Byzantine-Robust Federated Learning with Optimal Statistical Rates and Privacy Guarantees

We propose Byzantine-robust federated learning protocols with nearly optimal statistical rates. In contrast to prior work, our proposed protocols improve the dimension dependence and achieve a tight statistical rate in terms of all the parameters for strongly convex losses. We benchmark against competing protocols and show the empirical superiority of the proposed protocols. Finally, we remark that our protocols with bucketing can be naturally combined with privacy-guaranteeing procedures to introduce security against a semi-honest server. The code for evaluation is provided in https://github.com/wanglun1996/secure-robust-federated-learning.

==> data/breaking_point/MNIST/trimmedmean_ex_noregret_30.txt <==
x, loss, y
1,      2.245203,       26.609999
2,      2.137795,       49.129997
3,      1.867948,       70.159996
4,      1.262189,       77.689995
5,      0.769192,       82.720001
6,      0.565859,       86.309998
7,      0.469623,       87.829994
8,      0.413341,       88.919998
9,      0.376747,       89.629997
10,     0.350287,       90.079994
11,     0.329342,       90.599998
12,     0.311894,       90.959999
13,     0.296949,       91.519997
14,     0.284249,       91.959999
15,     0.273467,       92.119995
16,     0.262835,       92.459999
17,     0.253831,       92.540001
18,     0.245183,       92.889999
19,     0.237634,       93.139999
20,     0.229514,       93.439995
21,     0.222696,       93.610001
22,     0.216013,       93.750000
23,     0.209800,       94.009995
24,     0.203854,       94.189995
25,     0.198333,       94.389999
26,     0.192312,       94.519997
27,     0.186897,       94.589996
28,     0.181964,       94.680000
29,     0.177398,       94.759995
30,     0.172668,       94.919998
31,     0.168243,       95.110001
32,     0.164374,       95.229996
33,     0.160338,       95.360001
34,     0.156275,       95.500000
35,     0.152797,       95.659996
36,     0.148906,       95.739998
37,     0.145548,       95.790001
38,     0.142402,       95.829994
39,     0.139146,       95.919998
40,     0.136251,       95.949997
41,     0.133214,       96.029999
42,     0.130892,       96.119995
43,     0.128146,       96.169998
44,     0.125526,       96.220001
45,     0.122849,       96.329994
46,     0.120608,       96.379997
47,     0.118401,       96.430000
48,     0.116082,       96.509995
49,     0.113975,       96.610001
50,     0.111601,       96.639999


==> data/breaking_point/MNIST/trimmedmean_ex_noregret_40.txt <==
x, loss, y
1,      2.245242,       26.160000
2,      2.137851,       49.439999
3,      1.868061,       70.119995
4,      1.262885,       77.699997
5,      0.769333,       82.629997
6,      0.565659,       86.430000
7,      0.469495,       87.809998
8,      0.413025,       88.959999
9,      0.376198,       89.650002
10,     0.349699,       90.099998
11,     0.328767,       90.610001
12,     0.311400,       91.119995
13,     0.296394,       91.570000
14,     0.283825,       91.930000
15,     0.272788,       92.139999
16,     0.262115,       92.439995
17,     0.253071,       92.659996
18,     0.244288,       93.040001
19,     0.236873,       93.229996
20,     0.228759,       93.439995
21,     0.222025,       93.570000
22,     0.215348,       93.759995
23,     0.209138,       93.979996
24,     0.203297,       94.189995
25,     0.197544,       94.369995
26,     0.191629,       94.500000
27,     0.186308,       94.549995
28,     0.181495,       94.669998
29,     0.176908,       94.829994
30,     0.172367,       95.029999
31,     0.167832,       95.099998
32,     0.163987,       95.220001
33,     0.159928,       95.379997
34,     0.155880,       95.500000
35,     0.152404,       95.579994
36,     0.148470,       95.699997
37,     0.145080,       95.759995
38,     0.142037,       95.809998
39,     0.138699,       95.949997
40,     0.135905,       95.959999
41,     0.132804,       96.029999
42,     0.130434,       96.159996
43,     0.127865,       96.209999
44,     0.125122,       96.290001
45,     0.122560,       96.299995
46,     0.120315,       96.430000
47,     0.118146,       96.470001
48,     0.115984,       96.500000
49,     0.113741,       96.549995
50,     0.111477,       96.599998


==> data/breaking_point/MNIST/trimmedmean_ex_noregret_50.txt <==
x, loss, y
1,      2.416205,       1.020000
2,      5.225248,       3.260000
3,      17.532852,      1.530000
4,      38.205750,      8.920000
5,      84.048821,      8.920000
6,      186.353612,     9.469999
7,      425.681186,     7.640000
8,      867.778859,     8.920000
9,      1226.731200,    8.920000
10,     1525.218491,    8.920000
11,     1612.897349,    8.920000
12,     3561.188326,    8.920000
13,     404.492867,     9.580000
14,     8137.324742,    9.580000
15,     329.067986,     6.740000
16,     28362.659972,   10.099999
17,     5.689514,       10.090000
18,     970.222157,     10.090000
19,     26282.622889,   10.090000
20,     3979.644101,    10.090000
21,     4832.447595,    10.090000
22,     45490.644976,   10.090000
23,     152949055.344950,       10.090000
24,     46469780262.988800,     11.349999
25,     7.672119,       9.580000
26,     12183558896.354000,     8.920000
27,     783299899541676672.000000,      9.800000


==> data/breaking_point/MNIST/trimmedmean_filterl2_30.txt <==
x, loss, y
1,      2.245263,       26.580000
2,      2.138013,       49.070000
3,      1.868706,       70.119995
4,      1.263511,       77.720001
5,      0.769941,       82.750000
6,      0.566172,       86.329994
7,      0.469670,       87.799995
8,      0.413375,       88.889999
9,      0.377030,       89.570000
10,     0.350788,       90.019997
11,     0.329433,       90.599998
12,     0.312292,       90.939995
13,     0.297289,       91.529999
14,     0.284420,       91.959999
15,     0.274137,       92.169998
16,     0.263425,       92.419998
17,     0.254422,       92.540001
18,     0.245951,       92.909996
19,     0.238702,       93.139999
20,     0.230318,       93.379997
21,     0.223026,       93.579994
22,     0.216467,       93.779999
23,     0.210245,       94.019997
24,     0.204438,       94.149994
25,     0.199057,       94.369995
26,     0.192888,       94.470001
27,     0.187666,       94.610001
28,     0.182575,       94.709999
29,     0.177938,       94.750000
30,     0.173180,       94.869995
31,     0.168659,       95.059998
32,     0.164888,       95.209999
33,     0.160759,       95.360001
34,     0.156748,       95.470001
35,     0.153278,       95.599998
36,     0.149417,       95.720001
37,     0.146035,       95.779999
38,     0.142887,       95.820000
39,     0.139523,       95.889999
40,     0.136662,       95.949997
41,     0.133643,       96.049995
42,     0.131305,       96.099998
43,     0.128574,       96.159996
44,     0.125969,       96.180000
45,     0.123293,       96.299995
46,     0.121035,       96.419998
47,     0.118849,       96.459999
48,     0.116554,       96.509995
49,     0.114422,       96.589996
50,     0.112039,       96.639999


==> data/breaking_point/MNIST/trimmedmean_filterl2_40.txt <==
x, loss, y
1,      2.245421,       26.000000
2,      2.138492,       49.299999
3,      1.870153,       70.040001
4,      1.266557,       77.689995
5,      0.771362,       82.470001
6,      0.566618,       86.400002
7,      0.470330,       87.779999
8,      0.413882,       88.900002
9,      0.377108,       89.559998
10,     0.350025,       90.099998
11,     0.329721,       90.559998
12,     0.311806,       91.009995
13,     0.296586,       91.549995
14,     0.284098,       91.849998
15,     0.273280,       92.189995
16,     0.262757,       92.430000
17,     0.253603,       92.649994
18,     0.244357,       93.019997
19,     0.237205,       93.269997
20,     0.229561,       93.379997
21,     0.222698,       93.529999
22,     0.216023,       93.750000
23,     0.209997,       93.919998
24,     0.204204,       94.149994
25,     0.198568,       94.309998
26,     0.192906,       94.479996
27,     0.187313,       94.549995
28,     0.182607,       94.629997
29,     0.177899,       94.809998
30,     0.173570,       94.919998
31,     0.169171,       95.079994
32,     0.165120,       95.180000
33,     0.161186,       95.339996
34,     0.157068,       95.439995
35,     0.153669,       95.549995
36,     0.149366,       95.680000
37,     0.145858,       95.769997
38,     0.142653,       95.860001
39,     0.139334,       95.909996
40,     0.136707,       95.959999
41,     0.133584,       96.019997
42,     0.131300,       96.129997
43,     0.128588,       96.149994
44,     0.125860,       96.229996
45,     0.123282,       96.259995
46,     0.121000,       96.430000
47,     0.118794,       96.439995
48,     0.116670,       96.500000
49,     0.114387,       96.540001
50,     0.112100,       96.579994

==> data/breaking_point/MNIST/trimmedmean_filterl2_50.txt <==
x, loss, y

==> data/breaking_point/MNIST/trimmedmean_mom_ex_noregret_30.txt <==
x, loss, y
1,      2.247321,       24.799999
2,      2.143134,       46.529999
3,      1.892517,       69.409996
4,      1.305584,       77.119995
5,      0.791246,       82.329994
6,      0.584140,       86.059998
7,      0.481014,       87.699997
8,      0.804733,       75.040001
9,      0.575966,       84.489998
10,     0.488959,       86.589996
11,     0.891010,       70.019997
12,     0.605901,       82.689995
13,     0.515418,       85.470001
14,     0.995349,       67.099998
15,     0.638051,       81.180000
16,     0.550452,       84.199997
17,     0.487912,       86.129997
18,     0.443663,       87.220001
19,     0.411519,       87.970001
20,     0.385106,       88.759995
21,     0.363365,       89.320000
22,     0.347298,       89.879997
23,     0.652431,       79.769997
24,     0.466360,       86.470001
25,     1.296093,       65.559998
26,     0.634003,       80.939995
27,     0.538500,       84.019997
28,     0.484203,       85.799995
29,     1.204459,       65.489998
30,     0.642162,       80.769997
31,     0.551864,       83.699997
32,     0.504966,       85.279999
33,     0.462656,       86.470001
34,     0.431244,       87.279999
35,     0.406195,       88.070000
36,     0.942777,       74.509995
37,     0.548941,       83.879997
38,     0.496964,       85.549995
39,     1.471786,       66.040001
40,     0.683769,       80.199997
41,     2.559006,       54.889999
42,     0.800133,       77.290001
43,     2.666377,       55.750000
44,     8.042410,       35.969997
45,     1.114958,       72.029999
46,     0.697833,       80.290001
47,     0.569668,       83.919998
48,     0.500454,       85.739998
49,     0.458596,       86.829994
50,     1.560057,       62.239998

==> data/breaking_point/MNIST/trimmedmean_mom_ex_noregret_40.txt <==
x, loss, y
1,      2.389254,       2.430000
2,      2.325470,       7.910000
3,      2.544651,       0.310000
4,      3.211740,       0.520000
5,      4.247495,       1.850000
6,      5.764351,       6.090000
7,      9.795581,       10.090000
8,      16.280898,      10.090000
9,      26.806244,      10.090000
10,     39.631001,      10.090000
11,     56.003900,      10.090000
12,     75.510276,      10.090000
13,     93.594739,      10.090000
14,     110.955530,     10.090000
15,     126.833526,     10.090000
16,     118.315354,     10.090000
17,     101.721009,     10.090000
18,     144.842658,     10.090000
19,     114.203816,     10.090000
20,     258.839172,     10.090000
21,     125.295454,     10.090000
22,     360.152103,     10.090000
23,     163.086485,     10.090000
24,     277.020391,     10.090000
25,     277.127845,     10.090000
26,     385.913302,     10.090000
27,     17.596699,      10.090000
28,     376.617225,     10.090000
29,     156.595553,     10.090000
30,     1228.633499,    10.090000
31,     7.390088,       10.200000
32,     1785.311118,    10.090000
33,     3.326580,       9.840000
34,     2.618318,       9.650000
35,     255.101515,     10.090000
36,     2161.122225,    10.090000
37,     9.096016,       8.660000
38,     2.756311,       9.590000
39,     220.912459,     10.210000
40,     2872.178429,    10.090000
41,     28.444710,      9.960000
42,     1608.702237,    10.090000
43,     10464104.410500,        10.090000
44,     3.769987,       9.580000
45,     577.895831,     10.309999
46,     804.043269,     10.160000
47,     3.784258,       10.320000
48,     14.317035,      10.309999
49,     223648.226556,  9.389999
50,     4.564364,       10.320000


==> data/breaking_point/MNIST/trimmedmean_mom_filterl2_30.txt <==
x, loss, y
1,      2.245826,       25.730000
2,      2.139639,       47.139999
3,      2.271214,       15.000000
4,      2.103866,       52.919998
5,      1.719692,       68.720001
6,      1.775787,       53.219997
7,      1.030446,       76.199997
8,      1.330883,       59.869999
9,      0.753410,       80.269997
10,     0.577821,       84.379997
11,     1.022636,       66.320000
12,     0.636852,       81.720001
13,     0.532498,       85.000000
14,     1.173080,       60.389999
15,     0.621142,       81.790001
16,     1.996288,       43.369999
17,     0.690126,       78.669998
18,     0.569347,       83.189995
19,     0.503516,       85.189995
20,     0.457479,       86.589996
21,     0.423970,       87.540001
22,     1.016086,       67.610001
23,     7.174477,       33.430000
24,     0.665761,       79.009995
25,     3.164193,       40.299999
26,     10.295227,      26.699999
27,     0.833940,       72.979996
28,     0.663449,       79.320000
29,     2.875935,       42.860001
30,     0.764221,       75.449997
31,     0.635857,       80.519997
32,     3.548105,       35.879997
33,     0.753324,       76.099998
34,     0.630598,       80.799995
35,     0.557606,       83.479996
36,     2.634136,       45.969997
37,     0.689848,       78.790001
38,     0.598918,       81.989998
39,     3.737535,       38.950001
40,     24.403474,      10.270000
41,     42.100149,      9.719999
42,     0.948945,       70.939995
43,     12.641282,      19.279999
44,     47.133852,      11.190000
45,     82.349117,      10.740000
46,     1.022897,       70.220001
47,     0.762030,       77.169998
48,     0.632250,       81.049995
49,     18.838999,      13.599999
50,     118.081867,     7.910000


==> data/breaking_point/MNIST/trimmedmean_mom_filterl2_40.txt <==
x, loss, y
1,      2.389586,       2.430000
2,      2.773038,       1.510000
3,      3.809113,       0.900000
4,      4.780830,       0.740000
5,      6.857577,       2.340000
6,      11.343147,      7.430000
7,      18.059406,      10.090000
8,      28.258693,      10.090000
9,      42.175927,      10.090000
10,     58.655394,      2.090000
11,     84.086204,      5.940000
12,     112.728387,     8.460000
13,     118.739353,     8.920000
14,     94.638079,      8.920000
15,     122.207980,     8.920000
16,     43.976750,      8.920000
17,     386.799250,     8.920000
18,     27.212977,      8.920000
19,     125.695330,     8.920000
20,     191.011452,     8.920000
21,     187.528584,     8.920000
22,     464.508418,     8.920000
23,     120.052932,     8.920000
24,     551.232524,     8.920000
25,     15.605630,      8.940000
26,     1231.566603,    8.920000
27,     44.506263,      8.940000
28,     970.464355,     8.920000
29,     7.828329,       11.870000
30,     1455.404786,    8.920000
31,     34.775927,      9.570000
32,     4741.424316,    8.920000
33,     3.219584,       10.090000
34,     2.853755,       10.090000
35,     1246.082251,    10.090000
36,     34472.499411,   10.090000
37,     3.477179,       10.090000
38,     9994.901279,    10.090000
39,     12078.431891,   11.520000
40,     1153.288331,    8.440000
41,     18378.991251,   7.960000
42,     73.120729,      7.200000
43,     38683.017041,   9.590000
44,     3.902568,       8.920000
45,     21142.856213,   5.340000
46,     60783981085.695999,     10.280000


==> data/gan/noattack_average.txt <==
x,loss,y
1, 	1.862782, 	76.129997
2, 	0.596867, 	86.900002
3, 	0.283560, 	91.669998
4, 	0.235345, 	93.029999
5, 	0.206494, 	93.839996
6, 	0.189082, 	94.259995
7, 	0.174175, 	94.729996
8, 	0.163581, 	94.970001
9, 	0.153987, 	95.250000
10, 	0.145759, 	95.449997

==> data/gan/noattack_bucketing.txt <==
x, loss, y
1, 	1.772313, 	77.509995
2, 	0.666808, 	83.849998
3, 	0.308384, 	90.949997
4, 	0.251932, 	92.750000
5, 	0.225806, 	93.500000
6, 	0.200042, 	94.169998
7, 	0.183106, 	94.619995
8, 	0.170454, 	94.860001
9, 	0.161761, 	95.139999
10, 	0.155362, 	95.320000

==> data/gan/noattack_bulyankrum.txt <==
x,loss,y

==> data/gan/noattack_bulyantrimmedmean.txt <==
x,loss,y

==> data/gan/noattack_clustering.txt <==
x, loss, y
1, 	1.614688, 	61.869999
2, 	0.541297, 	81.979996
3, 	0.349805, 	89.259995
4, 	0.295177, 	91.699997
5, 	0.278469, 	92.169998
6, 	0.247551, 	93.029999
7, 	0.260046, 	92.869995
8, 	0.241489, 	93.349998
9, 	0.214766, 	93.769997
10, 	0.212452, 	94.189995

==> data/gan/noattack_ex_noregret.txt <==
x,loss,y
1,      1.716347,       77.360001
2,      0.584372,       85.169998
3,      0.294887,       91.399994
4,      0.244096,       92.939995
5,      0.217697,       93.739998
6,      0.200518,       94.250000
7,      0.186747,       94.689995
8,      0.176638,       94.849998
9,      0.167886,       95.119995
10,     0.160478,       95.379997


==> data/gan/noattack_filterl2.txt <==
x,loss,y
1,      1.723722,       76.589996
2,      0.624088,       85.519997
3,      0.289241,       91.610001
4,      0.238109,       92.979996
5,      0.209882,       93.959999
6,      0.191784,       94.369995
7,      0.176415,       94.750000
8,      0.165483,       95.029999
9,      0.156436,       95.279999
10,     0.148342,       95.459999


==> data/gan/noattack_gan.txt <==
x,loss,y
1,  0,  76.52
2,  0,  85.31
3,  0,  90.75
4,  0,  92.44
5,  0,  93.96
6,  0,  94.60
7,  0,  94.88
8,  0,  95.24
9,  0,  95.55
10, 0,  95.67

==> data/gan/noattack_history.txt <==
x, loss, y
1, 	1.808092, 	76.529999
2, 	0.723629, 	84.139999
3, 	0.309768, 	91.040001
4, 	0.239450, 	93.009995
5, 	0.215689, 	93.809998
6, 	0.197542, 	94.259995
7, 	0.182304, 	94.570000
8, 	0.171661, 	94.849998
9, 	0.162285, 	95.079994
10, 	0.154296, 	95.320000

==> data/gan/noattack_krum.txt <==
x,loss,y
1, 	1.836604, 	58.699997
2, 	0.578345, 	79.909996
3, 	0.534949, 	82.439995
4, 	0.462771, 	84.930000
5, 	0.434466, 	86.329994
6, 	0.468568, 	84.909996
7, 	0.463996, 	85.619995
8, 	0.471889, 	85.709999
9, 	0.425566, 	86.549995
10, 	0.441857, 	86.489998

==> data/gan/noattack_median.txt <==
x,loss,y
1, 	2.019509, 	74.000000
2, 	0.829574, 	81.860001
3, 	0.334231, 	90.379997
4, 	0.263533, 	92.419998
5, 	0.234692, 	93.269997
6, 	0.216626, 	93.699997
7, 	0.204467, 	94.099998
8, 	0.195707, 	94.309998
9, 	0.187912, 	94.570000
10, 	0.181412, 	94.729996

==> data/gan/noattack_mom_ex_noregret.txt <==
x,loss,y
1,      1.711803,       77.259995
2,      0.598712,       85.339996
3,      0.290967,       91.519997
4,      0.241676,       92.949997
5,      0.215096,       93.799995
6,      0.196766,       94.309998
7,      0.182796,       94.759995
8,      0.172324,       94.909996
9,      0.163356,       95.189995
10,     0.155654,       95.470001

==> data/gan/noattack_mom_filterl2.txt <==
x,loss,y
1,      1.729280,       76.470001
2,      0.635533,       85.239998
3,      0.290756,       91.549995
4,      0.238389,       92.959999
5,      0.210146,       93.959999
6,      0.191810,       94.329994
7,      0.176310,       94.769997
8,      0.165606,       95.019997
9,      0.156460,       95.279999
10,     0.148595,       95.449997

==> data/gan/noattack_trimmedmean.txt <==
x,loss,y
1, 	1.856940, 	71.029999
2, 	0.630068, 	86.229996
3, 	0.271805, 	91.790001
4, 	0.229530, 	93.139999
5, 	0.206950, 	93.739998
6, 	0.191753, 	94.199997
7, 	0.180252, 	94.529999
8, 	0.171470, 	94.759995
9, 	0.164310, 	95.040001
10, 	0.157916, 	95.250000

==> data/gan/trimmedmean_average.txt <==
x,loss,y
1, 	2.441073, 	3.480000
2, 	3.384422, 	8.920000
3, 	4.051009, 	8.690000
4, 	2.302201, 	10.910000
5, 	2.215172, 	18.039999
6, 	2.104799, 	22.980000
7, 	1.985610, 	25.439999
8, 	2.037003, 	24.480000
9, 	1.931503, 	27.189999
10, 	2.061872, 	23.150000

==> data/gan/trimmedmean_bucketing.txt <==
x, loss, y
1, 	2.316696, 	8.000000
2, 	2.244073, 	25.039999
3, 	2.557506, 	1.200000
4, 	2.798539, 	8.020000
5, 	2.015124, 	41.369999
6, 	2.784480, 	13.650000
7, 	1.565329, 	46.459999
8, 	1.741804, 	37.320000
9, 	2.787893, 	16.799999
10, 	1.984694, 	30.289999

==> data/gan/trimmedmean_clustering.txt <==
x, loss, y
1, 	2.442711, 	4.240000
2, 	3.951785, 	9.980000
3, 	10.480187, 	9.580000
4, 	3.032736, 	10.090000
5, 	4.282361, 	9.290000
6, 	2.560299, 	10.090000
7, 	2.322357, 	13.400000
8, 	2.195953, 	20.070000
9, 	2.510725, 	19.549999
10, 	5.063718, 	16.520000

==> data/gan/trimmedmean_ex_noregret.txt <==
x,loss,y
1,      1.731888,       76.049995
2,      0.626581,       85.290001
3,      0.288539,       91.619995
4,      0.241362,       92.849998
5,      0.211933,       93.860001
6,      0.192886,       94.320000
7,      0.178703,       94.699997
8,      0.167483,       94.970001
9,      0.158283,       95.229996
10,     0.150126,       95.470001

==> data/gan/trimmedmean_filterl2.txt <==
x,loss,y
1,      2.066143,       62.649998
2,      0.907200,       80.259995
3,      0.438980,       87.570000
4,      0.349017,       89.579994
5,      0.296773,       91.239998
6,      0.272280,       91.949997
7,      0.255693,       92.399994
8,      0.242202,       92.829994
9,      0.233244,       93.009995
10,     0.225954,       93.209999


==> data/gan/trimmedmean_gan.txt <==
x,loss,y
1,  0,  75.87
2,  0,  84.46
3,  0,  89.22
4,  0,  89.14
5,  0,  89.10
6,  0,  89.06
7,  0,  89.05
8,  0,  88.97
9,  0,  88.92
10, 0,  88.93

==> data/gan/trimmedmean_history.txt <==
x, loss, y
1, 	2.317402, 	4.820000
2, 	2.303002, 	16.000000
3, 	2.310797, 	12.070000
4, 	2.283640, 	13.799999
5, 	2.035147, 	26.650000
6, 	1.951509, 	29.959999
7, 	1.873653, 	36.939999
8, 	1.972092, 	28.449999
9, 	1.792266, 	36.989998
10, 	2.071278, 	24.139999

==> data/gan/trimmedmean_krum.txt <==
x,loss,y
1, 	1.974106, 	37.950001
2, 	0.711617, 	75.820000
3, 	0.579328, 	80.129997
4, 	0.593331, 	80.400002
5, 	0.542578, 	81.739998
6, 	0.609770, 	80.979996
7, 	0.547415, 	81.019997
8, 	0.599234, 	80.939995
9, 	0.558708, 	81.930000
10, 	0.592756, 	81.750000

==> data/gan/trimmedmean_median.txt <==
x,loss,y
1, 	2.077850, 	68.409996
2, 	1.055937, 	81.989998
3, 	0.438344, 	89.169998
4, 	0.298928, 	91.720001
5, 	0.256202, 	92.720001
6, 	0.237620, 	93.139999
7, 	0.227990, 	93.519997
8, 	0.221108, 	93.589996
9, 	0.215596, 	93.790001
10, 	0.210147, 	93.949997

==> data/gan/trimmedmean_mom_ex_noregret.txt <==
x,loss,y
1,      1.995225,       70.489998
2,      1.171593,       81.209999
3,      0.638989,       86.979996
4,      0.464506,       89.400002
5,      0.418196,       90.119995
6,      0.388951,       90.759995
7,      0.364362,       90.860001
8,      0.347688,       91.110001
9,      0.330540,       91.239998
10,     0.333392,       90.809998


==> data/gan/trimmedmean_mom_filterl2.txt <==
x,loss,y
1,      2.233124,       35.910000
2,      1.780279,       61.329998
3,      1.055539,       79.629997
4,      0.711221,       82.769997
5,      0.665444,       81.259995
6,      0.522061,       84.779999
7,      0.495792,       84.759995
8,      0.397992,       87.739998
9,      0.365243,       88.930000
10,     0.328802,       90.129997


==> data/gan/trimmedmean_trimmedmean.txt <==
x,loss,y
1, 	2.287846, 	13.410000
2, 	2.069579, 	34.119999
3, 	1.920824, 	51.459999
4, 	1.638477, 	56.959999
5, 	1.660367, 	52.169998
6, 	1.675743, 	54.649998
7, 	1.446508, 	61.019997
8, 	1.492989, 	56.129997
9, 	1.490901, 	54.699997
10, 	1.532488, 	53.680000

==> data/main/MNIST/backdoor_average.txt <==
x, loss, acc, malloss, asr
1, 	0.000226, 	9.800000, 	-5028.379954, 	100.000000
2, 	0.000221, 	9.800000, 	-9932.647108, 	100.000000
3, 	0.000203, 	9.880000, 	-13102.628241, 	99.919998
4, 	0.000166, 	38.559998, 	-17292.750492, 	66.949997
5, 	0.000122, 	59.199997, 	-21612.021243, 	42.590000
6, 	0.000094, 	69.949997, 	-25411.457600, 	31.199999
7, 	0.000078, 	75.769997, 	-28842.053876, 	25.750000
8, 	0.000070, 	78.549995, 	-32238.167642, 	23.269999
9, 	0.000064, 	80.250000, 	-34295.090681, 	21.730000
10, 	0.000060, 	81.579994, 	-35862.348407, 	20.600000
11, 	0.000056, 	82.579994, 	-37382.550286, 	19.840000
12, 	0.000054, 	83.349998, 	-38543.986816, 	19.330000
13, 	0.000052, 	84.099998, 	-39558.611574, 	18.779999
14, 	0.000051, 	84.559998, 	-40646.997290, 	18.580000
15, 	0.000048, 	85.360001, 	-40486.032623, 	17.830000
16, 	0.000046, 	86.180000, 	-40404.910968, 	17.230000
17, 	0.000045, 	86.320000, 	-41740.053628, 	17.420000
18, 	0.000044, 	86.619995, 	-42426.266293, 	17.359999
19, 	0.000043, 	87.110001, 	-42616.417462, 	16.869999
20, 	0.000041, 	87.680000, 	-42066.940212, 	16.289999
21, 	0.000040, 	87.939995, 	-42878.249028, 	16.389999
22, 	0.000039, 	88.379997, 	-42865.856857, 	16.070000
23, 	0.000039, 	88.549995, 	-43760.021709, 	16.059999
24, 	0.000037, 	88.970001, 	-43850.140310, 	15.770000
25, 	0.000037, 	89.180000, 	-44316.151469, 	15.740000
26, 	0.000036, 	89.439995, 	-44209.609179, 	15.520000
27, 	0.000035, 	89.449997, 	-45169.143711, 	15.629999
28, 	0.000034, 	89.759995, 	-44861.978196, 	15.309999
29, 	0.000034, 	89.849998, 	-46087.341542, 	15.469999
30, 	0.000033, 	90.279999, 	-45369.521834, 	15.020000
31, 	0.000032, 	90.400002, 	-45929.937352, 	15.059999
32, 	0.000032, 	90.570000, 	-46227.778911, 	14.870000
33, 	0.000032, 	90.589996, 	-47205.641667, 	15.099999
34, 	0.000031, 	90.879997, 	-47017.184783, 	14.950000
35, 	0.000029, 	91.209999, 	-46666.164673, 	14.589999
36, 	0.000030, 	91.309998, 	-47647.612769, 	14.660000
37, 	0.000028, 	91.579994, 	-47113.525387, 	14.460000
38, 	0.000028, 	91.619995, 	-47951.963927, 	14.500000
39, 	0.000027, 	91.959999, 	-47312.452795, 	14.230000
40, 	0.000027, 	92.000000, 	-47946.663131, 	14.270000
41, 	0.000027, 	92.089996, 	-48570.510528, 	14.349999
42, 	0.000026, 	92.259995, 	-48673.619031, 	14.179999
43, 	0.000026, 	92.320000, 	-48982.983860, 	14.200000
44, 	0.000025, 	92.649994, 	-48546.811588, 	13.839999
45, 	0.000025, 	92.470001, 	-49948.482828, 	14.150000
46, 	0.000025, 	92.709999, 	-49578.200826, 	13.910000
47, 	0.000024, 	92.720001, 	-49997.627874, 	13.940000
48, 	0.000024, 	92.750000, 	-50197.331402, 	13.960000
49, 	0.000023, 	92.930000, 	-50220.984280, 	13.839999
50, 	0.000023, 	93.079994, 	-50368.227257, 	13.740000


==> data/main/MNIST/backdoor_bucketing.txt <==
x, loss, acc, malloss, asr
1, 	0.000225, 	10.170000, 	-2587.294545, 	98.689995
2, 	0.000218, 	9.800000, 	-7369.696389, 	100.000000
3, 	0.000229, 	9.800000, 	-18917.718323, 	100.000000
4, 	0.000214, 	12.370000, 	-24297.489577, 	97.470001
5, 	0.000135, 	53.930000, 	-20239.977948, 	48.369999
6, 	0.000098, 	68.400002, 	-23243.083164, 	31.929998
7, 	0.000141, 	51.160000, 	-44457.544730, 	54.359997
8, 	0.000072, 	77.939995, 	-30818.841582, 	23.510000
9, 	0.000046, 	87.339996, 	-14709.634913, 	12.099999
10, 	0.000067, 	79.129997, 	-39020.016048, 	23.529999
11, 	0.000049, 	85.599998, 	-29763.225940, 	16.129999
12, 	0.000076, 	75.500000, 	-48953.080279, 	28.219999
13, 	0.000067, 	78.610001, 	-47049.056358, 	24.660000
14, 	0.000056, 	82.489998, 	-43126.005046, 	20.740000
15, 	0.000049, 	85.089996, 	-40340.429844, 	18.070000
16, 	0.000093, 	71.000000, 	-62708.958560, 	34.629997
17, 	0.000033, 	90.259995, 	-25158.229769, 	12.330000
18, 	0.000035, 	89.769997, 	-29536.728627, 	13.150000
19, 	0.000033, 	90.500000, 	-28398.868370, 	12.799999
20, 	0.000038, 	88.739998, 	-37678.715871, 	14.639999
21, 	0.000039, 	88.409996, 	-40016.437265, 	15.490000
22, 	0.000086, 	73.689995, 	-66689.571164, 	32.389999
23, 	0.000028, 	91.709999, 	-26838.364860, 	11.860000
24, 	0.000069, 	78.400002, 	-62874.400929, 	27.609999
25, 	0.000039, 	88.349998, 	-45693.928246, 	16.459999
26, 	0.000049, 	84.860001, 	-54708.387933, 	20.709999
27, 	0.000037, 	88.759995, 	-46117.485754, 	16.359999
28, 	0.000023, 	93.259995, 	-19720.085095, 	10.830000
29, 	0.000036, 	89.309998, 	-47018.824746, 	16.000000
30, 	0.000029, 	91.320000, 	-39829.424504, 	13.690000
31, 	0.000025, 	92.750000, 	-33640.610308, 	12.170000
32, 	0.000072, 	78.139999, 	-69710.928689, 	28.759998
33, 	0.000024, 	93.089996, 	-32480.919672, 	11.910000
34, 	0.000027, 	91.809998, 	-40697.431744, 	13.639999
35, 	0.000042, 	87.009995, 	-56960.426894, 	19.260000
36, 	0.000055, 	83.059998, 	-65202.534775, 	23.789999
37, 	0.000030, 	91.149994, 	-48043.985764, 	14.660000
38, 	0.000022, 	93.439995, 	-36045.815403, 	12.040000
39, 	0.000035, 	89.299995, 	-54917.964290, 	17.139999
40, 	0.000017, 	95.119995, 	-15193.794232, 	10.290000
41, 	0.000016, 	95.349998, 	-7068.848151, 	10.059999
42, 	0.000019, 	94.519997, 	-30825.030096, 	11.340000
43, 	0.000034, 	89.509995, 	-56191.606822, 	17.309999
44, 	0.000036, 	88.799995, 	-58795.137362, 	18.029999
45, 	0.000027, 	92.169998, 	-50104.276910, 	14.230000
46, 	0.000020, 	94.299995, 	-38631.759001, 	11.840000
47, 	0.000018, 	94.579994, 	-35297.975789, 	11.509999
48, 	0.000025, 	92.320000, 	-50575.597561, 	14.349999
49, 	0.000025, 	92.629997, 	-50566.632881, 	14.150000
50, 	0.000022, 	93.250000, 	-48262.630840, 	13.450000

==> data/main/MNIST/backdoor_bulyankrum.txt <==
x, loss, acc, malloss, asr
1,      0.000225,       27.330000,      -183.052030,    3.760000
2,      0.000214,       48.449997,      -1410.034853,   27.059999
3,      0.000188,       68.759995,      -2420.122275,   21.990000
4,      0.000128,       77.089996,      -1278.386143,   12.509999
5,      0.000078,       82.459999,      -684.027303,    10.830000
6,      0.000058,       85.979996,      -2790.722306,   10.940000
7,      0.000048,       87.360001,      -5302.012415,   11.040000
8,      0.000043,       88.320000,      -7482.045695,   11.210000
9,      0.000039,       88.989998,      -8484.380916,   11.170000
10,     0.000037,       89.509995,      -9460.678933,   11.190000
11,     0.000035,       90.009995,      -10187.351649,  11.179999
12,     0.000034,       90.299995,      -11075.180905,  11.259999
13,     0.000032,       90.750000,      -11181.360639,  11.210000
14,     0.000031,       91.070000,      -11372.951476,  11.230000
15,     0.000030,       91.329994,      -10160.309128,  11.130000
16,     0.000029,       91.729996,      -8609.340315,   11.030000
17,     0.000028,       91.989998,      -8989.109286,   11.030000
18,     0.000027,       92.089996,      -8381.617514,   11.080000
19,     0.000027,       92.379997,      -7273.170919,   10.940000
20,     0.000026,       92.529999,      -6212.997668,   10.880000
21,     0.000025,       92.680000,      -5659.928241,   10.889999
22,     0.000024,       92.989998,      -3224.911084,   10.740000
23,     0.000024,       93.209999,      -4108.687784,   10.860000
24,     0.000023,       93.329994,      -2875.193547,   10.800000
25,     0.000022,       93.570000,      -1132.173054,   10.750000
26,     0.000022,       93.680000,      -255.284966,    10.740000
27,     0.000022,       93.869995,      -190.762370,    10.770000
28,     0.000021,       93.860001,      1329.248097,    10.710000
29,     0.000021,       93.959999,      -94.170877,     10.860000
30,     0.000020,       94.189995,      2728.080799,    10.670000
31,     0.000020,       94.379997,      3539.909456,    10.650000
32,     0.000019,       94.509995,      4695.453286,    10.620000
33,     0.000019,       94.519997,      4730.023087,    10.679999
34,     0.000018,       94.619995,      6027.467757,    10.650000
35,     0.000018,       94.829994,      7645.966705,    10.559999
36,     0.000018,       94.820000,      7773.478510,    10.599999
37,     0.000017,       95.049995,      9258.663703,    10.530000
38,     0.000017,       95.149994,      9574.924451,    10.559999
39,     0.000017,       95.189995,      10433.069993,   10.570000
40,     0.000016,       95.360001,      11063.664145,   10.530000
41,     0.000016,       95.419998,      11654.951402,   10.550000
42,     0.000016,       95.559998,      13143.584922,   10.450000
43,     0.000015,       95.680000,      14215.490711,   10.440000
44,     0.000015,       95.659996,      14794.331045,   10.450000
45,     0.000015,       95.699997,      14810.704266,   10.480000
46,     0.000015,       95.779999,      15521.004525,   10.450000
47,     0.000014,       95.790001,      16266.927882,   10.440000
48,     0.000014,       95.869995,      17555.858772,   10.440000
49,     0.000014,       96.029999,      18576.851235,   10.389999
50,     0.000014,       96.009995,      18801.226062,   10.410000


==> data/main/MNIST/backdoor_bulyanmedian.txt <==
x, loss, acc, malloss, asr
1, 	0.000225, 	30.029999, 	-696.249418, 	17.670000
2, 	0.000214, 	28.160000, 	-2626.142834, 	60.709999
3, 	0.000190, 	57.209999, 	-4068.955884, 	39.270000
4, 	0.000134, 	73.949997, 	-4093.183757, 	18.520000
5, 	0.000084, 	80.839996, 	-5321.127966, 	13.860000
6, 	0.000064, 	83.799995, 	-9570.063165, 	14.240000
7, 	0.000055, 	85.259995, 	-12936.729519, 	14.130000
8, 	0.000051, 	85.659996, 	-16912.204778, 	14.700000
9, 	0.000048, 	86.430000, 	-18296.073524, 	14.589999
10, 	0.000046, 	86.779999, 	-18934.725852, 	14.500000
11, 	0.000044, 	87.099998, 	-19333.153800, 	14.580000
12, 	0.000043, 	87.439995, 	-19140.196018, 	14.490000
13, 	0.000041, 	87.860001, 	-18511.879095, 	14.360000
14, 	0.000041, 	87.979996, 	-18175.290720, 	14.509999
15, 	0.000039, 	88.549995, 	-16007.191807, 	14.130000
16, 	0.000037, 	88.959999, 	-13764.726359, 	13.849999
17, 	0.000037, 	88.959999, 	-13739.232235, 	14.200000
18, 	0.000036, 	89.299995, 	-12031.845174, 	14.089999
19, 	0.000035, 	89.489998, 	-10572.682320, 	14.070000
20, 	0.000034, 	89.970001, 	-7635.656802, 	13.620000
21, 	0.000033, 	90.040001, 	-6221.258830, 	13.809999
22, 	0.000032, 	90.400002, 	-4285.055520, 	13.700000
23, 	0.000032, 	90.419998, 	-2534.870910, 	13.740000
24, 	0.000031, 	90.649994, 	-252.379691, 	13.679999
25, 	0.000030, 	91.019997, 	2569.647734, 	13.400000
26, 	0.000029, 	91.309998, 	5598.738004, 	13.160000
27, 	0.000029, 	91.250000, 	6475.059770, 	13.559999
28, 	0.000028, 	91.610001, 	9443.761877, 	13.230000
29, 	0.000028, 	91.669998, 	11274.957786, 	13.280000
30, 	0.000027, 	92.059998, 	15194.443218, 	12.910000
31, 	0.000027, 	92.059998, 	17114.147617, 	13.030000
32, 	0.000026, 	92.360001, 	20488.766046, 	12.809999
33, 	0.000026, 	92.169998, 	21742.463734, 	13.120000
34, 	0.000026, 	92.399994, 	24727.259644, 	12.960000
35, 	0.000025, 	92.589996, 	28315.566825, 	12.799999
36, 	0.000024, 	92.659996, 	30685.949764, 	12.799999
37, 	0.000024, 	92.930000, 	34309.745828, 	12.660000
38, 	0.000024, 	92.979996, 	36236.072321, 	12.730000
39, 	0.000023, 	93.239998, 	39750.115590, 	12.580000
40, 	0.000022, 	93.349998, 	42296.872223, 	12.509999
41, 	0.000022, 	93.389999, 	44429.883176, 	12.590000
42, 	0.000022, 	93.540001, 	47420.981241, 	12.469999
43, 	0.000022, 	93.459999, 	49438.831636, 	12.580000
44, 	0.000021, 	93.739998, 	53349.697440, 	12.349999
45, 	0.000021, 	93.659996, 	54285.047442, 	12.559999
46, 	0.000021, 	93.799995, 	57644.437726, 	12.450000
47, 	0.000020, 	93.839996, 	60414.332881, 	12.420000
48, 	0.000020, 	93.979996, 	63204.300444, 	12.389999
49, 	0.000020, 	94.089996, 	65553.654552, 	12.429999
50, 	0.000019, 	94.180000, 	68735.146698, 	12.330000

==> data/main/MNIST/backdoor_bulyantrimmedmean.txt <==
x, loss, acc, malloss, asr
1, 	0.000227, 	9.800000, 	-5876.323590, 	100.000000
2, 	0.000224, 	9.800000, 	-11395.706448, 	100.000000
3, 	0.000212, 	9.800000, 	-15225.494586, 	100.000000
4, 	0.000185, 	24.559999, 	-20253.362781, 	84.070000
5, 	0.000147, 	46.169998, 	-25728.068132, 	58.719997
6, 	0.000119, 	58.009998, 	-30637.794606, 	45.279999
7, 	0.000103, 	64.500000, 	-35004.814227, 	38.790001
8, 	0.000097, 	67.150002, 	-39883.320270, 	36.540001
9, 	0.000091, 	69.830002, 	-42914.209319, 	33.860001
10, 	0.000085, 	72.019997, 	-44495.868828, 	31.539999
11, 	0.000083, 	72.919998, 	-46855.743116, 	30.840000
12, 	0.000080, 	74.070000, 	-48282.272968, 	29.929998
13, 	0.000078, 	75.059998, 	-49351.287940, 	29.019999
14, 	0.000077, 	75.459999, 	-50522.251650, 	28.879999
15, 	0.000073, 	76.650002, 	-50643.752834, 	27.670000
16, 	0.000070, 	77.809998, 	-50122.357701, 	26.639999
17, 	0.000071, 	77.360001, 	-51877.787844, 	27.389999
18, 	0.000070, 	78.019997, 	-52175.084791, 	26.849998
19, 	0.000068, 	78.610001, 	-52192.963384, 	26.279999
20, 	0.000064, 	79.709999, 	-51424.498923, 	25.099998
21, 	0.000064, 	79.720001, 	-52138.534952, 	25.400000
22, 	0.000063, 	80.040001, 	-52561.871284, 	25.240000
23, 	0.000063, 	80.169998, 	-53201.164938, 	25.269999
24, 	0.000062, 	80.799995, 	-52978.227966, 	24.830000
25, 	0.000060, 	81.479996, 	-52833.163978, 	24.170000
26, 	0.000057, 	82.470001, 	-52068.982589, 	23.180000
27, 	0.000059, 	81.759995, 	-53375.782814, 	24.189999
28, 	0.000056, 	82.799995, 	-52396.875679, 	23.059999
29, 	0.000057, 	82.599998, 	-53342.098142, 	23.459999
30, 	0.000053, 	83.559998, 	-52164.238107, 	22.469999
31, 	0.000054, 	83.269997, 	-53040.428362, 	23.000000
32, 	0.000052, 	83.889999, 	-52564.797808, 	22.389999
33, 	0.000053, 	83.709999, 	-52986.535928, 	22.639999
34, 	0.000052, 	84.079994, 	-52898.817343, 	22.359999
35, 	0.000049, 	84.799995, 	-52036.325477, 	21.660000
36, 	0.000050, 	84.579994, 	-52729.489436, 	22.010000
37, 	0.000048, 	85.169998, 	-52077.252882, 	21.480000
38, 	0.000048, 	85.209999, 	-52405.808137, 	21.529999
39, 	0.000045, 	85.970001, 	-51537.767691, 	20.820000
40, 	0.000045, 	85.949997, 	-51849.771686, 	20.840000
41, 	0.000046, 	85.829994, 	-52608.098623, 	21.059999
42, 	0.000046, 	85.909996, 	-52849.201003, 	21.090000
43, 	0.000046, 	85.839996, 	-53238.214028, 	21.260000
44, 	0.000043, 	86.820000, 	-51510.016886, 	20.189999
45, 	0.000044, 	86.299995, 	-52925.062929, 	20.879999
46, 	0.000042, 	86.970001, 	-52148.507736, 	20.209999
47, 	0.000043, 	86.769997, 	-52738.954606, 	20.459999
48, 	0.000043, 	86.720001, 	-52805.120675, 	20.570000
49, 	0.000041, 	87.150002, 	-52265.989593, 	20.129999
50, 	0.000040, 	87.629997, 	-51757.826636, 	19.769999


==> data/main/MNIST/backdoor_clustering.txt <==
x, loss, acc, malloss, asr
1, 	0.000224, 	25.869999, 	-288.084293, 	3.940000
2, 	0.000214, 	44.230000, 	-1547.984119, 	29.269999
3, 	0.000226, 	9.800000, 	-19065.970425, 	100.000000
4, 	0.000224, 	9.849999, 	-27069.009547, 	99.979996
5, 	0.000093, 	79.849998, 	1495.026314, 	10.480000
6, 	0.000063, 	84.869995, 	459.959999, 	10.360000
7, 	0.000142, 	51.759998, 	-49294.413396, 	55.029999
8, 	0.000131, 	55.379997, 	-53008.300801, 	50.719997
9, 	0.000119, 	60.209999, 	-54993.332314, 	46.149998
10, 	0.000113, 	63.049999, 	-57449.316102, 	43.270000
11, 	0.000038, 	89.579994, 	-4478.005593, 	10.050000
12, 	0.000112, 	64.150002, 	-62619.415976, 	42.279999
13, 	0.000106, 	66.439995, 	-63203.987357, 	39.680000
14, 	0.000105, 	66.709999, 	-64589.004635, 	39.489998
15, 	0.000106, 	66.759995, 	-66449.648823, 	39.840000
16, 	0.000095, 	70.139999, 	-64084.651129, 	36.119999
17, 	0.000069, 	78.579994, 	-56040.458121, 	26.529999
18, 	0.000104, 	68.059998, 	-69576.334266, 	39.189999
19, 	0.000099, 	69.809998, 	-69337.003170, 	37.189999
20, 	0.000095, 	70.629997, 	-69269.263997, 	36.649998
21, 	0.000098, 	70.540001, 	-71639.083268, 	36.739998
22, 	0.000086, 	73.529999, 	-68541.283830, 	33.369999
23, 	0.000090, 	72.500000, 	-70014.261538, 	34.639999
24, 	0.000091, 	72.139999, 	-71552.944472, 	35.480000
25, 	0.000099, 	70.019997, 	-75368.998888, 	37.719997
26, 	0.000111, 	67.349998, 	-79031.674203, 	41.149998
27, 	0.000093, 	72.229996, 	-74327.364005, 	35.739998
28, 	0.000076, 	77.279999, 	-69899.782723, 	30.119999
29, 	0.000104, 	68.900002, 	-79557.148663, 	39.939999
30, 	0.000084, 	74.580002, 	-73458.809560, 	33.790001
31, 	0.000063, 	80.540001, 	-65627.366199, 	26.840000
32, 	0.000072, 	77.860001, 	-69433.258383, 	30.150000
33, 	0.000088, 	73.239998, 	-74262.568633, 	35.149998
34, 	0.000077, 	76.529999, 	-72752.087455, 	31.939999
35, 	0.000072, 	78.250000, 	-72228.985868, 	30.029999
36, 	0.000089, 	73.089996, 	-78423.896039, 	35.700001
37, 	0.000075, 	77.650002, 	-74720.849564, 	31.070000
38, 	0.000078, 	76.570000, 	-76378.448161, 	32.480000
39, 	0.000080, 	75.659996, 	-77249.271192, 	33.689999
40, 	0.000063, 	80.439995, 	-71160.713586, 	27.570000
41, 	0.000079, 	76.099998, 	-78032.706576, 	32.869999
42, 	0.000078, 	76.599998, 	-77964.011074, 	32.570000
43, 	0.000065, 	80.169998, 	-74740.991049, 	28.459999
44, 	0.000071, 	78.189995, 	-76919.069716, 	30.900000
45, 	0.000087, 	74.119995, 	-82441.823142, 	35.820000
46, 	0.000076, 	76.699997, 	-79536.955824, 	32.840000
47, 	0.000062, 	81.209999, 	-74946.505132, 	27.740000
48, 	0.000104, 	69.199997, 	-89709.099218, 	41.389999
49, 	0.000061, 	81.470001, 	-76112.047476, 	27.219999
50, 	0.000055, 	82.839996, 	-72992.790056, 	25.570000

==> data/main/MNIST/backdoor_ex_noregret.txt <==
x, loss, acc, malloss, asr
1, 	0.000225, 	27.070000, 	-151.091350, 	2.990000
2, 	0.000214, 	49.090000, 	-1346.560743, 	24.639999
3, 	0.000187, 	70.189995, 	-2129.790230, 	19.590000
4, 	0.000127, 	77.419998, 	-701.137907, 	11.790000
5, 	0.000077, 	82.699997, 	585.207414, 	10.340000
6, 	0.000057, 	86.250000, 	-285.665792, 	10.259999
7, 	0.000047, 	87.739998, 	-1518.060218, 	10.240000
8, 	0.000042, 	88.689995, 	-3415.337271, 	10.389999
9, 	0.000038, 	89.299995, 	-4323.633403, 	10.370000
10, 	0.000036, 	89.879997, 	-4719.197885, 	10.330000
11, 	0.000034, 	90.419998, 	-5524.591712, 	10.340000
12, 	0.000032, 	90.809998, 	-6147.918342, 	10.400000
13, 	0.000031, 	91.220001, 	-6364.363412, 	10.389999
14, 	0.000030, 	91.599998, 	-7292.283713, 	10.389999
15, 	0.000028, 	91.909996, 	-6271.944373, 	10.370000
16, 	0.000027, 	92.040001, 	-5580.057449, 	10.320000
17, 	0.000027, 	92.320000, 	-6182.103030, 	10.349999
18, 	0.000026, 	92.649994, 	-6424.623442, 	10.389999
19, 	0.000025, 	92.759995, 	-6119.365103, 	10.370000
20, 	0.000024, 	93.009995, 	-5028.281020, 	10.280000
21, 	0.000024, 	93.250000, 	-5348.830023, 	10.330000
22, 	0.000023, 	93.489998, 	-4815.445533, 	10.320000
23, 	0.000022, 	93.599998, 	-5276.252581, 	10.360000
24, 	0.000022, 	93.820000, 	-5008.847225, 	10.370000
25, 	0.000021, 	93.899994, 	-4574.963382, 	10.360000
26, 	0.000021, 	94.040001, 	-4057.194111, 	10.349999
27, 	0.000020, 	94.220001, 	-4365.293506, 	10.370000
28, 	0.000020, 	94.290001, 	-3594.017963, 	10.309999
29, 	0.000019, 	94.459999, 	-4432.004726, 	10.340000
30, 	0.000019, 	94.649994, 	-3244.183730, 	10.250000
31, 	0.000018, 	94.779999, 	-3114.000016, 	10.280000
32, 	0.000018, 	94.889999, 	-2895.485251, 	10.240000
33, 	0.000017, 	94.930000, 	-3143.768913, 	10.280000
34, 	0.000017, 	95.049995, 	-2636.885116, 	10.280000
35, 	0.000017, 	95.180000, 	-1596.861078, 	10.230000
36, 	0.000016, 	95.279999, 	-2384.431232, 	10.270000
37, 	0.000016, 	95.419998, 	-1571.571888, 	10.240000
38, 	0.000016, 	95.509995, 	-1715.922413, 	10.230000
39, 	0.000015, 	95.629997, 	-693.218239, 	10.200000
40, 	0.000015, 	95.599998, 	-736.611511, 	10.219999
41, 	0.000015, 	95.639999, 	-939.431021, 	10.240000
42, 	0.000014, 	95.759995, 	-403.148437, 	10.210000
43, 	0.000014, 	95.889999, 	-390.656769, 	10.219999
44, 	0.000014, 	95.829994, 	102.725730, 	10.200000
45, 	0.000014, 	95.930000, 	-400.116710, 	10.219999
46, 	0.000013, 	96.029999, 	69.865492, 	10.219999
47, 	0.000013, 	95.970001, 	280.416895, 	10.200000
48, 	0.000013, 	96.099998, 	516.468536, 	10.210000
49, 	0.000013, 	96.139999, 	976.534063, 	10.210000
50, 	0.000012, 	96.239998, 	902.745948, 	10.219999


==> data/main/MNIST/backdoor_filterl2.txt <==
x, loss, acc, malloss, asr
1, 	0.000225, 	30.689999, 	-534.888557, 	12.759999
2, 	0.000215, 	35.419998, 	-2079.918667, 	46.079998
3, 	0.000190, 	64.439995, 	-3078.812117, 	27.840000
4, 	0.000133, 	76.519997, 	-2171.209426, 	13.490000
5, 	0.000081, 	82.299995, 	-1655.363435, 	11.009999
6, 	0.000060, 	85.619995, 	-4763.383599, 	11.290000
7, 	0.000050, 	87.259995, 	-8069.739484, 	11.429999
8, 	0.000044, 	88.040001, 	-11387.320519, 	11.580000
9, 	0.000041, 	88.900002, 	-12777.714623, 	11.450000
10, 	0.000038, 	89.220001, 	-14261.884510, 	11.450000
11, 	0.000036, 	89.839996, 	-14397.772931, 	11.230000
12, 	0.000034, 	90.269997, 	-15089.148592, 	11.210000
13, 	0.000033, 	90.739998, 	-15735.887611, 	11.200000
14, 	0.000032, 	91.040001, 	-16493.292924, 	11.210000
15, 	0.000030, 	91.279999, 	-16043.740440, 	11.090000
16, 	0.000029, 	91.750000, 	-14759.615712, 	10.920000
17, 	0.000028, 	91.919998, 	-15857.518084, 	11.009999
18, 	0.000028, 	92.139999, 	-15841.354344, 	11.040000
19, 	0.000027, 	92.349998, 	-15197.294095, 	10.940000
20, 	0.000026, 	92.649994, 	-13313.319551, 	10.780000
21, 	0.000025, 	92.860001, 	-14036.624125, 	10.830000
22, 	0.000024, 	93.009995, 	-13072.527080, 	10.800000
23, 	0.000024, 	93.189995, 	-12994.573768, 	10.809999
24, 	0.000023, 	93.379997, 	-12896.330230, 	10.830000
25, 	0.000023, 	93.369995, 	-13046.344325, 	10.830000
26, 	0.000022, 	93.610001, 	-12112.374542, 	10.780000
27, 	0.000022, 	93.790001, 	-12173.192952, 	10.800000
28, 	0.000021, 	93.899994, 	-11700.805393, 	10.759999
29, 	0.000021, 	94.009995, 	-12414.103648, 	10.820000
30, 	0.000020, 	94.250000, 	-10865.317436, 	10.690000
31, 	0.000020, 	94.299995, 	-11349.521365, 	10.719999
32, 	0.000019, 	94.489998, 	-10465.629356, 	10.650000
33, 	0.000019, 	94.589996, 	-10927.096629, 	10.719999
34, 	0.000018, 	94.709999, 	-10142.733052, 	10.660000
35, 	0.000018, 	94.869995, 	-9442.533465, 	10.650000
36, 	0.000018, 	94.939995, 	-10047.893730, 	10.700000
37, 	0.000017, 	95.019997, 	-9002.855281, 	10.660000
38, 	0.000017, 	95.049995, 	-9395.476353, 	10.670000
39, 	0.000017, 	95.269997, 	-8232.061660, 	10.610000
40, 	0.000016, 	95.329994, 	-7384.026711, 	10.530000
41, 	0.000016, 	95.329994, 	-8416.179381, 	10.610000
42, 	0.000016, 	95.329994, 	-8059.591465, 	10.599999
43, 	0.000015, 	95.449997, 	-8204.898754, 	10.630000
44, 	0.000015, 	95.579994, 	-6889.857467, 	10.530000
45, 	0.000015, 	95.459999, 	-8394.726821, 	10.630000
46, 	0.000015, 	95.689995, 	-7978.343154, 	10.590000
47, 	0.000015, 	95.720001, 	-7608.445421, 	10.550000
48, 	0.000014, 	95.769997, 	-7169.624722, 	10.590000
49, 	0.000014, 	95.909996, 	-6478.294054, 	10.530000
50, 	0.000014, 	96.000000, 	-6424.050038, 	10.550000

==> data/main/MNIST/backdoor_history.txt <==
x, loss, acc, malloss, asr
1, 	0.000227, 	9.800000, 	-4851.093874, 	100.000000
2, 	0.000223, 	9.800000, 	-10289.200923, 	100.000000
3, 	0.000206, 	9.800000, 	-11813.349375, 	100.000000
4, 	0.000173, 	35.579998, 	-15240.262213, 	70.449997
5, 	0.000133, 	54.299999, 	-20455.866634, 	48.459999
6, 	0.000102, 	66.519997, 	-24263.790776, 	34.840000
7, 	0.000084, 	73.720001, 	-27234.300122, 	27.750000
8, 	0.000075, 	76.860001, 	-30458.016441, 	24.910000
9, 	0.000068, 	79.150002, 	-32643.757666, 	22.779999
10, 	0.000063, 	80.689995, 	-34244.096924, 	21.359999
11, 	0.000059, 	81.829994, 	-35887.288796, 	20.500000
12, 	0.000056, 	82.570000, 	-37261.513752, 	19.900000
13, 	0.000054, 	83.459999, 	-38360.101089, 	19.309999
14, 	0.000052, 	83.839996, 	-39486.061422, 	19.059999
15, 	0.000050, 	84.680000, 	-39632.815605, 	18.350000
16, 	0.000047, 	85.559998, 	-39594.267996, 	17.650000
17, 	0.000047, 	85.720001, 	-40894.874172, 	17.809999
18, 	0.000046, 	86.040001, 	-41807.827956, 	17.750000
19, 	0.000045, 	86.589996, 	-41942.689695, 	17.270000
20, 	0.000042, 	87.199997, 	-41434.488379, 	16.520000
21, 	0.000042, 	87.500000, 	-42113.981819, 	16.619999
22, 	0.000041, 	87.829994, 	-42355.549172, 	16.430000
23, 	0.000040, 	87.970001, 	-43022.287897, 	16.320000
24, 	0.000039, 	88.389999, 	-43243.990830, 	16.090000
25, 	0.000038, 	88.659996, 	-43645.777072, 	16.010000
26, 	0.000037, 	89.029999, 	-43610.035128, 	15.770000
27, 	0.000037, 	89.040001, 	-44408.464629, 	15.919999
28, 	0.000036, 	89.379997, 	-44268.877479, 	15.549999
29, 	0.000036, 	89.489998, 	-45143.972819, 	15.639999
30, 	0.000034, 	89.809998, 	-44743.853855, 	15.280000
31, 	0.000034, 	89.979996, 	-44956.012897, 	15.160000
32, 	0.000033, 	90.129997, 	-45383.490518, 	15.080000
33, 	0.000033, 	90.099998, 	-46275.754844, 	15.240000
34, 	0.000032, 	90.389999, 	-46244.696662, 	15.160000
35, 	0.000031, 	90.699997, 	-45726.479910, 	14.839999
36, 	0.000031, 	90.750000, 	-46662.576564, 	14.849999
37, 	0.000030, 	91.110001, 	-46371.164596, 	14.610000
38, 	0.000030, 	91.199997, 	-46931.702602, 	14.610000
39, 	0.000029, 	91.540001, 	-46553.522415, 	14.440000
40, 	0.000028, 	91.599998, 	-46942.375321, 	14.379999
41, 	0.000028, 	91.659996, 	-47670.865418, 	14.460000
42, 	0.000028, 	91.729996, 	-47772.708755, 	14.360000
43, 	0.000027, 	91.970001, 	-47979.727954, 	14.370000
44, 	0.000026, 	92.259995, 	-47681.964523, 	14.059999
45, 	0.000027, 	92.059998, 	-48851.846098, 	14.339999
46, 	0.000026, 	92.279999, 	-48761.505933, 	14.179999
47, 	0.000026, 	92.399994, 	-48902.863307, 	14.040000
48, 	0.000025, 	92.389999, 	-49192.964739, 	14.179999
49, 	0.000025, 	92.540001, 	-49206.135200, 	14.059999
50, 	0.000024, 	92.759995, 	-49264.315310, 	13.889999

==> data/main/MNIST/backdoor_krum.txt <==
x, loss, acc, malloss, asr
1, 	0.000224, 	34.739998, 	-376.669305, 	10.099999
2, 	0.000214, 	50.919998, 	-1763.477756, 	35.480000
3, 	0.000188, 	70.070000, 	-2440.112336, 	21.619999
4, 	0.000128, 	75.099998, 	-77.724499, 	11.259999
5, 	0.000079, 	81.889999, 	2274.411961, 	10.160000
6, 	0.000058, 	85.529999, 	-1548.820180, 	10.429999
7, 	0.000049, 	86.659996, 	-2865.740619, 	10.270000
8, 	0.000044, 	87.269997, 	-4344.612782, 	10.650000
9, 	0.000040, 	88.729996, 	-2466.010200, 	10.190000
10, 	0.000038, 	88.829994, 	-3051.109755, 	10.330000
11, 	0.000036, 	89.500000, 	-3592.957097, 	10.300000
12, 	0.000034, 	90.029999, 	-4819.523353, 	10.469999
13, 	0.000033, 	90.299995, 	-1552.368350, 	10.139999
14, 	0.000032, 	90.750000, 	-3949.640757, 	10.389999
15, 	0.000032, 	90.709999, 	-1330.783700, 	10.250000
16, 	0.000031, 	91.180000, 	-3661.756341, 	10.380000
17, 	0.000029, 	91.479996, 	713.010251, 	10.160000
18, 	0.000030, 	91.199997, 	-2885.899299, 	10.450000
19, 	0.000028, 	91.849998, 	-496.085218, 	10.270000
20, 	0.000028, 	91.959999, 	-2042.139254, 	10.360000
21, 	0.000027, 	91.989998, 	-1098.077101, 	10.360000
22, 	0.000027, 	92.099998, 	166.612182, 	10.230000
23, 	0.000026, 	92.379997, 	-125.096251, 	10.300000
24, 	0.000026, 	92.570000, 	-835.160541, 	10.300000
25, 	0.000026, 	92.360001, 	-73.739556, 	10.240000
26, 	0.000025, 	92.669998, 	2725.050725, 	10.179999
27, 	0.000025, 	92.619995, 	127.053442, 	10.250000
28, 	0.000024, 	92.779999, 	-14.587699, 	10.259999
29, 	0.000024, 	92.919998, 	-957.924974, 	10.300000
30, 	0.000024, 	92.849998, 	-870.851614, 	10.270000
31, 	0.000024, 	93.089996, 	-615.279093, 	10.259999
32, 	0.000024, 	93.059998, 	-1176.932644, 	10.300000
33, 	0.000023, 	93.180000, 	1336.285581, 	10.190000
34, 	0.000023, 	93.110001, 	479.718679, 	10.270000
35, 	0.000023, 	93.430000, 	-749.823934, 	10.290000
36, 	0.000022, 	93.489998, 	-2321.594675, 	10.380000
37, 	0.000022, 	93.540001, 	-1318.613575, 	10.320000
38, 	0.000022, 	93.669998, 	-1365.821496, 	10.309999
39, 	0.000022, 	93.570000, 	235.740328, 	10.280000
40, 	0.000021, 	93.709999, 	-2045.225105, 	10.360000
41, 	0.000021, 	93.779999, 	-1476.240067, 	10.320000
42, 	0.000021, 	93.979996, 	-8.437098, 	10.210000
43, 	0.000021, 	93.970001, 	-780.749879, 	10.259999
44, 	0.000021, 	94.040001, 	-312.879338, 	10.240000
45, 	0.000020, 	93.989998, 	4.801305, 	10.240000
46, 	0.000020, 	94.180000, 	-835.075848, 	10.259999
47, 	0.000020, 	94.169998, 	-811.830959, 	10.250000
48, 	0.000020, 	94.209999, 	-731.186813, 	10.240000
49, 	0.000020, 	94.279999, 	-541.487957, 	10.259999
50, 	0.000020, 	94.309998, 	-1535.696554, 	10.280000

==> data/main/MNIST/backdoor_median.txt <==
x, loss, acc, malloss, asr
1, 	0.000225, 	30.689999, 	-506.783366, 	11.380000
2, 	0.000214, 	36.840000, 	-2165.631902, 	46.480000
3, 	0.000188, 	63.109997, 	-3410.440287, 	31.000000
4, 	0.000131, 	76.019997, 	-2878.067104, 	15.059999
5, 	0.000081, 	82.099998, 	-3122.552255, 	12.160000
6, 	0.000060, 	85.430000, 	-5939.862132, 	12.020000
7, 	0.000051, 	86.790001, 	-8812.674392, 	12.099999
8, 	0.000046, 	87.500000, 	-11389.568075, 	12.240000
9, 	0.000042, 	88.239998, 	-12316.295094, 	12.120000
10, 	0.000040, 	88.839996, 	-12766.074487, 	12.000000
11, 	0.000038, 	89.159996, 	-13360.500365, 	12.030000
12, 	0.000036, 	89.659996, 	-13271.977653, 	11.960000
13, 	0.000035, 	90.059998, 	-13020.747218, 	11.880000
14, 	0.000033, 	90.329994, 	-12994.577732, 	11.950000
15, 	0.000032, 	90.659996, 	-11410.064976, 	11.770000
16, 	0.000031, 	91.180000, 	-9941.177305, 	11.590000
17, 	0.000030, 	91.259995, 	-9909.343130, 	11.719999
18, 	0.000029, 	91.559998, 	-9053.081358, 	11.700000
19, 	0.000028, 	91.829994, 	-7854.108374, 	11.580000
20, 	0.000027, 	92.070000, 	-6134.128945, 	11.429999
21, 	0.000027, 	92.269997, 	-5539.954699, 	11.480000
22, 	0.000026, 	92.489998, 	-4198.450474, 	11.450000
23, 	0.000026, 	92.559998, 	-3399.462865, 	11.440000
24, 	0.000025, 	92.849998, 	-2279.359397, 	11.420000
25, 	0.000024, 	92.989998, 	-1106.349115, 	11.380000
26, 	0.000024, 	93.269997, 	328.517685, 	11.309999
27, 	0.000023, 	93.299995, 	691.083180, 	11.389999
28, 	0.000023, 	93.430000, 	2724.127903, 	11.270000
29, 	0.000022, 	93.649994, 	2892.097763, 	11.349999
30, 	0.000022, 	93.809998, 	5316.445233, 	11.210000
31, 	0.000021, 	93.839996, 	6267.494979, 	11.240000
32, 	0.000021, 	93.939995, 	7711.571570, 	11.190000
33, 	0.000020, 	94.029999, 	8425.695633, 	11.219999
34, 	0.000020, 	94.239998, 	10007.633357, 	11.150000
35, 	0.000019, 	94.470001, 	11847.241177, 	11.050000
36, 	0.000019, 	94.509995, 	12677.189801, 	11.110000
37, 	0.000019, 	94.589996, 	14552.034177, 	11.020000
38, 	0.000018, 	94.649994, 	15511.561262, 	11.030000
39, 	0.000018, 	94.790001, 	17387.173908, 	10.969999
40, 	0.000018, 	94.879997, 	18397.628130, 	10.969999
41, 	0.000017, 	94.949997, 	19385.531167, 	11.009999
42, 	0.000017, 	95.049995, 	21312.454425, 	10.960000
43, 	0.000017, 	95.049995, 	22462.820009, 	10.950000
44, 	0.000016, 	95.169998, 	24361.430609, 	10.920000
45, 	0.000016, 	95.180000, 	24740.334293, 	10.980000
46, 	0.000016, 	95.329994, 	26367.117406, 	10.950000
47, 	0.000016, 	95.299995, 	27835.268293, 	10.920000
48, 	0.000015, 	95.399994, 	29424.025907, 	10.940000
49, 	0.000015, 	95.430000, 	30791.422320, 	10.920000
50, 	0.000015, 	95.509995, 	32443.509778, 	10.900000

==> data/main/MNIST/backdoor_mom_ex_noregret.txt <==
x, loss, acc, malloss, asr
1,      0.000225,       27.580000,      -916.486751,    26.670000
2,      0.000215,       24.519999,      -2922.636286,   69.409996
3,      0.000191,       54.520000,      -4608.683699,   43.129997
4,      0.000135,       73.580002,      -5186.828151,   19.580000
5,      0.000085,       80.349998,      -7725.579025,   14.710000
6,      0.000064,       84.139999,      -11162.096834,  13.740000
7,      0.000052,       86.409996,      -12172.753712,  12.540000
8,      0.000049,       86.579994,      -17657.722784,  13.400000
9,      0.000040,       88.860001,      -8723.317906,   11.130000
10,     0.000039,       88.979996,      -14818.941823,  11.759999
11,     0.000043,       87.439995,      -25932.637032,  14.320000
12,     0.000036,       89.739998,      -16613.379820,  11.799999
13,     0.000036,       89.839996,      -19217.007412,  12.219999
14,     0.000035,       90.009995,      -20122.778122,  12.389999
15,     0.000032,       90.769997,      -16163.892148,  11.620000
16,     0.000034,       90.189995,      -22326.741896,  12.809999
17,     0.000030,       91.360001,      -16281.880532,  11.599999
18,     0.000029,       91.699997,      -15517.159673,  11.540000
19,     0.000029,       91.639999,      -17619.959667,  11.790000
20,     0.000028,       91.899994,      -16147.886878,  11.570000
21,     0.000026,       92.619995,      -10543.247820,  11.040000
22,     0.000026,       92.680000,      -11820.935998,  11.160000
23,     0.000026,       92.409996,      -15802.583722,  11.610000
24,     0.000028,       91.970001,      -20070.180502,  12.410000
25,     0.000026,       92.309998,      -18016.955376,  12.040000
26,     0.000024,       93.040001,      -13516.406105,  11.400000
27,     0.000023,       93.519997,      -8508.060717,   11.050000
28,     0.000024,       93.119995,      -14225.331948,  11.620000
29,     0.000025,       92.860001,      -17669.578464,  12.200000
30,     0.000024,       93.290001,      -14923.883813,  11.790000
31,     0.000020,       94.470001,      -1139.841733,   10.559999
32,     0.000022,       93.680000,      -11902.986734,  11.480000
33,     0.000020,       94.079994,      -7566.726724,   11.139999
34,     0.000021,       93.889999,      -10954.236710,  11.549999
35,     0.000020,       94.169998,      -8490.855647,   11.330000
36,     0.000020,       94.209999,      -8988.413200,   11.389999
37,     0.000020,       94.079994,      -10890.805113,  11.690000
38,     0.000018,       94.680000,      -4469.238837,   11.050000
39,     0.000022,       93.579994,      -15185.497031,  12.469999
40,     0.000019,       94.579994,      -6396.117930,   11.320000
41,     0.000018,       94.649994,      -5299.360130,   11.280000
42,     0.000018,       94.759995,      -3669.026298,   11.179999
43,     0.000019,       94.519997,      -7264.766461,   11.610000
44,     0.000017,       94.930000,      -2604.935825,   11.160000
45,     0.000016,       95.049995,      -799.766031,    11.050000
46,     0.000016,       95.059998,      -962.238238,    11.139999
47,     0.000015,       95.459999,      5833.083446,    10.639999
48,     0.000018,       94.729996,      -4959.678526,   11.719999
49,     0.000017,       94.970001,      -2453.087301,   11.469999
50,     0.000018,       94.519997,      -6582.682724,   12.210000

==> data/main/MNIST/backdoor_mom_filterl2.txt <==
x, loss, acc, malloss, asr
1, 	0.000225, 	24.160000, 	-1107.861695, 	41.779999
2, 	0.000216, 	14.599999, 	-3442.724477, 	88.820000
3, 	0.000194, 	47.309998, 	-5256.478261, 	52.129997
4, 	0.000141, 	71.790001, 	-5777.191648, 	21.730000
5, 	0.000089, 	79.650002, 	-8698.586266, 	15.460000
6, 	0.000067, 	82.909996, 	-13666.281954, 	15.219999
7, 	0.000057, 	84.790001, 	-18079.683505, 	14.730000
8, 	0.000052, 	85.549995, 	-22518.743742, 	14.929999
9, 	0.000044, 	87.729996, 	-18787.044318, 	12.719999
10, 	0.000044, 	87.500000, 	-23702.847507, 	13.650000
11, 	0.000043, 	87.599998, 	-26759.661360, 	14.099999
12, 	0.000040, 	88.479996, 	-25855.133709, 	13.460000
13, 	0.000038, 	89.049995, 	-26509.074007, 	13.349999
14, 	0.000037, 	89.180000, 	-27283.667799, 	13.349999
15, 	0.000035, 	89.570000, 	-26067.781244, 	13.059999
16, 	0.000034, 	89.949997, 	-26335.908866, 	13.030000
17, 	0.000033, 	90.189995, 	-25936.619101, 	12.960000
18, 	0.000032, 	90.739998, 	-25174.352577, 	12.750000
19, 	0.000031, 	90.860001, 	-25100.061599, 	12.660000
20, 	0.000030, 	91.339996, 	-23585.178648, 	12.299999
21, 	0.000029, 	91.809998, 	-22378.668609, 	12.070000
22, 	0.000028, 	91.849998, 	-22539.933101, 	12.090000
23, 	0.000028, 	91.889999, 	-23431.991037, 	12.299999
24, 	0.000028, 	92.009995, 	-23590.071095, 	12.299999
25, 	0.000027, 	92.229996, 	-22570.897847, 	12.219999
26, 	0.000026, 	92.629997, 	-20733.921293, 	11.950000
27, 	0.000025, 	92.889999, 	-19329.327973, 	11.849999
28, 	0.000025, 	92.689995, 	-20385.643920, 	12.020000
29, 	0.000024, 	93.000000, 	-20518.009440, 	12.070000
30, 	0.000023, 	93.220001, 	-18294.852207, 	11.820000
31, 	0.000022, 	93.689995, 	-14949.284310, 	11.460000
32, 	0.000022, 	93.540001, 	-16604.697808, 	11.660000
33, 	0.000022, 	93.739998, 	-16501.985883, 	11.650000
34, 	0.000021, 	93.879997, 	-16265.572821, 	11.710000
35, 	0.000020, 	94.110001, 	-13899.456680, 	11.500000
36, 	0.000021, 	94.139999, 	-15140.172837, 	11.630000
37, 	0.000020, 	94.309998, 	-13953.641443, 	11.520000
38, 	0.000020, 	94.399994, 	-13438.485476, 	11.509999
39, 	0.000019, 	94.489998, 	-13215.733669, 	11.490000
40, 	0.000019, 	94.549995, 	-11595.482257, 	11.450000
41, 	0.000018, 	94.619995, 	-11354.639000, 	11.460000
42, 	0.000018, 	94.659996, 	-9757.103867, 	11.380000
43, 	0.000018, 	94.699997, 	-10609.177603, 	11.480000
44, 	0.000017, 	94.889999, 	-8479.705823, 	11.340000
45, 	0.000017, 	94.849998, 	-8716.808784, 	11.400000
46, 	0.000017, 	95.070000, 	-7661.923182, 	11.300000
47, 	0.000016, 	95.159996, 	-6459.073672, 	11.170000
48, 	0.000016, 	95.159996, 	-6501.388684, 	11.290000
49, 	0.000016, 	95.229996, 	-5566.181243, 	11.259999
50, 	0.000016, 	95.129997, 	-6884.408357, 	11.450000

==> data/main/MNIST/backdoor_trimmedmean.txt <==
x, loss, acc, malloss, asr
1, 	0.000225, 	9.840000, 	-3055.011426, 	99.809998
2, 	0.000217, 	9.800000, 	-6965.136069, 	100.000000
3, 	0.000195, 	22.209999, 	-9502.832362, 	86.339996
4, 	0.000149, 	55.070000, 	-12209.974270, 	45.739998
5, 	0.000102, 	70.750000, 	-15606.111298, 	27.840000
6, 	0.000078, 	77.689995, 	-19442.059298, 	22.049999
7, 	0.000067, 	80.919998, 	-23011.540031, 	19.639999
8, 	0.000061, 	82.040001, 	-26368.892533, 	19.029999
9, 	0.000056, 	83.409996, 	-28258.236475, 	18.039999
10, 	0.000052, 	84.369995, 	-29508.007145, 	17.270000
11, 	0.000050, 	84.959999, 	-30938.290908, 	17.020000
12, 	0.000048, 	85.639999, 	-31768.846161, 	16.709999
13, 	0.000046, 	86.169998, 	-32398.790918, 	16.340000
14, 	0.000045, 	86.570000, 	-33173.521085, 	16.219999
15, 	0.000043, 	87.309998, 	-32554.006522, 	15.559999
16, 	0.000041, 	87.989998, 	-32113.751196, 	15.110000
17, 	0.000041, 	88.079994, 	-33114.966974, 	15.280000
18, 	0.000040, 	88.379997, 	-33397.555878, 	15.240000
19, 	0.000039, 	88.599998, 	-33303.946426, 	15.000000
20, 	0.000037, 	89.139999, 	-32436.156915, 	14.639999
21, 	0.000036, 	89.299995, 	-32774.355571, 	14.710000
22, 	0.000035, 	89.619995, 	-32461.393529, 	14.460000
23, 	0.000035, 	89.659996, 	-32995.203511, 	14.559999
24, 	0.000034, 	89.909996, 	-32836.510501, 	14.509999
25, 	0.000033, 	90.229996, 	-32719.906139, 	14.320000
26, 	0.000032, 	90.430000, 	-32239.024907, 	14.170000
27, 	0.000032, 	90.409996, 	-32884.635282, 	14.389999
28, 	0.000031, 	90.750000, 	-32026.955725, 	14.070000
29, 	0.000031, 	90.709999, 	-32947.052766, 	14.250000
30, 	0.000030, 	91.180000, 	-31652.593061, 	13.830000
31, 	0.000029, 	91.290001, 	-31792.583869, 	13.889999
32, 	0.000029, 	91.449997, 	-31744.559956, 	13.799999
33, 	0.000029, 	91.529999, 	-32166.583632, 	13.929999
34, 	0.000028, 	91.759995, 	-31632.121946, 	13.780000
35, 	0.000027, 	92.070000, 	-30866.966686, 	13.509999
36, 	0.000027, 	92.089996, 	-31360.226680, 	13.599999
37, 	0.000026, 	92.379997, 	-30613.905518, 	13.389999
38, 	0.000026, 	92.419998, 	-30898.545484, 	13.420000
39, 	0.000025, 	92.799995, 	-30007.133024, 	13.200000
40, 	0.000025, 	92.860001, 	-30324.932666, 	13.170000
41, 	0.000024, 	92.839996, 	-30601.683967, 	13.330000
42, 	0.000024, 	93.059998, 	-30093.702479, 	13.179999
43, 	0.000023, 	93.180000, 	-30099.740729, 	13.170000
44, 	0.000023, 	93.329994, 	-29458.940097, 	12.969999
45, 	0.000023, 	93.220001, 	-30421.038804, 	13.160000
46, 	0.000022, 	93.419998, 	-29781.092118, 	13.020000
47, 	0.000022, 	93.439995, 	-29798.250109, 	13.009999
48, 	0.000022, 	93.459999, 	-29767.502941, 	13.059999
49, 	0.000021, 	93.610001, 	-29424.564435, 	12.990000
50, 	0.000021, 	93.759995, 	-29257.544863, 	12.920000

==> data/main/MNIST/dba_average.txt <==
x, acc, asr
1,	96.33,	6.266726137
2,	97.17,	22.80330062
3,	97.39,	31.98037467
4,	97.47,	39.33987511
5,	97.67,	53.64629795
6,	97.69,	61.28456735
7,	97.81,	71.61016949
8,	97.81,	77.30820696
9,	97.95,	74.53166815
10,	98.04,	79.56066012
11,	98.11,	85.15834077
12,	98.2299999999999,	85.91659233
13,	98.27,	89.15031222
14,	98.26,	91.73728814
15,	98.31,	93.25379126
16,	98.36,	94.19045495
17,	98.37,	95.52854594
18,	98.42,	95.941124
19,	98.39,	96.11953613
20,	98.4,	95.98572703
21,	98.45,	96.45405888
22,	98.5,	96.62132025
23,	98.5,	97.29036574
24,	98.48,	97.42417484
25,	98.55,	97.55798394
26,	98.52,	97.76984835
27,	98.55,	97.73639607
28,	98.57,	97.92595897
29,	98.63,	98.07091882
30,	98.65,	98.1824264
31,	98.57,	98.30508475
32,	98.6199999999999,	98.4500446
33,	98.64,	98.48349688
34,	98.63,	98.49464764
35,	98.63,	98.72881356
36,	98.67,	98.78456735
37,	98.65,	98.88492417
38,	98.6199999999999,	98.86262266
39,	98.64,	98.88492417
40,	98.6199999999999,	98.89607493
41,	98.68,	99.00758252
42,	98.71,	99.06333631
43,	98.72,	99.00758252
44,	98.77,	99.07448707
45,	98.74,	99.01873327
46,	98.72,	99.10793934
47,	98.7,	99.16369313
48,	98.72,	99.18599465
49,	98.76,	99.16369313
50,	98.79,	99.16369313

==> data/main/MNIST/dba_bucketing.txt <==
x, acc, asr
1,	96.43,	6.445138269
2,	97.14,	19.45807315
3,	97.33,	28.88046387
4,	97.5,	42.95272079
5,	97.41,	60.25869759
6,	97.7299999999999,	65.75602141
7,	97.76,	75.57983943
8,	97.75,	81.55664585
9,	97.8999999999999,	83.27386262
10,	97.97,	84.67885816
11,	98.08,	87.87912578
12,	98.17,	90.0646744
13,	98.24,	92.3617306
14,	98.27,	93.26494202
15,	98.28,	94.3911686
16,	98.34,	94.81489741
17,	98.39,	95.51739518
18,	98.45,	96.20874219
19,	98.44,	96.87778769
20,	98.41,	97.15655665
21,	98.4299999999999,	97.76984835
22,	98.37,	97.94826048
23,	98.4299999999999,	98.05976806
24,	98.44,	98.17127565
25,	98.48,	98.20472792
26,	98.53,	98.36083854
27,	98.5099999999999,	98.53925067
28,	98.54,	98.50579839
29,	98.53,	98.57270294
30,	98.56,	98.75111508
31,	98.55,	98.61730598
32,	98.63,	98.79571811
33,	98.63,	98.69536128
34,	98.64,	98.82917038
35,	98.64,	98.78456735
36,	98.63,	98.86262266
37,	98.63,	98.96297948
38,	98.65,	98.99643176
39,	98.67,	98.97413024
40,	98.65,	99.04103479
41,	98.65,	99.07448707
42,	98.69,	99.08563782
43,	98.7,	99.13024086
44,	98.72,	99.14139161
45,	98.7,	99.10793934
46,	98.74,	99.07448707
47,	98.75,	99.09678858
48,	98.74,	99.08563782
49,	98.74,	99.16369313
50,	98.72,	99.2528992

==> data/main/MNIST/dba_bulyankrum.txt <==
x, acc, asr
1,	97.1199999999999,	2.341659233
2,	97.45,	1.694915254
3,	97.65,	1.549955397
4,	97.81,	1.416146298
5,	97.8999999999999,	1.360392507
6,	97.96,	1.304638715
7,	97.99,	1.181980375
8,	98.1,	1.1485281
9,	98.15,	1.115075825
10,	98.21,	1.115075825
11,	98.29,	0.95896521
12,	98.34,	0.89206066
13,	98.39,	0.858608385
14,	98.4,	0.847457627
15,	98.4299999999999,	0.814005352
16,	98.45,	0.825156111
17,	98.56,	0.814005352
18,	98.54,	0.814005352
19,	98.58,	0.802854594
20,	98.58,	0.802854594
21,	98.61,	0.802854594
22,	98.63,	0.758251561
23,	98.6199999999999,	0.70249777
24,	98.64,	0.691347012
25,	98.65,	0.758251561
26,	98.67,	0.70249777
27,	98.67,	0.691347012
28,	98.66,	0.680196253
29,	98.68,	0.680196253
30,	98.7,	0.669045495
31,	98.7,	0.657894737
32,	98.71,	0.657894737
33,	98.7,	0.646743979
34,	98.72,	0.669045495
35,	98.7,	0.680196253
36,	98.71,	0.657894737
37,	98.74,	0.657894737
38,	98.74,	0.63559322
39,	98.76,	0.613291704
40,	98.79,	0.63559322
41,	98.78,	0.63559322
42,	98.76,	0.613291704
43,	98.75,	0.63559322
44,	98.81,	0.613291704
45,	98.81,	0.613291704
46,	98.81,	0.624442462
47,	98.82,	0.624442462
48,	98.81,	0.624442462
49,	98.82,	0.624442462
50,	98.85,	0.613291704

==> data/main/MNIST/dba_bulyanmedian.txt <==
x, acc, asr
1,	97.17,	2.698483497
2,	97.5,	4.226137377
3,	97.72,	3.757805531
4,	97.75,	3.18911686
5,	97.94,	3.668599465
6,	98.04,	3.557091882
7,	98.1,	3.389830508
8,	98.15,	3.690900981
9,	98.17,	3.746654773
10,	98.2299999999999,	3.601694915
11,	98.24,	3.612845674
12,	98.35,	3.70205174
13,	98.4,	3.880463872
14,	98.41,	4.382247993
15,	98.47,	4.047725245
16,	98.49,	4.070026762
17,	98.47,	4.014272971
18,	98.5,	4.125780553
19,	98.5,	4.103479037
20,	98.5099999999999,	4.359946476
21,	98.6,	4.516057092
22,	98.55,	4.828278323
23,	98.6,	5.140499554
24,	98.6199999999999,	4.817127565
25,	98.63,	5.051293488
26,	98.65,	4.97323818
27,	98.68,	5.252007136
28,	98.7,	5.051293488
29,	98.77,	5.698037467
30,	98.76,	5.709188225
31,	98.74,	5.67573595
32,	98.77,	6.099464764
33,	98.75,	6.578947368
34,	98.79,	6.969223907
35,	98.78,	6.657002676
36,	98.8,	6.668153434
37,	98.8,	7.236842105
38,	98.8,	7.760927743
39,	98.83,	7.861284567
40,	98.83,	7.850133809
41,	98.81,	8.41882248
42,	98.8399999999999,	8.574933095
43,	98.83,	8.496877788
44,	98.83,	8.630686887
45,	98.8399999999999,	9.277430865
46,	98.83,	8.764495986
47,	98.82,	9.400089206
48,	98.8399999999999,	10.53746655
49,	98.88,	10.02453167
50,	98.8399999999999,	10.66012489

==> data/main/MNIST/dba_bulyantrm.txt <==
x, acc, asr
1,	96.58,	4.348795718
2,	97.25,	16.23550401
3,	97.58,	12.42194469
4,	97.71,	22.17885816
5,	98.0099999999999,	32.27029438
6,	97.99,	36.29571811
7,	98.1199999999999,	44.11239964
8,	98.11,	39.30642284
9,	98.13,	46.77743087
10,	98.27,	50.44603033
11,	98.21,	56.74620874
12,	98.33,	58.16235504
13,	98.3,	64.58519179
14,	98.34,	66.4808207
15,	98.35,	70.17172168
16,	98.4299999999999,	71.16413916
17,	98.37,	74.81043711
18,	98.5099999999999,	74.19714541
19,	98.47,	76.24888492
20,	98.48,	76.32694023
21,	98.55,	78.09991079
22,	98.4299999999999,	79.29304193
23,	98.5099999999999,	80.63113292
24,	98.57,	81.7573595
25,	98.56,	81.84656557
26,	98.54,	82.51561106
27,	98.58,	83.42997324
28,	98.6199999999999,	84.56735058
29,	98.67,	85.3367529
30,	98.61,	85.0691347
31,	98.63,	85.50401427
32,	98.66,	85.97234612
33,	98.68,	86.77520071
34,	98.63,	86.50758252
35,	98.67,	86.8867083
36,	98.68,	87.32158787
37,	98.64,	87.48884924
38,	98.67,	88.39206066
39,	98.66,	88.69313113
40,	98.67,	88.86039251
41,	98.66,	88.70428189
42,	98.69,	89.3175736
43,	98.7299999999999,	89.84165923
44,	98.7299999999999,	89.47368421
45,	98.67,	89.70785013
46,	98.72,	89.74130241
47,	98.7,	89.83050847
48,	98.68,	90.0646744
49,	98.68,	90.18733274
50,	98.7299999999999,	90.4103479

==> data/main/MNIST/dba_clustering.txt <==
x, acc, asr
1,	96.8,	5.095896521
2,	95.55,	4.114629795
3,	96.89,	2.653880464
4,	97.18,	2.308206958
5,	97.18,	1.906779661
6,	97.33,	1.962533452
7,	97.22,	1.672613738
8,	97.49,	1.85102587
9,	97.55,	2.241302409
10,	97.68,	2.018287244
11,	97.74,	1.471900089
12,	97.67,	1.628010705
13,	97.74,	1.483050847
14,	97.89,	1.159678858
15,	97.86,	1.817573595
16,	98.0099999999999,	1.572256913
17,	97.8,	1.371543265
18,	97.97,	1.360392507
19,	98.02,	1.806422837
20,	98.0099999999999,	1.984834969
21,	98.0099999999999,	1.672613738
22,	98.04,	1.806422837
23,	97.99,	1.795272079
24,	98.13,	1.583407672
25,	98.09,	1.862176628
26,	98.05,	1.438447814
27,	98.05,	1.33809099
28,	98.06,	0.880909902
29,	98.17,	0.814005352
30,	98.29,	0.747100803
31,	98.17,	0.981266726
32,	98.1199999999999,	0.791703836
33,	98.22,	0.624442462
34,	98.3,	0.791703836
35,	98.32,	0.869759144
36,	98.26,	0.836306869
37,	98.33,	0.802854594
38,	98.47,	0.602140946
39,	98.49,	0.579839429
40,	98.64,	0.769402319
41,	98.54,	0.825156111
42,	98.47,	0.691347012
43,	98.56,	0.646743979
44,	98.5099999999999,	0.713648528
45,	98.61,	0.925512935
46,	98.5099999999999,	0.624442462
47,	98.49,	0.624442462
48,	98.53,	0.89206066
49,	98.56,	0.925512935
50,	98.5099999999999,	0.724799286

==> data/main/MNIST/dba_ex_noregret.txt <==
x, acc, asr
1,	97.26,	2.062890277
2,	97.57,	1.628010705
3,	97.74,	1.438447814
4,	97.87,	1.360392507
5,	97.94,	1.293487957
6,	98.03,	1.271186441
7,	98.13,	1.193131133
8,	98.24,	1.037020517
9,	98.29,	0.992417484
10,	98.37,	0.981266726
11,	98.4,	0.89206066
12,	98.48,	0.869759144
13,	98.57,	0.825156111
14,	98.57,	0.802854594
15,	98.6,	0.791703836
16,	98.6199999999999,	0.780553078
17,	98.6,	0.791703836
18,	98.6199999999999,	0.758251561
19,	98.63,	0.780553078
20,	98.68,	0.769402319
21,	98.71,	0.747100803
22,	98.68,	0.747100803
23,	98.76,	0.724799286
24,	98.8,	0.70249777
25,	98.8,	0.691347012
26,	98.8399999999999,	0.691347012
27,	98.86,	0.70249777
28,	98.86,	0.691347012
29,	98.89,	0.680196253
30,	98.89,	0.646743979
31,	98.89,	0.657894737
32,	98.89,	0.613291704
33,	98.91,	0.624442462
34,	98.95,	0.63559322
35,	98.95,	0.624442462
36,	98.96,	0.602140946
37,	98.91,	0.546387154
38,	98.9299999999999,	0.546387154
39,	98.95,	0.501784121
40,	98.9299999999999,	0.501784121
41,	98.95,	0.524085638
42,	98.95,	0.51293488
43,	98.99,	0.51293488
44,	99,	0.490633363
45,	99,	0.524085638
46,	98.98,	0.524085638
47,	99.03,	0.524085638
48,	99.02,	0.524085638
49,	99.02,	0.524085638
50,	99.0399999999999,	0.524085638

==> data/main/MNIST/dba_filterL2.txt <==
x, acc, asr
1,	97.17,	2.252453167
2,	97.53,	1.706066012
3,	97.72,	1.538804639
4,	97.8999999999999,	1.438447814
5,	98.0099999999999,	1.282337199
6,	98.07,	1.226583408
7,	98.14,	1.193131133
8,	98.19,	1.1485281
9,	98.24,	1.025869759
10,	98.29,	1.014719001
11,	98.31,	0.936663693
12,	98.38,	0.903211418
13,	98.48,	0.925512935
14,	98.55,	0.814005352
15,	98.6,	0.836306869
16,	98.6,	0.780553078
17,	98.63,	0.758251561
18,	98.63,	0.724799286
19,	98.66,	0.70249777
20,	98.69,	0.691347012
21,	98.74,	0.713648528
22,	98.71,	0.713648528
23,	98.74,	0.669045495
24,	98.74,	0.657894737
25,	98.7299999999999,	0.657894737
26,	98.76,	0.657894737
27,	98.77,	0.657894737
28,	98.79,	0.646743979
29,	98.78,	0.63559322
30,	98.81,	0.63559322
31,	98.82,	0.590990187
32,	98.8399999999999,	0.557537913
33,	98.83,	0.613291704
34,	98.83,	0.524085638
35,	98.82,	0.579839429
36,	98.86,	0.479482605
37,	98.86,	0.524085638
38,	98.85,	0.524085638
39,	98.86,	0.51293488
40,	98.88,	0.51293488
41,	98.89,	0.546387154
42,	98.88,	0.524085638
43,	98.91,	0.535236396
44,	98.92,	0.524085638
45,	98.91,	0.524085638
46,	98.9,	0.524085638
47,	98.95,	0.51293488
48,	98.9299999999999,	0.501784121
49,	98.9299999999999,	0.490633363
50,	98.95,	0.490633363

==> data/main/MNIST/dba_history.txt <==
x, acc, asr
1,	96.46,	6.534344335
2,	96.97,	17.89696699
3,	97.38,	28.53479037
4,	97.3,	42.26137377
5,	97.56,	54.87288136
6,	97.58,	63.76003568
7,	97.7,	69.82604817
8,	97.76,	74.65432649
9,	98.02,	79.49375558
10,	97.99,	83.10660125
11,	98.08,	86.70829616
12,	98.18,	89.32872435
13,	98.2,	91.41391615
14,	98.21,	93.27609277
15,	98.32,	94.51382694
16,	98.3,	96.14183764
17,	98.34,	96.13068689
18,	98.35,	96.63247101
19,	98.39,	96.87778769
20,	98.42,	97.34611954
21,	98.48,	97.52453167
22,	98.48,	97.63603925
23,	98.53,	97.85905442
24,	98.53,	98.11552186
25,	98.55,	98.09322034
26,	98.55,	98.01516503
27,	98.58,	98.13782337
28,	98.6,	98.08206958
29,	98.59,	98.21587868
30,	98.61,	98.34968778
31,	98.59,	98.47234612
32,	98.6,	98.5838537
33,	98.58,	98.77341659
34,	98.61,	98.75111508
35,	98.61,	98.78456735
36,	98.64,	98.91837645
37,	98.6,	98.87377342
38,	98.6199999999999,	98.90722569
39,	98.65,	98.97413024
40,	98.68,	98.985281
41,	98.68,	99.00758252
42,	98.69,	99.00758252
43,	98.7,	98.97413024
44,	98.7299999999999,	99.04103479
45,	98.74,	99.06333631
46,	98.75,	99.09678858
47,	98.76,	99.15254237
48,	98.77,	99.16369313
49,	98.78,	99.19714541
50,	98.76,	99.17484389

==> data/main/MNIST/dba_krum.txt <==
x, acc, asr
1,	96.22,	2.341659233
2,	96.13,	2.196699376
3,	96.21,	1.728367529
4,	96.21,	1.706066012
5,	96.28,	1.516503122
6,	96.25,	1.438447814
7,	96.22,	1.40499554
8,	96.21,	1.416146298
9,	96.22,	1.371543265
10,	96.2,	1.326940232
11,	96.25,	1.371543265
12,	96.24,	1.304638715
13,	96.2,	1.271186441
14,	96.22,	1.237734166
15,	96.2,	1.193131133
16,	96.25,	1.059322034
17,	96.25,	1.137377342
18,	96.24,	1.115075825
19,	96.27,	1.126226583
20,	96.23,	1.126226583
21,	96.26,	0.981266726
22,	96.23,	1.014719001
23,	96.25,	1.003568243
24,	96.26,	1.003568243
25,	96.25,	1.014719001
26,	96.25,	1.003568243
27,	96.26,	0.947814451
28,	96.25,	0.947814451
29,	96.26,	0.914362177
30,	96.25,	0.936663693
31,	96.25,	0.914362177
32,	96.26,	0.914362177
33,	96.19,	0.981266726
34,	96.25,	0.947814451
35,	96.23,	0.936663693
36,	96.21,	0.936663693
37,	96.22,	0.95896521
38,	96.17,	0.936663693
39,	96.15,	0.970115968
40,	96.14,	0.947814451
41,	96.16,	0.95896521
42,	96.15,	0.925512935
43,	96.1799999999999,	0.914362177
44,	96.17,	0.903211418
45,	96.17,	0.914362177
46,	96.19,	0.914362177
47,	96.12,	0.903211418
48,	96.2,	0.914362177
49,	96.22,	0.925512935
50,	96.2,	0.925512935

==> data/main/MNIST/dba_median.txt <==
x, acc, asr
1,	97.13,	2.564674398
2,	97.49,	2.843443354
3,	97.69,	2.631578947
4,	97.81,	2.330508475
5,	97.92,	2.442016057
6,	97.97,	2.352809991
7,	98.1199999999999,	2.185548617
8,	98.17,	2.219000892
9,	98.21,	2.152096343
10,	98.26,	2.241302409
11,	98.29,	2.163247101
12,	98.33,	2.174397859
13,	98.36,	2.219000892
14,	98.41,	2.308206958
15,	98.46,	2.174397859
16,	98.52,	2.241302409
17,	98.49,	2.196699376
18,	98.52,	2.23015165
19,	98.53,	2.152096343
20,	98.57,	2.2970562
21,	98.58,	2.308206958
22,	98.6199999999999,	2.363960749
23,	98.59,	2.419714541
24,	98.64,	2.419714541
25,	98.63,	2.575825156
26,	98.67,	2.508920607
27,	98.66,	2.520071365
28,	98.65,	2.464317574
29,	98.66,	2.631578947
30,	98.66,	2.598126673
31,	98.7,	2.709634255
32,	98.68,	2.854594112
33,	98.72,	2.832292596
34,	98.72,	2.910347904
35,	98.76,	2.899197145
36,	98.7299999999999,	2.899197145
37,	98.76,	2.966101695
38,	98.78,	2.99955397
39,	98.8,	3.010704728
40,	98.82,	3.033006244
41,	98.82,	3.088760036
42,	98.8399999999999,	3.144513827
43,	98.87,	3.144513827
44,	98.88,	3.18911686
45,	98.9,	3.211418376
46,	98.94,	3.18911686
47,	98.92,	3.334076717
48,	98.9299999999999,	3.501338091
49,	98.94,	3.412132025
50,	98.95,	3.545941124

==> data/main/MNIST/dba_mom_ex_noregret.txt <==
x, acc, asr
1,	97.2,	2.598126673
2,	97.56,	3.858162355
3,	97.75,	3.902765388
4,	97.81,	3.724353256
5,	97.94,	3.991971454
6,	97.99,	4.438001784
7,	98.13,	5.330062444
8,	98.17,	5.04014273
9,	98.28,	4.627564674
10,	98.34,	7.024977698
11,	98.41,	4.761373773
12,	98.48,	5.597680642
13,	98.48,	6.590098127
14,	98.46,	10.39250669
15,	98.54,	8.764495986
16,	98.59,	9.366636931
17,	98.6199999999999,	11.26226583
18,	98.61,	13.32515611
19,	98.6199999999999,	12.66726137
20,	98.64,	13.06868867
21,	98.64,	12.94603033
22,	98.67,	12.24353256
23,	98.71,	14.86396075
24,	98.69,	17.56244425
25,	98.77,	16.9603033
26,	98.74,	15.22078501
27,	98.7299999999999,	15.62221231
28,	98.74,	14.94201606
29,	98.75,	17.28367529
30,	98.76,	18.55486173
31,	98.74,	17.35057984
32,	98.81,	19.04549509
33,	98.82,	20.17172168
34,	98.81,	19.54727921
35,	98.76,	19.56958073
36,	98.75,	21.0749331
37,	98.74,	20.31668153
38,	98.81,	21.27564674
39,	98.82,	20.29438002
40,	98.78,	21.63247101
41,	98.81,	21.98929527
42,	98.8,	25.02230152
43,	98.85,	25.65789474
44,	98.81,	27.59812667
45,	98.82,	25.78055308
46,	98.89,	25.34567351
47,	98.89,	24.76583408
48,	98.94,	26.50535236
49,	98.83,	26.1485281
50,	98.85,	26.85102587

==> data/main/MNIST/dba_mom_filterl2.txt <==
x, acc, asr
1,	97.24,	2.140945584
2,	97.55,	1.750669045
3,	97.75,	1.572256913
4,	97.89,	1.460749331
5,	97.98,	1.438447814
6,	98.09,	1.416146298
7,	98.18,	1.282337199
8,	98.24,	1.059322034
9,	98.3,	1.014719001
10,	98.37,	1.003568243
11,	98.45,	0.947814451
12,	98.5099999999999,	0.89206066
13,	98.57,	0.880909902
14,	98.57,	0.925512935
15,	98.58,	0.847457627
16,	98.6199999999999,	0.847457627
17,	98.67,	0.847457627
18,	98.67,	0.814005352
19,	98.66,	0.814005352
20,	98.65,	0.802854594
21,	98.67,	0.814005352
22,	98.7299999999999,	0.780553078
23,	98.75,	0.791703836
24,	98.77,	0.791703836
25,	98.82,	0.713648528
26,	98.82,	0.747100803
27,	98.8,	0.769402319
28,	98.86,	0.713648528
29,	98.8399999999999,	0.724799286
30,	98.8399999999999,	0.713648528
31,	98.83,	0.769402319
32,	98.86,	0.735950045
33,	98.9,	0.724799286
34,	98.9,	0.747100803
35,	98.88,	0.758251561
36,	98.9,	0.758251561
37,	98.9299999999999,	0.713648528
38,	98.91,	0.70249777
39,	98.9,	0.713648528
40,	98.89,	0.624442462
41,	98.9299999999999,	0.724799286
42,	98.9299999999999,	0.646743979
43,	98.92,	0.646743979
44,	98.91,	0.624442462
45,	98.95,	0.613291704
46,	98.97,	0.63559322
47,	99.0099999999999,	0.646743979
48,	98.99,	0.646743979
49,	98.98,	0.590990187
50,	99,	0.691347012

==> data/main/MNIST/dba_trimmedmean.txt <==
x, acc, asr
1,	97.16,	2.564674398
2,	97.49,	3.456735058
3,	97.7299999999999,	3.077609277
4,	97.82,	2.709634255
5,	97.91,	2.943800178
6,	98.0099999999999,	2.921498662
7,	98.11,	2.754237288
8,	98.16,	2.709634255
9,	98.26,	2.798840321
10,	98.29,	2.687332739
11,	98.35,	2.731935772
12,	98.33,	2.854594112
13,	98.39,	2.899197145
14,	98.49,	3.322925959
15,	98.48,	3.12221231
16,	98.53,	3.155664585
17,	98.55,	3.033006244
18,	98.57,	3.166815343
19,	98.58,	3.222569135
20,	98.6,	3.289473684
21,	98.6,	3.345227475
22,	98.59,	3.4455843
23,	98.65,	3.690900981
24,	98.64,	3.724353256
25,	98.66,	3.913916146
26,	98.68,	3.4455843
27,	98.68,	3.724353256
28,	98.71,	3.623996432
29,	98.75,	3.880463872
30,	98.75,	4.003122212
31,	98.72,	4.047725245
32,	98.77,	4.136931311
33,	98.77,	4.203835861
34,	98.77,	4.404549509
35,	98.77,	4.571810883
36,	98.79,	4.471454059
37,	98.8399999999999,	4.504906334
38,	98.85,	4.906333631
39,	98.85,	4.71677074
40,	98.86,	4.727921499
41,	98.8399999999999,	4.950936664
42,	98.86,	5.185102587
43,	98.9,	4.895182872
44,	98.9,	5.318911686
45,	98.92,	5.341213202
46,	98.94,	5.218554862
47,	98.95,	5.41926851
48,	98.95,	6.043710972
49,	98.94,	5.86529884
50,	98.95,	5.987957181

==> data/main/MNIST/krum_average.txt <==
x, loss, y
1, 	2.256847, 	22.400000
2, 	2.182500, 	45.759998
3, 	2.029085, 	64.029999
4, 	1.683773, 	73.930000
5, 	1.154280, 	79.279999
6, 	0.788302, 	83.000000
7, 	0.605857, 	85.889999
8, 	0.507534, 	87.419998
9, 	0.448698, 	88.369995
10, 	0.409540, 	89.019997
11, 	0.381935, 	89.559998
12, 	0.360474, 	90.070000
13, 	0.343530, 	90.339996
14, 	0.329113, 	90.680000
15, 	0.316462, 	90.869995
16, 	0.305264, 	91.189995
17, 	0.295511, 	91.489998
18, 	0.286571, 	91.829994
19, 	0.278556, 	92.110001
20, 	0.271461, 	92.199997
21, 	0.264575, 	92.329994
22, 	0.258155, 	92.500000
23, 	0.252249, 	92.680000
24, 	0.246187, 	92.899994
25, 	0.240888, 	93.070000
26, 	0.235962, 	93.239998
27, 	0.231487, 	93.320000
28, 	0.226735, 	93.500000
29, 	0.222166, 	93.629997
30, 	0.218047, 	93.709999
31, 	0.213745, 	93.879997
32, 	0.209602, 	93.970001
33, 	0.205806, 	94.079994
34, 	0.202217, 	94.259995
35, 	0.198446, 	94.369995
36, 	0.195313, 	94.430000
37, 	0.191870, 	94.519997
38, 	0.188456, 	94.570000
39, 	0.185148, 	94.639999
40, 	0.182009, 	94.720001
41, 	0.178984, 	94.769997
42, 	0.176283, 	94.829994
43, 	0.173412, 	94.930000
44, 	0.170748, 	94.970001
45, 	0.168215, 	95.049995
46, 	0.165706, 	95.139999
47, 	0.163317, 	95.239998
48, 	0.160883, 	95.329994
49, 	0.158686, 	95.409996
50, 	0.156404, 	95.509995

==> data/main/MNIST/krum_bucketing.txt <==
x, loss, y
1, 	2.256982, 	22.799999
2, 	2.178839, 	44.110001
3, 	2.053177, 	60.139999
4, 	1.788445, 	70.330002
5, 	1.289368, 	76.699997
6, 	0.863787, 	81.680000
7, 	0.667743, 	84.459999
8, 	0.537963, 	86.689995
9, 	0.458044, 	88.129997
10, 	0.418698, 	88.769997
11, 	0.386943, 	89.329994
12, 	0.368705, 	89.610001
13, 	0.351715, 	90.059998
14, 	0.336893, 	90.659996
15, 	0.322958, 	90.930000
16, 	0.315644, 	90.959999
17, 	0.301293, 	91.399994
18, 	0.292731, 	91.489998
19, 	0.281668, 	91.899994
20, 	0.274587, 	92.079994
21, 	0.267649, 	92.290001
22, 	0.263498, 	92.500000
23, 	0.256490, 	92.570000
24, 	0.253267, 	92.659996
25, 	0.245650, 	92.979996
26, 	0.240481, 	93.079994
27, 	0.236121, 	93.329994
28, 	0.229547, 	93.320000
29, 	0.225405, 	93.449997
30, 	0.221419, 	93.649994
31, 	0.215733, 	93.839996
32, 	0.214043, 	93.829994
33, 	0.207522, 	94.119995
34, 	0.204266, 	94.110001
35, 	0.200595, 	94.250000
36, 	0.195946, 	94.329994
37, 	0.191998, 	94.559998
38, 	0.189197, 	94.619995
39, 	0.188502, 	94.379997
40, 	0.181630, 	94.619995
41, 	0.176033, 	94.829994
42, 	0.171964, 	94.959999
43, 	0.170164, 	94.970001
44, 	0.168005, 	95.049995
45, 	0.165745, 	95.169998
46, 	0.162660, 	95.259995
47, 	0.160395, 	95.349998
48, 	0.157982, 	95.409996
49, 	0.156628, 	95.470001
50, 	0.153790, 	95.500000

==> data/main/MNIST/krum_bulyankrum.txt <==
x, loss, y
1,      2.249371,       25.379999
2,      2.152334,       48.349998
3,      1.914811,       68.659996
4,      1.353844,       76.689995
5,      0.820887,       81.879997
6,      0.598904,       85.449997
7,      0.498799,       87.259995
8,      0.443975,       88.269997
9,      0.409861,       88.809998
10,     0.385775,       89.269997
11,     0.367603,       89.659996
12,     0.354768,       90.079994
13,     0.344276,       90.169998
14,     0.336106,       90.389999
15,     0.328551,       90.589996
16,     0.322426,       90.750000
17,     0.317697,       90.879997
18,     0.313677,       91.009995
19,     0.309776,       91.139999
20,     0.305868,       91.250000
21,     0.302244,       91.290001
22,     0.299432,       91.419998
23,     0.296384,       91.489998
24,     0.293501,       91.570000
25,     0.291089,       91.649994
26,     0.288419,       91.720001
27,     0.285759,       91.820000
28,     0.283310,       91.919998
29,     0.281088,       91.959999
30,     0.278996,       92.059998
31,     0.277236,       92.110001
32,     0.274760,       92.149994
33,     0.272528,       92.220001
34,     0.270849,       92.290001
35,     0.269056,       92.259995
36,     0.267026,       92.329994
37,     0.265342,       92.409996
38,     0.263458,       92.500000
39,     0.261110,       92.549995
40,     0.259213,       92.589996
41,     0.257828,       92.649994
42,     0.256235,       92.680000
43,     0.253915,       92.750000
44,     0.252374,       92.759995
45,     0.251307,       92.790001
46,     0.250308,       92.970001
47,     0.248957,       92.989998
48,     0.246740,       92.970001
49,     0.245344,       93.009995
50,     0.243999,       93.000000

==> data/main/MNIST/krum_bulyanmedian.txt <==
x, loss, y
1, 	2.254064, 	22.750000
2, 	2.169566, 	45.389999
3, 	1.972208, 	65.799995
4, 	1.492510, 	75.570000
5, 	0.922807, 	80.559998
6, 	0.653883, 	84.549995
7, 	0.532280, 	86.689995
8, 	0.464113, 	87.879997
9, 	0.419006, 	88.739998
10, 	0.390122, 	89.259995
11, 	0.367589, 	89.750000
12, 	0.348031, 	90.279999
13, 	0.331932, 	90.659996
14, 	0.316842, 	91.019997
15, 	0.303642, 	91.309998
16, 	0.291776, 	91.680000
17, 	0.281183, 	91.930000
18, 	0.271733, 	92.180000
19, 	0.262916, 	92.489998
20, 	0.255241, 	92.689995
21, 	0.247739, 	92.899994
22, 	0.240953, 	93.079994
23, 	0.234870, 	93.290001
24, 	0.228196, 	93.519997
25, 	0.222481, 	93.689995
26, 	0.217172, 	93.820000
27, 	0.212318, 	93.970001
28, 	0.207106, 	94.079994
29, 	0.201856, 	94.269997
30, 	0.197484, 	94.399994
31, 	0.192689, 	94.489998
32, 	0.188367, 	94.639999
33, 	0.184390, 	94.669998
34, 	0.180727, 	94.779999
35, 	0.177098, 	94.829994
36, 	0.173855, 	94.949997
37, 	0.170112, 	95.139999
38, 	0.166884, 	95.189995
39, 	0.163267, 	95.379997
40, 	0.160111, 	95.430000
41, 	0.157306, 	95.519997
42, 	0.154511, 	95.610001
43, 	0.151868, 	95.659996
44, 	0.148679, 	95.720001
45, 	0.145813, 	95.779999
46, 	0.143094, 	95.790001
47, 	0.140471, 	95.829994
48, 	0.137615, 	95.919998
49, 	0.135310, 	95.979996
50, 	0.132809, 	96.059998

==> data/main/MNIST/krum_bulyantrimmedmean.txt <==
x, loss, y
1, 	2.260988, 	21.039999
2, 	2.195843, 	42.989998
3, 	2.067133, 	58.930000
4, 	1.786678, 	71.689995
5, 	1.299818, 	77.820000
6, 	0.888631, 	81.739998
7, 	0.670011, 	84.809998
8, 	0.552790, 	86.699997
9, 	0.481224, 	87.839996
10, 	0.433568, 	88.579994
11, 	0.398465, 	89.239998
12, 	0.374556, 	89.669998
13, 	0.355363, 	90.189995
14, 	0.338158, 	90.470001
15, 	0.323147, 	90.769997
16, 	0.309904, 	91.099998
17, 	0.298233, 	91.349998
18, 	0.287009, 	91.779999
19, 	0.276607, 	92.119995
20, 	0.268273, 	92.259995
21, 	0.259932, 	92.519997
22, 	0.251392, 	92.699997
23, 	0.245044, 	92.909996
24, 	0.238012, 	93.180000
25, 	0.231894, 	93.369995
26, 	0.226288, 	93.579994
27, 	0.221352, 	93.639999
28, 	0.215745, 	93.849998
29, 	0.209645, 	94.019997
30, 	0.205153, 	94.149994
31, 	0.200193, 	94.320000
32, 	0.195206, 	94.430000
33, 	0.191062, 	94.529999
34, 	0.187029, 	94.669998
35, 	0.182562, 	94.739998
36, 	0.179236, 	94.860001
37, 	0.175286, 	94.989998
38, 	0.171381, 	95.019997
39, 	0.167666, 	95.250000
40, 	0.164269, 	95.320000
41, 	0.161212, 	95.349998
42, 	0.158286, 	95.439995
43, 	0.155243, 	95.599998
44, 	0.151877, 	95.649994
45, 	0.148873, 	95.739998
46, 	0.145993, 	95.779999
47, 	0.143274, 	95.829994
48, 	0.140286, 	95.860001
49, 	0.137902, 	95.919998
50, 	0.135360, 	95.979996

==> data/main/MNIST/krum_clustering.txt <==
x, loss, y
1, 	2.265407, 	18.760000
2, 	2.210046, 	42.020000
3, 	2.111125, 	57.500000
4, 	1.912104, 	68.269997
5, 	1.330117, 	76.790001
6, 	0.801009, 	81.299995
7, 	0.632317, 	84.599998
8, 	0.540933, 	86.449997
9, 	0.479698, 	87.769997
10, 	0.442174, 	88.220001
11, 	0.425931, 	88.379997
12, 	0.402830, 	88.779999
13, 	0.383364, 	89.409996
14, 	0.366921, 	89.430000
15, 	0.365010, 	89.430000
16, 	0.352215, 	89.860001
17, 	0.351785, 	89.879997
18, 	0.356912, 	89.579994
19, 	0.343794, 	90.150002
20, 	0.341396, 	90.299995
21, 	0.341255, 	90.139999
22, 	0.339505, 	90.029999
23, 	0.325525, 	90.599998
24, 	0.316987, 	90.709999
25, 	0.319173, 	90.699997
26, 	0.318137, 	90.769997
27, 	0.321367, 	90.559998
28, 	0.317439, 	90.649994
29, 	0.324301, 	90.349998
30, 	0.306674, 	91.079994
31, 	0.311189, 	90.959999
32, 	0.322296, 	90.419998
33, 	0.325568, 	90.360001
34, 	0.330300, 	90.299995
35, 	0.310169, 	90.959999
36, 	0.312035, 	90.829994
37, 	0.300638, 	91.209999
38, 	0.304206, 	91.059998
39, 	0.310658, 	90.970001
40, 	0.306441, 	91.009995
41, 	0.303944, 	90.979996
42, 	0.300114, 	91.070000
43, 	0.291646, 	91.439995
44, 	0.292004, 	91.329994
45, 	0.288590, 	91.430000
46, 	0.287508, 	91.459999
47, 	0.294474, 	91.110001
48, 	0.297389, 	91.000000
49, 	0.293340, 	91.000000
50, 	0.276013, 	91.669998

==> data/main/MNIST/krum_ex_noregret.txt <==
x, loss, y
1, 	2.247272, 	26.219999
2, 	2.144559, 	48.389999
3, 	1.888522, 	69.509995
4, 	1.299918, 	77.009995
5, 	0.787179, 	82.379997
6, 	0.579916, 	85.930000
7, 	0.486933, 	87.570000
8, 	0.434284, 	88.400002
9, 	0.398873, 	89.079994
10, 	0.374522, 	89.430000
11, 	0.355320, 	89.989998
12, 	0.339457, 	90.369995
13, 	0.326410, 	90.619995
14, 	0.315251, 	90.909996
15, 	0.305337, 	91.119995
16, 	0.296187, 	91.399994
17, 	0.288210, 	91.629997
18, 	0.280538, 	91.949997
19, 	0.273343, 	92.129997
20, 	0.267143, 	92.229996
21, 	0.261066, 	92.379997
22, 	0.255215, 	92.579994
23, 	0.250100, 	92.720001
24, 	0.244672, 	92.839996
25, 	0.239789, 	93.000000
26, 	0.235282, 	93.099998
27, 	0.231209, 	93.250000
28, 	0.226947, 	93.369995
29, 	0.222732, 	93.470001
30, 	0.218963, 	93.610001
31, 	0.214959, 	93.750000
32, 	0.211067, 	93.899994
33, 	0.207586, 	93.909996
34, 	0.204299, 	94.079994
35, 	0.200952, 	94.199997
36, 	0.198032, 	94.250000
37, 	0.194985, 	94.299995
38, 	0.192095, 	94.409996
39, 	0.189142, 	94.419998
40, 	0.186283, 	94.489998
41, 	0.183214, 	94.570000
42, 	0.180794, 	94.669998
43, 	0.178132, 	94.750000
44, 	0.175629, 	94.799995
45, 	0.173368, 	94.899994
46, 	0.170915, 	95.000000
47, 	0.168474, 	95.119995
48, 	0.166112, 	95.250000
49, 	0.164115, 	95.279999
50, 	0.161970, 	95.339996

==> data/main/MNIST/krum_filterl2.txt <==
x, loss, y
1,      2.254826,       23.150000
2,      2.168647,       45.939999
3,      1.963720,       66.189995
4,      1.447754,       75.689995
5,      0.873409,       81.269997
6,      0.624462,       85.049995
7,      0.508859,       87.110001
8,      0.445347,       88.329994
9,      0.404426,       89.089996
10,     0.376232,       89.570000
11,     0.355287,       90.029999
12,     0.336973,       90.489998
13,     0.322225,       90.759995
14,     0.309697,       91.059998
15,     0.298389,       91.369995
16,     0.288490,       91.779999
17,     0.279451,       92.070000
18,     0.271089,       92.229996
19,     0.263799,       92.339996
20,     0.257104,       92.470001
21,     0.250213,       92.669998
22,     0.243886,       92.869995
23,     0.238194,       93.089996
24,     0.232208,       93.250000
25,     0.226724,       93.500000
26,     0.221967,       93.639999
27,     0.217341,       93.720001
28,     0.212647,       93.869995
29,     0.208094,       94.059998
30,     0.203804,       94.199997
31,     0.199332,       94.320000
32,     0.195447,       94.339996
33,     0.191605,       94.509995
34,     0.187872,       94.570000
35,     0.184118,       94.669998
36,     0.180858,       94.759995
37,     0.177387,       94.839996
38,     0.174166,       94.889999
39,     0.170883,       95.009995
40,     0.167759,       95.129997
41,     0.164637,       95.290001
42,     0.161940,       95.320000
43,     0.159324,       95.419998
44,     0.156621,       95.509995
45,     0.154108,       95.549995
46,     0.151583,       95.629997
47,     0.149229,       95.680000
48,     0.146831,       95.759995
49,     0.144657,       95.790001
50,     0.142405,       95.849998

==> data/main/MNIST/krum_history.txt <==
x, loss, y
1, 	2.261508, 	20.980000
2, 	2.193501, 	44.029999
3, 	2.064311, 	60.949997
4, 	1.786100, 	72.500000
5, 	1.304888, 	78.059998
6, 	0.891201, 	81.669998
7, 	0.672468, 	85.009995
8, 	0.555284, 	86.930000
9, 	0.484062, 	87.939995
10, 	0.437074, 	88.659996
11, 	0.404627, 	89.119995
12, 	0.379911, 	89.610001
13, 	0.360623, 	90.059998
14, 	0.344722, 	90.389999
15, 	0.331022, 	90.619995
16, 	0.319033, 	90.869995
17, 	0.308575, 	91.129997
18, 	0.299029, 	91.389999
19, 	0.290234, 	91.729996
20, 	0.282706, 	91.959999
21, 	0.275450, 	92.159996
22, 	0.268581, 	92.309998
23, 	0.262558, 	92.409996
24, 	0.256480, 	92.540001
25, 	0.250775, 	92.669998
26, 	0.245578, 	92.909996
27, 	0.241043, 	92.979996
28, 	0.236279, 	93.169998
29, 	0.231393, 	93.339996
30, 	0.227225, 	93.489998
31, 	0.223004, 	93.649994
32, 	0.218798, 	93.699997
33, 	0.214931, 	93.809998
34, 	0.211337, 	93.939995
35, 	0.207529, 	94.119995
36, 	0.204377, 	94.199997
37, 	0.200946, 	94.360001
38, 	0.197440, 	94.459999
39, 	0.194148, 	94.470001
40, 	0.190834, 	94.529999
41, 	0.187771, 	94.599998
42, 	0.184904, 	94.649994
43, 	0.181985, 	94.729996
44, 	0.179267, 	94.759995
45, 	0.176542, 	94.829994
46, 	0.173818, 	94.930000
47, 	0.171208, 	95.009995
48, 	0.168623, 	95.059998
49, 	0.166269, 	95.159996
50, 	0.163946, 	95.209999

==> data/main/MNIST/krum_krum.txt <==
x, loss, y
1, 	2.244701, 	34.739998
2, 	2.139045, 	49.419998
3, 	1.873917, 	69.189995
4, 	1.276025, 	73.309998
5, 	0.782864, 	81.839996
6, 	0.576916, 	84.959999
7, 	0.520955, 	85.909996
8, 	0.492448, 	86.070000
9, 	0.482586, 	86.029999
10, 	0.477198, 	85.949997
11, 	0.473463, 	85.879997
12, 	0.477562, 	85.629997
13, 	0.487986, 	85.089996
14, 	0.493660, 	84.799995
15, 	0.499381, 	84.549995
16, 	0.505736, 	84.180000
17, 	0.512431, 	83.909996
18, 	0.516964, 	83.799995
19, 	0.523847, 	83.529999
20, 	0.527329, 	83.369995
21, 	0.535192, 	83.029999
22, 	0.539269, 	82.839996
23, 	0.543404, 	82.689995
24, 	0.545238, 	82.579994
25, 	0.549229, 	82.529999
26, 	0.550065, 	82.489998
27, 	0.554109, 	82.299995
28, 	0.554981, 	82.279999
29, 	0.557064, 	82.159996
30, 	0.558021, 	82.129997
31, 	0.560045, 	82.089996
32, 	0.560422, 	82.089996
33, 	0.560228, 	82.079994
34, 	0.561575, 	82.059998
35, 	0.562522, 	82.019997
36, 	0.563516, 	81.979996
37, 	0.563769, 	81.959999
38, 	0.563987, 	81.959999
39, 	0.564240, 	81.939995
40, 	0.564524, 	81.939995
41, 	0.565367, 	81.860001
42, 	0.565606, 	81.849998
43, 	0.565977, 	81.839996
44, 	0.566027, 	81.839996
45, 	0.566627, 	81.839996
46, 	0.566532, 	81.839996
47, 	0.566919, 	81.809998
48, 	0.567166, 	81.809998
49, 	0.567222, 	81.809998
50, 	0.567479, 	81.809998

==> data/main/MNIST/krum_median.txt <==
x, loss, y
1, 	2.250750, 	24.469999
2, 	2.158364, 	47.480000
3, 	1.937599, 	68.059998
4, 	1.411592, 	76.409996
5, 	0.861894, 	81.320000
6, 	0.619344, 	85.129997
7, 	0.507898, 	87.159996
8, 	0.446339, 	88.269997
9, 	0.407234, 	88.909996
10, 	0.380306, 	89.379997
11, 	0.359856, 	89.849998
12, 	0.343291, 	90.320000
13, 	0.329963, 	90.639999
14, 	0.318503, 	90.839996
15, 	0.308449, 	91.089996
16, 	0.299436, 	91.329994
17, 	0.291665, 	91.509995
18, 	0.284467, 	91.790001
19, 	0.277730, 	92.019997
20, 	0.271929, 	92.129997
21, 	0.266230, 	92.320000
22, 	0.260943, 	92.449997
23, 	0.256215, 	92.599998
24, 	0.251214, 	92.720001
25, 	0.246793, 	92.909996
26, 	0.242680, 	93.000000
27, 	0.238937, 	93.119995
28, 	0.235207, 	93.229996
29, 	0.231556, 	93.329994
30, 	0.228186, 	93.399994
31, 	0.224771, 	93.579994
32, 	0.221468, 	93.639999
33, 	0.218364, 	93.720001
34, 	0.215521, 	93.809998
35, 	0.212753, 	93.909996
36, 	0.210249, 	93.979996
37, 	0.207612, 	94.029999
38, 	0.205117, 	94.099998
39, 	0.202635, 	94.159996
40, 	0.200175, 	94.220001
41, 	0.197700, 	94.279999
42, 	0.195682, 	94.309998
43, 	0.193330, 	94.439995
44, 	0.191170, 	94.419998
45, 	0.189255, 	94.470001
46, 	0.187296, 	94.500000
47, 	0.185082, 	94.589996
48, 	0.183183, 	94.639999
49, 	0.181519, 	94.689995
50, 	0.179790, 	94.709999

==> data/main/MNIST/krum_mom_ex_noregret.txt <==
x, loss, y
1,      2.253616,       23.840000
2,      2.165662,       46.750000
3,      1.960877,       67.059998
4,      1.459095,       75.869995
5,      0.896475,       80.939995
6,      0.640057,       84.799995
7,      0.520018,       86.939995
8,      0.455553,       88.029999
9,      0.410309,       88.959999
10,     0.381247,       89.400002
11,     0.362176,       89.889999
12,     0.344218,       90.389999
13,     0.330187,       90.659996
14,     0.318032,       90.799995
15,     0.307593,       91.110001
16,     0.298028,       91.320000
17,     0.289410,       91.699997
18,     0.281541,       91.930000
19,     0.274167,       92.169998
20,     0.267909,       92.239998
21,     0.260942,       92.470001
22,     0.254822,       92.559998
23,     0.249672,       92.739998
24,     0.244425,       92.949997
25,     0.239532,       93.049995
26,     0.234735,       93.209999
27,     0.230544,       93.329994
28,     0.226029,       93.459999
29,     0.221949,       93.570000
30,     0.218267,       93.610001
31,     0.213437,       93.860001
32,     0.209636,       93.889999
33,     0.206046,       94.040001
34,     0.202791,       94.259995
35,     0.199440,       94.309998
36,     0.196451,       94.399994
37,     0.193590,       94.489998
38,     0.190434,       94.619995
39,     0.187766,       94.649994
40,     0.184910,       94.680000
41,     0.181819,       94.709999
42,     0.179451,       94.790001
43,     0.176751,       94.869995
44,     0.174197,       94.949997
45,     0.171620,       95.049995
46,     0.169229,       95.129997
47,     0.166657,       95.199997
48,     0.164641,       95.229996
49,     0.162680,       95.299995
50,     0.160810,       95.419998


==> data/main/MNIST/krum_mom_filterl2.txt <==
x, loss, y
1, 	2.256550, 	22.480000
2, 	2.177078, 	45.459999
3, 	1.995306, 	65.339996
4, 	1.544123, 	75.199997
5, 	0.958948, 	80.220001
6, 	0.665007, 	84.360001
7, 	0.531824, 	86.860001
8, 	0.459746, 	88.059998
9, 	0.414627, 	88.900002
10, 	0.384150, 	89.419998
11, 	0.361283, 	89.909996
12, 	0.342714, 	90.369995
13, 	0.327387, 	90.639999
14, 	0.314272, 	90.939995
15, 	0.303070, 	91.209999
16, 	0.292807, 	91.619995
17, 	0.283671, 	91.930000
18, 	0.275271, 	92.029999
19, 	0.267361, 	92.339996
20, 	0.260465, 	92.430000
21, 	0.253668, 	92.629997
22, 	0.247259, 	92.759995
23, 	0.241766, 	92.970001
24, 	0.235730, 	93.250000
25, 	0.230392, 	93.389999
26, 	0.225505, 	93.579994
27, 	0.220938, 	93.680000
28, 	0.216216, 	93.809998
29, 	0.211742, 	93.930000
30, 	0.207672, 	94.099998
31, 	0.203221, 	94.229996
32, 	0.199297, 	94.320000
33, 	0.195336, 	94.489998
34, 	0.191608, 	94.519997
35, 	0.188013, 	94.649994
36, 	0.184834, 	94.699997
37, 	0.181139, 	94.769997
38, 	0.177919, 	94.820000
39, 	0.174828, 	94.889999
40, 	0.171699, 	95.000000
41, 	0.168702, 	95.059998
42, 	0.166085, 	95.119995
43, 	0.163482, 	95.250000
44, 	0.160878, 	95.320000
45, 	0.158403, 	95.430000
46, 	0.155949, 	95.470001
47, 	0.153571, 	95.579994
48, 	0.151190, 	95.659996
49, 	0.149071, 	95.699997
50, 	0.146951, 	95.739998

==> data/main/MNIST/krum_trimmedmean.txt <==
x, loss, y
1, 	2.255737, 	22.639999
2, 	2.177664, 	46.149998
3, 	2.009427, 	65.059998
4, 	1.618963, 	74.790001
5, 	1.061444, 	79.739998
6, 	0.729576, 	83.430000
7, 	0.572555, 	86.259995
8, 	0.487779, 	87.680000
9, 	0.436180, 	88.540001
10, 	0.401479, 	89.139999
11, 	0.376723, 	89.570000
12, 	0.357019, 	90.019997
13, 	0.341335, 	90.400002
14, 	0.327931, 	90.659996
15, 	0.316215, 	90.919998
16, 	0.305770, 	91.119995
17, 	0.296707, 	91.389999
18, 	0.288393, 	91.689995
19, 	0.280886, 	91.970001
20, 	0.274306, 	92.099998
21, 	0.267727, 	92.269997
22, 	0.261699, 	92.449997
23, 	0.256367, 	92.599998
24, 	0.250641, 	92.720001
25, 	0.245612, 	92.919998
26, 	0.240914, 	93.079994
27, 	0.236648, 	93.189995
28, 	0.232218, 	93.259995
29, 	0.227929, 	93.439995
30, 	0.224028, 	93.540001
31, 	0.219968, 	93.709999
32, 	0.216185, 	93.779999
33, 	0.212521, 	93.899994
34, 	0.209108, 	94.019997
35, 	0.205713, 	94.199997
36, 	0.202690, 	94.259995
37, 	0.199459, 	94.399994
38, 	0.196368, 	94.489998
39, 	0.193327, 	94.489998
40, 	0.190318, 	94.529999
41, 	0.187382, 	94.529999
42, 	0.184820, 	94.649994
43, 	0.182144, 	94.750000
44, 	0.179572, 	94.769997
45, 	0.177155, 	94.829994
46, 	0.174751, 	94.860001
47, 	0.172391, 	94.979996
48, 	0.170040, 	95.009995
49, 	0.167897, 	95.089996
50, 	0.165802, 	95.180000

==> data/main/MNIST/modelpoisoning_average.txt <==
x, loss, acc, malloss, asr
1, 	2.246235, 	24.699999, 	-0.259835, 	40.000000
2, 	2.076351, 	33.219997, 	-0.835110, 	60.000000
3, 	1.632319, 	35.879997, 	-2.297331, 	80.000000
4, 	1.258258, 	52.230000, 	-4.199892, 	90.000000
5, 	0.963994, 	65.510002, 	-5.369852, 	90.000000
6, 	0.805252, 	72.259995, 	-6.123647, 	100.000000
7, 	0.722640, 	76.040001, 	-6.696977, 	100.000000
8, 	0.623092, 	79.309998, 	-7.076451, 	100.000000
9, 	0.557320, 	81.339996, 	-7.360176, 	100.000000
10, 	0.506631, 	83.329994, 	-7.585648, 	100.000000
11, 	0.458247, 	85.070000, 	-7.750306, 	100.000000
12, 	0.417896, 	86.509995, 	-7.876759, 	100.000000
13, 	0.399584, 	87.029999, 	-8.019745, 	100.000000
14, 	0.379151, 	88.000000, 	-8.134862, 	100.000000
15, 	0.342589, 	89.259995, 	-8.208800, 	100.000000
16, 	0.320585, 	89.949997, 	-8.353208, 	100.000000
17, 	0.304368, 	90.400002, 	-8.443498, 	100.000000
18, 	0.278217, 	91.360001, 	-8.478371, 	100.000000
19, 	0.270928, 	91.559998, 	-8.571854, 	100.000000
20, 	0.257592, 	91.939995, 	-8.706079, 	100.000000
21, 	0.241646, 	92.459999, 	-8.746625, 	100.000000
22, 	0.229652, 	92.769997, 	-8.828224, 	100.000000
23, 	0.220649, 	93.049995, 	-8.937109, 	100.000000
24, 	0.216679, 	93.149994, 	-9.007583, 	100.000000
25, 	0.205025, 	93.579994, 	-9.059843, 	100.000000
26, 	0.202506, 	93.639999, 	-9.146255, 	100.000000
27, 	0.189311, 	94.269997, 	-9.185541, 	100.000000
28, 	0.184922, 	94.389999, 	-9.279859, 	100.000000
29, 	0.179009, 	94.559998, 	-9.337585, 	100.000000
30, 	0.173098, 	94.779999, 	-9.402187, 	100.000000
31, 	0.168507, 	94.979996, 	-9.443939, 	100.000000
32, 	0.164547, 	95.009995, 	-9.488689, 	100.000000
33, 	0.159526, 	95.180000, 	-9.536562, 	100.000000
34, 	0.155288, 	95.180000, 	-9.589745, 	100.000000
35, 	0.150066, 	95.389999, 	-9.642278, 	100.000000
36, 	0.149312, 	95.369995, 	-9.736553, 	100.000000
37, 	0.145453, 	95.409996, 	-9.764670, 	100.000000
38, 	0.140539, 	95.669998, 	-9.792516, 	100.000000
39, 	0.135997, 	95.739998, 	-9.813803, 	100.000000
40, 	0.135251, 	95.779999, 	-9.888425, 	100.000000
41, 	0.130836, 	95.909996, 	-9.910277, 	100.000000
42, 	0.129263, 	95.909996, 	-9.972269, 	100.000000
43, 	0.128144, 	95.820000, 	-10.014039, 	100.000000
44, 	0.123007, 	96.110001, 	-10.016766, 	100.000000
45, 	0.123159, 	96.009995, 	-10.127817, 	100.000000
46, 	0.118475, 	96.229996, 	-10.124171, 	100.000000
47, 	0.117322, 	96.189995, 	-10.202703, 	100.000000
48, 	0.115009, 	96.279999, 	-10.180165, 	100.000000
49, 	0.113701, 	96.389999, 	-10.266846, 	100.000000
50, 	0.110532, 	96.519997, 	-10.255850, 	100.000000

==> data/main/MNIST/modelpoisoning_bucketing.txt <==
x, loss, acc, malloss, asr
1, 	2.266463, 	9.820000, 	-0.426356, 	40.000000
2, 	3.231668, 	9.820000, 	-2.981206, 	40.000000
3, 	1.655668, 	41.919998, 	-3.643918, 	70.000000
4, 	0.930262, 	69.709999, 	-4.641298, 	70.000000
5, 	0.813958, 	71.299995, 	-6.002850, 	70.000000
6, 	1.124700, 	62.959999, 	-7.969731, 	100.000000
7, 	0.721673, 	75.269997, 	-8.215344, 	100.000000
8, 	0.484429, 	84.610001, 	-8.156844, 	100.000000
9, 	0.397512, 	87.989998, 	-7.956265, 	100.000000
10, 	0.358680, 	89.459999, 	-7.801765, 	100.000000
11, 	0.377993, 	88.379997, 	-8.123607, 	100.000000
12, 	0.413466, 	86.799995, 	-8.641168, 	100.000000
13, 	0.337581, 	89.829994, 	-8.449293, 	100.000000
14, 	0.293138, 	91.619995, 	-8.194217, 	100.000000
15, 	0.338742, 	89.699997, 	-8.788216, 	100.000000
16, 	0.357964, 	88.799995, 	-9.076833, 	100.000000
17, 	0.270729, 	92.110001, 	-8.651573, 	100.000000
18, 	0.371345, 	88.159996, 	-9.503412, 	100.000000
19, 	0.260933, 	92.269997, 	-9.001419, 	100.000000
20, 	0.251049, 	92.599998, 	-9.038264, 	100.000000
21, 	0.286214, 	91.199997, 	-9.615869, 	100.000000
22, 	0.214626, 	93.759995, 	-8.858594, 	100.000000
23, 	0.214204, 	93.839996, 	-9.020461, 	100.000000
24, 	0.225651, 	93.430000, 	-9.161018, 	100.000000
25, 	0.393742, 	87.110001, 	-10.563158, 	100.000000
26, 	0.189478, 	94.599998, 	-9.241960, 	100.000000
27, 	0.204718, 	93.979996, 	-9.557474, 	100.000000
28, 	0.180669, 	94.739998, 	-9.140013, 	100.000000
29, 	0.172706, 	94.989998, 	-8.967879, 	100.000000
30, 	0.195691, 	94.139999, 	-9.573598, 	100.000000
31, 	0.270496, 	91.180000, 	-10.646242, 	100.000000
32, 	0.170568, 	94.989998, 	-9.883126, 	100.000000
33, 	0.260847, 	91.769997, 	-11.003279, 	100.000000
34, 	0.178915, 	94.709999, 	-10.234383, 	100.000000
35, 	0.178847, 	94.629997, 	-10.457799, 	100.000000
36, 	0.148947, 	95.459999, 	-9.912463, 	100.000000
37, 	0.146679, 	95.529999, 	-9.960867, 	100.000000
38, 	0.159018, 	95.229996, 	-10.290598, 	100.000000
39, 	0.146323, 	95.529999, 	-10.236234, 	100.000000
40, 	0.145281, 	95.619995, 	-10.244850, 	100.000000
41, 	0.132895, 	95.919998, 	-10.078819, 	100.000000
42, 	0.133024, 	95.989998, 	-10.356651, 	100.000000
43, 	0.127244, 	96.129997, 	-9.996174, 	100.000000
44, 	0.125851, 	96.089996, 	-10.018884, 	100.000000
45, 	0.161652, 	94.989998, 	-11.196906, 	100.000000
46, 	0.132488, 	95.970001, 	-10.860785, 	100.000000
47, 	0.125868, 	96.099998, 	-10.595959, 	100.000000
48, 	0.118537, 	96.320000, 	-10.646178, 	100.000000
49, 	0.114048, 	96.430000, 	-10.341019, 	100.000000
50, 	0.119321, 	96.199997, 	-10.742817, 	100.000000

==> data/main/MNIST/modelpoisoning_bulyankrum.txt <==
x, loss, acc, malloss, asr
1,      2.245758,       27.379999,      -0.049604,      20.000000
2,      2.140407,       51.259998,      -0.098513,      20.000000
3,      1.877161,       70.849998,      -0.184624,      20.000000
4,      1.279852,       77.680000,      -0.351978,      10.000000
5,      0.776268,       82.689995,      -0.505326,      10.000000
6,      0.569829,       86.119995,      -0.528825,      10.000000
7,      0.471854,       87.809998,      -0.514742,      10.000000
8,      0.415922,       88.650002,      -0.488414,      10.000000
9,      0.378678,       89.559998,      -0.457082,      10.000000
10,     0.352357,       90.220001,      -0.449189,      10.000000
11,     0.331229,       90.610001,      -0.439970,      10.000000
12,     0.314359,       90.889999,      -0.409119,      10.000000
13,     0.299812,       91.470001,      -0.392988,      10.000000
14,     0.286886,       91.889999,      -0.410810,      10.000000
15,     0.275458,       92.149994,      -0.406661,      10.000000
16,     0.264980,       92.250000,      -0.421255,      10.000000
17,     0.256019,       92.610001,      -0.445687,      10.000000
18,     0.247796,       92.790001,      -0.454358,      10.000000
19,     0.239925,       93.040001,      -0.435207,      10.000000
20,     0.231921,       93.259995,      -0.423431,      10.000000
21,     0.225579,       93.540001,      -0.426391,      10.000000
22,     0.218671,       93.769997,      -0.425048,      10.000000
23,     0.212518,       93.889999,      -0.413642,      10.000000
24,     0.207279,       94.099998,      -0.454550,      10.000000
25,     0.201415,       94.279999,      -0.435188,      10.000000
26,     0.195493,       94.430000,      -0.416103,      10.000000
27,     0.190888,       94.489998,      -0.421793,      10.000000
28,     0.186135,       94.549995,      -0.416041,      10.000000
29,     0.181416,       94.720001,      -0.438894,      10.000000
30,     0.176585,       94.829994,      -0.418497,      10.000000
31,     0.172641,       94.949997,      -0.444892,      10.000000
32,     0.168613,       95.059998,      -0.443842,      10.000000
33,     0.164146,       95.220001,      -0.439631,      10.000000
34,     0.160510,       95.279999,      -0.460878,      10.000000
35,     0.157009,       95.379997,      -0.470244,      10.000000
36,     0.153459,       95.529999,      -0.460378,      10.000000
37,     0.149931,       95.599998,      -0.463830,      10.000000
38,     0.146507,       95.669998,      -0.450968,      10.000000
39,     0.143520,       95.759995,      -0.463085,      10.000000
40,     0.140707,       95.899994,      -0.456151,      10.000000
41,     0.137953,       95.949997,      -0.444595,      10.000000
42,     0.135273,       96.000000,      -0.426281,      10.000000
43,     0.131938,       96.110001,      -0.409911,      10.000000
44,     0.129900,       96.159996,      -0.433566,      10.000000
45,     0.126937,       96.199997,      -0.412309,      10.000000
46,     0.124466,       96.239998,      -0.407931,      10.000000
47,     0.122053,       96.320000,      -0.397337,      10.000000
48,     0.120190,       96.349998,      -0.394595,      10.000000
49,     0.118090,       96.389999,      -0.417807,      10.000000
50,     0.116380,       96.439995,      -0.407479,      10.000000

==> data/main/MNIST/modelpoisoning_bulyanmedian.txt <==
x, loss, acc, malloss, asr
1, 	2.243740, 	24.619999, 	-0.072980, 	20.000000
2, 	2.130157, 	47.949997, 	-0.162625, 	30.000000
3, 	1.840762, 	69.119995, 	-0.322023, 	30.000000
4, 	1.221436, 	77.709999, 	-0.645540, 	20.000000
5, 	0.754740, 	82.519997, 	-0.992117, 	10.000000
6, 	0.562826, 	85.720001, 	-1.246078, 	10.000000
7, 	0.473676, 	87.430000, 	-1.468484, 	20.000000
8, 	0.418999, 	88.479996, 	-1.651419, 	30.000000
9, 	0.385774, 	89.129997, 	-1.846313, 	30.000000
10, 	0.360052, 	89.799995, 	-2.064374, 	20.000000
11, 	0.337395, 	90.329994, 	-2.249263, 	20.000000
12, 	0.319553, 	90.849998, 	-2.431350, 	20.000000
13, 	0.304963, 	91.239998, 	-2.633208, 	20.000000
14, 	0.294293, 	91.470001, 	-2.863673, 	20.000000
15, 	0.282465, 	91.889999, 	-3.071711, 	20.000000
16, 	0.271616, 	92.220001, 	-3.256405, 	20.000000
17, 	0.264096, 	92.309998, 	-3.517362, 	20.000000
18, 	0.253732, 	92.619995, 	-3.699979, 	40.000000
19, 	0.248615, 	92.769997, 	-3.911848, 	50.000000
20, 	0.237774, 	93.070000, 	-4.080593, 	50.000000
21, 	0.230239, 	93.349998, 	-4.255230, 	50.000000
22, 	0.223992, 	93.430000, 	-4.445036, 	50.000000
23, 	0.216201, 	93.709999, 	-4.619986, 	50.000000
24, 	0.212161, 	93.680000, 	-4.828216, 	60.000000
25, 	0.209115, 	93.779999, 	-5.017084, 	60.000000
26, 	0.202067, 	93.930000, 	-5.192516, 	80.000000
27, 	0.198105, 	94.159996, 	-5.373756, 	90.000000
28, 	0.191738, 	94.299995, 	-5.532742, 	90.000000
29, 	0.187174, 	94.500000, 	-5.704942, 	90.000000
30, 	0.181839, 	94.570000, 	-5.879008, 	90.000000
31, 	0.179692, 	94.649994, 	-6.076777, 	90.000000
32, 	0.176403, 	94.680000, 	-6.211142, 	90.000000
33, 	0.169897, 	94.939995, 	-6.353332, 	90.000000
34, 	0.167117, 	94.909996, 	-6.523439, 	90.000000
35, 	0.163862, 	94.959999, 	-6.676564, 	90.000000
36, 	0.162554, 	95.019997, 	-6.834917, 	90.000000
37, 	0.157607, 	95.139999, 	-6.935036, 	100.000000
38, 	0.155738, 	95.290001, 	-7.084895, 	100.000000
39, 	0.149196, 	95.379997, 	-7.197973, 	100.000000
40, 	0.147170, 	95.500000, 	-7.297784, 	100.000000
41, 	0.146925, 	95.449997, 	-7.426402, 	100.000000
42, 	0.142345, 	95.549995, 	-7.484547, 	100.000000
43, 	0.139386, 	95.599998, 	-7.586544, 	100.000000
44, 	0.134616, 	95.860001, 	-7.703766, 	100.000000
45, 	0.130085, 	95.949997, 	-7.757954, 	100.000000
46, 	0.127765, 	96.059998, 	-7.826466, 	100.000000
47, 	0.125688, 	96.049995, 	-7.901169, 	100.000000
48, 	0.124487, 	96.129997, 	-8.003207, 	100.000000
49, 	0.120938, 	96.229996, 	-8.082318, 	100.000000
50, 	0.117580, 	96.369995, 	-8.104333, 	100.000000

==> data/main/MNIST/modelpoisoning_bulyantrimmedmean.txt <==
x, loss, acc, malloss, asr
1, 	2.242517, 	16.939999, 	-0.398422, 	50.000000
2, 	2.064030, 	35.149998, 	-1.264836, 	80.000000
3, 	1.623520, 	43.669998, 	-2.953786, 	90.000000
4, 	1.243975, 	55.449997, 	-4.726154, 	100.000000
5, 	0.975285, 	67.029999, 	-5.904725, 	100.000000
6, 	0.816607, 	74.159996, 	-6.731848, 	100.000000
7, 	0.699234, 	78.619995, 	-7.255482, 	100.000000
8, 	0.643612, 	80.409996, 	-7.632829, 	100.000000
9, 	0.593917, 	81.909996, 	-7.944904, 	100.000000
10, 	0.521019, 	84.509995, 	-8.152010, 	100.000000
11, 	0.468680, 	85.959999, 	-8.284575, 	100.000000
12, 	0.437649, 	86.909996, 	-8.419419, 	100.000000
13, 	0.389520, 	88.589996, 	-8.528828, 	100.000000
14, 	0.373720, 	88.860001, 	-8.622234, 	100.000000
15, 	0.352959, 	89.500000, 	-8.756396, 	100.000000
16, 	0.318125, 	90.720001, 	-8.797139, 	100.000000
17, 	0.307884, 	91.079994, 	-8.921214, 	100.000000
18, 	0.292542, 	91.529999, 	-9.007904, 	100.000000
19, 	0.280978, 	91.849998, 	-9.134589, 	100.000000
20, 	0.257447, 	92.479996, 	-9.134432, 	100.000000
21, 	0.248562, 	92.769997, 	-9.195628, 	100.000000
22, 	0.233311, 	93.089996, 	-9.238954, 	100.000000
23, 	0.220654, 	93.479996, 	-9.320032, 	100.000000
24, 	0.214457, 	93.649994, 	-9.397216, 	100.000000
25, 	0.207930, 	93.869995, 	-9.444510, 	100.000000
26, 	0.195007, 	94.159996, 	-9.484173, 	100.000000
27, 	0.194353, 	94.220001, 	-9.536260, 	100.000000
28, 	0.182348, 	94.529999, 	-9.538486, 	100.000000
29, 	0.177208, 	94.680000, 	-9.616615, 	100.000000
30, 	0.168143, 	94.889999, 	-9.638551, 	100.000000
31, 	0.167060, 	95.000000, 	-9.735599, 	100.000000
32, 	0.160476, 	95.070000, 	-9.745907, 	100.000000
33, 	0.153150, 	95.239998, 	-9.779266, 	100.000000
34, 	0.150714, 	95.279999, 	-9.818854, 	100.000000
35, 	0.146124, 	95.470001, 	-9.862801, 	100.000000
36, 	0.142808, 	95.519997, 	-9.903470, 	100.000000
37, 	0.139367, 	95.610001, 	-9.918072, 	100.000000
38, 	0.134949, 	95.699997, 	-9.956189, 	100.000000
39, 	0.129894, 	95.979996, 	-9.971306, 	100.000000
40, 	0.126883, 	96.029999, 	-9.945374, 	100.000000
41, 	0.126466, 	96.029999, 	-10.047024, 	100.000000
42, 	0.122661, 	96.159996, 	-10.050632, 	100.000000
43, 	0.119871, 	96.299995, 	-10.057933, 	100.000000
44, 	0.116513, 	96.430000, 	-10.122369, 	100.000000
45, 	0.113385, 	96.509995, 	-10.138145, 	100.000000
46, 	0.111274, 	96.549995, 	-10.173978, 	100.000000
47, 	0.109424, 	96.629997, 	-10.165356, 	100.000000
48, 	0.107446, 	96.629997, 	-10.189776, 	100.000000
49, 	0.104932, 	96.709999, 	-10.202548, 	100.000000
50, 	0.102938, 	96.769997, 	-10.210539, 	100.000000

==> data/main/MNIST/modelpoisoning_clustering.txt <==
x, loss, acc, malloss, asr
1, 	2.246667, 	20.900000, 	-0.031277, 	20.000000
2, 	2.143305, 	50.439999, 	-0.044083, 	0.000000
3, 	1.878859, 	69.479996, 	-0.117508, 	10.000000
4, 	1.282154, 	78.430000, 	-0.389222, 	10.000000
5, 	0.779855, 	82.299995, 	-0.779224, 	30.000000
6, 	0.572630, 	86.089996, 	-1.137863, 	20.000000
7, 	0.475195, 	87.699997, 	-1.260508, 	20.000000
8, 	0.421720, 	88.739998, 	-1.393500, 	20.000000
9, 	0.379746, 	89.579994, 	-1.575932, 	20.000000
10, 	0.362612, 	90.089996, 	-1.404663, 	20.000000
11, 	0.333914, 	90.459999, 	-1.377790, 	20.000000
12, 	0.317240, 	90.939995, 	-1.705896, 	20.000000
13, 	0.300654, 	91.369995, 	-1.807369, 	20.000000
14, 	0.291761, 	91.649994, 	-1.469999, 	30.000000
15, 	0.280722, 	91.970001, 	-1.641139, 	20.000000
16, 	0.272181, 	92.000000, 	-1.797774, 	20.000000
17, 	0.261702, 	92.439995, 	-1.695337, 	20.000000
18, 	0.249270, 	92.829994, 	-1.573507, 	20.000000
19, 	0.247234, 	92.790001, 	-1.692822, 	20.000000
20, 	0.237643, 	93.049995, 	-1.803936, 	20.000000
21, 	0.227644, 	93.470001, 	-1.822211, 	20.000000
22, 	0.223847, 	93.419998, 	-1.796692, 	20.000000
23, 	0.217471, 	93.709999, 	-1.750054, 	20.000000
24, 	0.209224, 	93.889999, 	-1.744700, 	20.000000
25, 	0.208451, 	93.820000, 	-1.875281, 	20.000000
26, 	0.205157, 	94.089996, 	-1.722033, 	20.000000
27, 	0.191023, 	94.489998, 	-1.758436, 	20.000000
28, 	0.187167, 	94.449997, 	-1.850718, 	20.000000
29, 	0.187330, 	94.279999, 	-1.784530, 	20.000000
30, 	0.179870, 	94.860001, 	-1.591454, 	20.000000
31, 	0.177601, 	94.829994, 	-1.555158, 	20.000000
32, 	0.173296, 	94.899994, 	-1.735817, 	20.000000
33, 	0.162957, 	95.189995, 	-1.594836, 	20.000000
34, 	0.165932, 	95.119995, 	-1.547581, 	20.000000
35, 	0.163917, 	95.149994, 	-1.816411, 	20.000000
36, 	0.160607, 	95.209999, 	-1.831032, 	20.000000
37, 	0.154319, 	95.549995, 	-1.532022, 	20.000000
38, 	0.154999, 	95.599998, 	-1.791833, 	20.000000
39, 	0.149758, 	95.619995, 	-1.642601, 	20.000000
40, 	0.143488, 	95.680000, 	-1.798174, 	20.000000
41, 	0.142862, 	95.779999, 	-1.837509, 	20.000000
42, 	0.141121, 	95.680000, 	-2.010680, 	20.000000
43, 	0.138351, 	95.930000, 	-1.735995, 	20.000000
44, 	0.137890, 	95.949997, 	-1.568129, 	20.000000
45, 	0.138785, 	95.820000, 	-1.905753, 	20.000000
46, 	0.132040, 	95.979996, 	-1.483201, 	10.000000
47, 	0.130747, 	96.009995, 	-1.655390, 	20.000000
48, 	0.126867, 	96.220001, 	-1.715372, 	20.000000
49, 	0.123346, 	96.299995, 	-1.585495, 	20.000000
50, 	0.121668, 	96.220001, 	-1.632470, 	20.000000

==> data/main/MNIST/modelpoisoning_ex_noregret.txt <==
x, loss, acc, malloss, asr
1, 	2.245298, 	27.529999, 	-0.050607, 	20.000000
2, 	2.138267, 	50.189999, 	-0.099722, 	30.000000
3, 	1.869653, 	71.110001, 	-0.185738, 	20.000000
4, 	1.265349, 	77.889999, 	-0.345852, 	10.000000
5, 	0.769484, 	82.869995, 	-0.485203, 	10.000000
6, 	0.566500, 	86.239998, 	-0.512840, 	10.000000
7, 	0.470006, 	87.930000, 	-0.497576, 	10.000000
8, 	0.414592, 	88.739998, 	-0.475650, 	10.000000
9, 	0.377827, 	89.610001, 	-0.453393, 	10.000000
10, 	0.351333, 	90.279999, 	-0.441115, 	10.000000
11, 	0.330330, 	90.669998, 	-0.422617, 	10.000000
12, 	0.313386, 	91.059998, 	-0.401697, 	10.000000
13, 	0.298153, 	91.519997, 	-0.394564, 	10.000000
14, 	0.285256, 	91.889999, 	-0.429585, 	10.000000
15, 	0.273689, 	92.199997, 	-0.439879, 	10.000000
16, 	0.263147, 	92.419998, 	-0.442770, 	10.000000
17, 	0.253906, 	92.669998, 	-0.476700, 	10.000000
18, 	0.245537, 	92.899994, 	-0.493049, 	10.000000
19, 	0.237502, 	93.139999, 	-0.493288, 	10.000000
20, 	0.229360, 	93.389999, 	-0.477534, 	10.000000
21, 	0.222498, 	93.629997, 	-0.487075, 	10.000000
22, 	0.215831, 	93.849998, 	-0.489211, 	10.000000
23, 	0.209483, 	93.970001, 	-0.482269, 	10.000000
24, 	0.203852, 	94.199997, 	-0.511666, 	10.000000
25, 	0.198022, 	94.299995, 	-0.510676, 	10.000000
26, 	0.192078, 	94.470001, 	-0.515815, 	10.000000
27, 	0.187085, 	94.579994, 	-0.529744, 	10.000000
28, 	0.181927, 	94.639999, 	-0.530469, 	10.000000
29, 	0.177146, 	94.809998, 	-0.563102, 	10.000000
30, 	0.172431, 	94.930000, 	-0.538879, 	10.000000
31, 	0.168088, 	95.049995, 	-0.572868, 	10.000000
32, 	0.163941, 	95.239998, 	-0.565832, 	10.000000
33, 	0.159844, 	95.389999, 	-0.578448, 	10.000000
34, 	0.155798, 	95.500000, 	-0.594745, 	10.000000
35, 	0.152091, 	95.589996, 	-0.622831, 	10.000000
36, 	0.148665, 	95.639999, 	-0.620622, 	10.000000
37, 	0.145123, 	95.750000, 	-0.620138, 	10.000000
38, 	0.141746, 	95.729996, 	-0.619627, 	10.000000
39, 	0.138863, 	95.820000, 	-0.622232, 	10.000000
40, 	0.135588, 	95.949997, 	-0.613593, 	10.000000
41, 	0.133274, 	96.019997, 	-0.626696, 	10.000000
42, 	0.130500, 	96.119995, 	-0.600590, 	10.000000
43, 	0.127239, 	96.129997, 	-0.604531, 	10.000000
44, 	0.124944, 	96.250000, 	-0.640369, 	10.000000
45, 	0.122138, 	96.250000, 	-0.625317, 	10.000000
46, 	0.119529, 	96.369995, 	-0.613167, 	10.000000
47, 	0.116937, 	96.360001, 	-0.615439, 	10.000000
48, 	0.114937, 	96.419998, 	-0.624694, 	10.000000
49, 	0.112896, 	96.549995, 	-0.633832, 	10.000000
50, 	0.111075, 	96.540001, 	-0.634220, 	10.000000

==> data/main/MNIST/modelpoisoning_filterl2.txt <==
x, loss, acc, malloss, asr
1, 	2.245054, 	26.010000, 	-0.035331, 	20.000000
2, 	2.135548, 	48.750000, 	-0.091900, 	20.000000
3, 	1.860930, 	70.900002, 	-0.252068, 	20.000000
4, 	1.249481, 	78.000000, 	-0.796945, 	30.000000
5, 	0.761273, 	83.250000, 	-1.629246, 	30.000000
6, 	0.562350, 	86.400002, 	-2.263268, 	30.000000
7, 	0.467593, 	87.919998, 	-2.671236, 	30.000000
8, 	0.412565, 	88.769997, 	-2.944750, 	30.000000
9, 	0.376479, 	89.739998, 	-3.130934, 	30.000000
10, 	0.350241, 	90.269997, 	-3.271146, 	30.000000
11, 	0.328819, 	90.720001, 	-3.368241, 	30.000000
12, 	0.311801, 	91.089996, 	-3.445025, 	30.000000
13, 	0.296921, 	91.619995, 	-3.507800, 	30.000000
14, 	0.284050, 	91.970001, 	-3.523535, 	30.000000
15, 	0.272252, 	92.269997, 	-3.547441, 	30.000000
16, 	0.261445, 	92.500000, 	-3.583882, 	30.000000
17, 	0.252131, 	92.769997, 	-3.628656, 	30.000000
18, 	0.243806, 	92.959999, 	-3.638280, 	30.000000
19, 	0.235755, 	93.220001, 	-3.638574, 	40.000000
20, 	0.227858, 	93.409996, 	-3.670060, 	40.000000
21, 	0.220753, 	93.649994, 	-3.667553, 	40.000000
22, 	0.214190, 	93.809998, 	-3.667329, 	40.000000
23, 	0.208003, 	93.919998, 	-3.693964, 	40.000000
24, 	0.202329, 	94.149994, 	-3.706810, 	40.000000
25, 	0.196261, 	94.250000, 	-3.697398, 	40.000000
26, 	0.190625, 	94.439995, 	-3.723452, 	40.000000
27, 	0.185418, 	94.599998, 	-3.735706, 	40.000000
28, 	0.180581, 	94.589996, 	-3.769836, 	40.000000
29, 	0.175949, 	94.889999, 	-3.765209, 	40.000000
30, 	0.171140, 	95.009995, 	-3.783340, 	40.000000
31, 	0.167061, 	95.159996, 	-3.783784, 	40.000000
32, 	0.162897, 	95.220001, 	-3.775385, 	40.000000
33, 	0.158778, 	95.389999, 	-3.783037, 	40.000000
34, 	0.154802, 	95.509995, 	-3.793498, 	40.000000
35, 	0.151194, 	95.610001, 	-3.806300, 	40.000000
36, 	0.147776, 	95.709999, 	-3.817513, 	40.000000
37, 	0.144642, 	95.699997, 	-3.851511, 	40.000000
38, 	0.140983, 	95.809998, 	-3.844587, 	40.000000
39, 	0.138171, 	95.899994, 	-3.874091, 	40.000000
40, 	0.135195, 	95.939995, 	-3.895274, 	40.000000
41, 	0.132849, 	96.009995, 	-3.907502, 	40.000000
42, 	0.130346, 	96.059998, 	-3.956334, 	40.000000
43, 	0.127017, 	96.110001, 	-3.959833, 	40.000000
44, 	0.124568, 	96.209999, 	-3.970927, 	40.000000
45, 	0.121657, 	96.250000, 	-4.009191, 	40.000000
46, 	0.119026, 	96.339996, 	-4.044341, 	40.000000
47, 	0.116852, 	96.399994, 	-4.105236, 	40.000000
48, 	0.114715, 	96.459999, 	-4.089550, 	40.000000
49, 	0.112729, 	96.479996, 	-4.144345, 	40.000000
50, 	0.111089, 	96.540001, 	-4.161680, 	40.000000

==> data/main/MNIST/modelpoisoning_history.txt <==
x, loss, acc, malloss, asr
1, 	2.265660, 	9.820000, 	-0.422127, 	40.000000
2, 	2.199193, 	11.969999, 	-1.283817, 	40.000000
3, 	1.811063, 	38.419998, 	-2.779203, 	60.000000
4, 	1.309514, 	55.439999, 	-4.558947, 	70.000000
5, 	0.943303, 	66.489998, 	-5.694753, 	70.000000
6, 	0.744779, 	73.599998, 	-6.341941, 	100.000000
7, 	0.618106, 	79.029999, 	-6.785915, 	100.000000
8, 	0.539933, 	82.220001, 	-7.166228, 	100.000000
9, 	0.513495, 	82.949997, 	-7.525981, 	100.000000
10, 	0.470237, 	84.629997, 	-7.716483, 	100.000000
11, 	0.424747, 	86.349998, 	-7.942645, 	100.000000
12, 	0.404912, 	87.129997, 	-8.119392, 	100.000000
13, 	0.376303, 	88.269997, 	-8.269871, 	100.000000
14, 	0.366709, 	88.680000, 	-8.420002, 	100.000000
15, 	0.364500, 	88.489998, 	-8.632301, 	100.000000
16, 	0.338953, 	89.509995, 	-8.710464, 	100.000000
17, 	0.327932, 	89.849998, 	-8.831989, 	100.000000
18, 	0.317535, 	90.189995, 	-8.886684, 	100.000000
19, 	0.303843, 	90.619995, 	-8.954596, 	100.000000
20, 	0.289618, 	91.129997, 	-9.081544, 	100.000000
21, 	0.278901, 	91.439995, 	-9.159721, 	100.000000
22, 	0.272573, 	91.589996, 	-9.262122, 	100.000000
23, 	0.255663, 	92.239998, 	-9.281612, 	100.000000
24, 	0.241879, 	92.720001, 	-9.284326, 	100.000000
25, 	0.238752, 	92.799995, 	-9.407854, 	100.000000
26, 	0.226523, 	93.169998, 	-9.424713, 	100.000000
27, 	0.222353, 	93.220001, 	-9.527273, 	100.000000
28, 	0.212292, 	93.680000, 	-9.553960, 	100.000000
29, 	0.211056, 	93.739998, 	-9.674216, 	100.000000
30, 	0.203437, 	93.949997, 	-9.752896, 	100.000000
31, 	0.193025, 	94.250000, 	-9.684068, 	100.000000
32, 	0.189672, 	94.379997, 	-9.801614, 	100.000000
33, 	0.176138, 	94.669998, 	-9.704163, 	100.000000
34, 	0.178409, 	94.680000, 	-9.890076, 	100.000000
35, 	0.176543, 	94.669998, 	-10.004974, 	100.000000
36, 	0.170059, 	94.829994, 	-10.016198, 	100.000000
37, 	0.162194, 	95.089996, 	-10.014003, 	100.000000
38, 	0.161633, 	95.110001, 	-10.083666, 	100.000000
39, 	0.157201, 	95.239998, 	-10.147494, 	100.000000
40, 	0.150792, 	95.479996, 	-10.127682, 	100.000000
41, 	0.150182, 	95.509995, 	-10.188326, 	100.000000
42, 	0.148050, 	95.500000, 	-10.306706, 	100.000000
43, 	0.139698, 	95.750000, 	-10.250394, 	100.000000
44, 	0.138701, 	95.769997, 	-10.293179, 	100.000000
45, 	0.133371, 	95.939995, 	-10.287369, 	100.000000
46, 	0.129217, 	96.040001, 	-10.279810, 	100.000000
47, 	0.128439, 	96.049995, 	-10.390331, 	100.000000
48, 	0.128474, 	96.070000, 	-10.459763, 	100.000000
49, 	0.123413, 	96.139999, 	-10.376079, 	100.000000
50, 	0.121204, 	96.269997, 	-10.444102, 	100.000000

==> data/main/MNIST/modelpoisoning_krum.txt <==
x, loss, acc, malloss, asr
1, 	2.244759, 	34.869999, 	-0.018866, 	10.000000
2, 	2.140631, 	49.039997, 	-0.059389, 	20.000000
3, 	1.877024, 	69.970001, 	-0.196668, 	20.000000
4, 	1.271353, 	77.470001, 	-0.693801, 	30.000000
5, 	0.784407, 	81.639999, 	-1.474592, 	30.000000
6, 	0.575511, 	85.180000, 	-2.027497, 	30.000000
7, 	0.484425, 	86.610001, 	-2.453545, 	30.000000
8, 	0.431627, 	88.110001, 	-2.835320, 	30.000000
9, 	0.405348, 	88.259995, 	-2.929849, 	30.000000
10, 	0.380416, 	89.059998, 	-3.145935, 	30.000000
11, 	0.348359, 	89.919998, 	-3.347665, 	30.000000
12, 	0.337635, 	90.279999, 	-3.352461, 	30.000000
13, 	0.326165, 	90.309998, 	-3.410832, 	30.000000
14, 	0.316138, 	90.540001, 	-3.559050, 	30.000000
15, 	0.321277, 	90.540001, 	-3.592192, 	30.000000
16, 	0.297571, 	91.379997, 	-3.601299, 	30.000000
17, 	0.298198, 	91.209999, 	-3.858318, 	30.000000
18, 	0.298857, 	91.049995, 	-3.755535, 	30.000000
19, 	0.284298, 	91.759995, 	-3.625414, 	30.000000
20, 	0.297197, 	90.909996, 	-3.615984, 	30.000000
21, 	0.263242, 	92.389999, 	-3.635263, 	30.000000
22, 	0.264581, 	92.349998, 	-3.498775, 	30.000000
23, 	0.244040, 	92.970001, 	-3.653740, 	30.000000
24, 	0.245898, 	92.899994, 	-3.525220, 	30.000000
25, 	0.237098, 	93.139999, 	-3.618177, 	30.000000
26, 	0.237783, 	93.119995, 	-3.580786, 	30.000000
27, 	0.232874, 	93.040001, 	-3.599114, 	30.000000
28, 	0.227069, 	93.339996, 	-3.591211, 	30.000000
29, 	0.222196, 	93.610001, 	-3.658776, 	30.000000
30, 	0.220780, 	93.639999, 	-3.564467, 	30.000000
31, 	0.218986, 	93.649994, 	-3.609217, 	30.000000
32, 	0.213910, 	93.729996, 	-3.578181, 	30.000000
33, 	0.208090, 	93.750000, 	-3.716834, 	30.000000
34, 	0.209089, 	93.759995, 	-3.605986, 	30.000000
35, 	0.204004, 	94.009995, 	-3.597747, 	30.000000
36, 	0.207421, 	93.879997, 	-3.412382, 	30.000000
37, 	0.197544, 	94.139999, 	-3.601925, 	30.000000
38, 	0.194412, 	94.299995, 	-3.384846, 	30.000000
39, 	0.191696, 	94.459999, 	-3.490923, 	30.000000
40, 	0.188692, 	94.500000, 	-3.513692, 	30.000000
41, 	0.188721, 	94.529999, 	-3.577146, 	30.000000
42, 	0.187543, 	94.610001, 	-3.583638, 	30.000000
43, 	0.185277, 	94.699997, 	-3.612912, 	30.000000
44, 	0.189003, 	94.540001, 	-3.520567, 	30.000000
45, 	0.179220, 	94.919998, 	-3.587786, 	30.000000
46, 	0.176763, 	94.979996, 	-3.565265, 	30.000000
47, 	0.174107, 	95.059998, 	-3.570734, 	30.000000
48, 	0.174858, 	94.930000, 	-3.599101, 	30.000000
49, 	0.173116, 	94.979996, 	-3.589816, 	30.000000
50, 	0.176361, 	94.860001, 	-3.510437, 	30.000000

==> data/main/MNIST/modelpoisoning_median.txt <==
x, loss, acc, malloss, asr
1, 	2.244479, 	25.730000, 	-0.036290, 	20.000000
2, 	2.132222, 	49.239998, 	-0.098523, 	20.000000
3, 	1.845500, 	70.809998, 	-0.282358, 	20.000000
4, 	1.221019, 	79.000000, 	-0.897490, 	30.000000
5, 	0.747475, 	83.610001, 	-1.801970, 	30.000000
6, 	0.556907, 	86.059998, 	-2.473662, 	30.000000
7, 	0.465309, 	87.639999, 	-2.920429, 	30.000000
8, 	0.412085, 	88.589996, 	-3.228766, 	40.000000
9, 	0.378341, 	89.400002, 	-3.444777, 	40.000000
10, 	0.352398, 	90.079994, 	-3.606497, 	40.000000
11, 	0.331369, 	90.570000, 	-3.724796, 	40.000000
12, 	0.315094, 	91.000000, 	-3.816024, 	40.000000
13, 	0.302492, 	91.209999, 	-3.886802, 	40.000000
14, 	0.290864, 	91.430000, 	-3.932236, 	40.000000
15, 	0.278735, 	91.769997, 	-3.959949, 	40.000000
16, 	0.268464, 	92.059998, 	-4.024339, 	40.000000
17, 	0.259856, 	92.189995, 	-4.079213, 	40.000000
18, 	0.250485, 	92.479996, 	-4.107307, 	40.000000
19, 	0.243686, 	92.639999, 	-4.124622, 	40.000000
20, 	0.236101, 	92.829994, 	-4.178309, 	40.000000
21, 	0.227555, 	93.220001, 	-4.193782, 	40.000000
22, 	0.221536, 	93.419998, 	-4.226703, 	40.000000
23, 	0.214872, 	93.579994, 	-4.284050, 	40.000000
24, 	0.209369, 	93.769997, 	-4.324098, 	40.000000
25, 	0.203877, 	93.930000, 	-4.339025, 	40.000000
26, 	0.199279, 	94.029999, 	-4.386035, 	40.000000
27, 	0.193145, 	94.259995, 	-4.421884, 	40.000000
28, 	0.188254, 	94.290001, 	-4.478235, 	40.000000
29, 	0.183472, 	94.509995, 	-4.499836, 	40.000000
30, 	0.178043, 	94.689995, 	-4.556135, 	40.000000
31, 	0.174790, 	94.720001, 	-4.559338, 	50.000000
32, 	0.171430, 	94.839996, 	-4.595591, 	60.000000
33, 	0.166963, 	94.919998, 	-4.624421, 	60.000000
34, 	0.162613, 	95.049995, 	-4.659806, 	60.000000
35, 	0.158365, 	95.250000, 	-4.692597, 	60.000000
36, 	0.155342, 	95.309998, 	-4.723834, 	70.000000
37, 	0.153799, 	95.220001, 	-4.763978, 	80.000000
38, 	0.148862, 	95.439995, 	-4.782561, 	80.000000
39, 	0.145340, 	95.509995, 	-4.830528, 	90.000000
40, 	0.143560, 	95.570000, 	-4.878880, 	90.000000
41, 	0.140498, 	95.680000, 	-4.917807, 	90.000000
42, 	0.138745, 	95.659996, 	-4.978593, 	100.000000
43, 	0.135570, 	95.729996, 	-4.997198, 	100.000000
44, 	0.132481, 	95.909996, 	-5.023611, 	100.000000
45, 	0.129957, 	95.899994, 	-5.068307, 	100.000000
46, 	0.126448, 	96.070000, 	-5.101004, 	100.000000
47, 	0.125832, 	96.089996, 	-5.184714, 	100.000000
48, 	0.123305, 	96.180000, 	-5.174142, 	100.000000
49, 	0.121058, 	96.250000, 	-5.235669, 	100.000000
50, 	0.119106, 	96.269997, 	-5.253915, 	100.000000

==> data/main/MNIST/modelpoisoning_mom_ex_noregret.txt <==
x, loss, acc, malloss, asr
1,      2.244247,       23.199999,      -0.082440,      20.000000
2,      2.131571,       47.119999,      -0.197109,      30.000000
3,      1.846888,       69.199997,      -0.356553,      30.000000
4,      1.233109,       77.879997,      -0.668281,      20.000000
5,      0.757084,       82.639999,      -0.948256,      10.000000
6,      0.562108,       86.089996,      -1.207710,      10.000000
7,      0.468882,       87.779999,      -1.386695,      10.000000
8,      0.420594,       88.439995,      -1.758754,      20.000000
9,      0.385707,       89.089996,      -2.023887,      30.000000
10,     0.350614,       89.949997,      -2.047083,      10.000000
11,     0.334515,       90.400002,      -2.372475,      20.000000
12,     0.310055,       91.110001,      -2.306559,      20.000000
13,     0.295080,       91.610001,      -2.384113,      20.000000
14,     0.282674,       91.899994,      -2.492997,      20.000000
15,     0.276313,       92.079994,      -2.828064,      20.000000
16,     0.260349,       92.439995,      -2.819196,      20.000000
17,     0.250800,       92.799995,      -2.974093,      20.000000
18,     0.243185,       93.009995,      -3.169214,      20.000000
19,     0.237915,       93.089996,      -3.450638,      20.000000
20,     0.226070,       93.430000,      -3.472657,      20.000000
21,     0.219653,       93.619995,      -3.629757,      20.000000
22,     0.212158,       93.820000,      -3.741309,      20.000000
23,     0.205847,       93.909996,      -3.896516,      30.000000
24,     0.201058,       94.119995,      -4.118950,      40.000000
25,     0.199272,       94.229996,      -4.458361,      40.000000
26,     0.191851,       94.349998,      -4.670033,      40.000000
27,     0.187136,       94.459999,      -4.854453,      50.000000
28,     0.181411,       94.559998,      -5.046782,      60.000000
29,     0.177623,       94.729996,      -5.271708,      60.000000
30,     0.171818,       94.879997,      -5.444379,      60.000000
31,     0.167154,       94.959999,      -5.473808,      60.000000
32,     0.165022,       94.970001,      -5.737508,      70.000000
33,     0.161282,       95.110001,      -5.973988,      80.000000
34,     0.158986,       95.129997,      -6.256969,      90.000000
35,     0.156698,       95.279999,      -6.535625,      90.000000
36,     0.152011,       95.459999,      -6.627637,      90.000000
37,     0.150410,       95.509995,      -6.856784,      90.000000
38,     0.142497,       95.759995,      -6.766131,      90.000000
39,     0.140946,       95.689995,      -6.958887,      90.000000
40,     0.139433,       95.849998,      -7.106973,      90.000000
41,     0.135204,       96.000000,      -7.173600,      90.000000
42,     0.133525,       96.000000,      -7.297978,      90.000000
43,     0.130265,       96.059998,      -7.396213,      90.000000
44,     0.126967,       96.159996,      -7.481372,      90.000000
45,     0.125977,       96.110001,      -7.687990,      90.000000
46,     0.121781,       96.239998,      -7.677101,      90.000000
47,     0.120158,       96.269997,      -7.793840,      90.000000
48,     0.122557,       96.199997,      -8.085745,      100.000000
49,     0.115280,       96.430000,      -8.047902,      100.000000
50,     0.114754,       96.379997,      -8.159327,      100.000000

==> data/main/MNIST/modelpoisoning_mom_filterl2.txt <==
x, loss, acc, malloss, asr
1, 	2.244350, 	23.209999, 	-0.051872, 	20.000000
2, 	2.131288, 	47.959999, 	-0.130002, 	30.000000
3, 	1.845441, 	70.709999, 	-0.329024, 	20.000000
4, 	1.221758, 	79.000000, 	-0.935864, 	30.000000
5, 	0.747897, 	83.629997, 	-1.801238, 	30.000000
6, 	0.555752, 	86.519997, 	-2.465630, 	30.000000
7, 	0.463946, 	87.849998, 	-2.904655, 	30.000000
8, 	0.409961, 	89.000000, 	-3.182114, 	30.000000
9, 	0.375301, 	89.829994, 	-3.384895, 	30.000000
10, 	0.349261, 	90.229996, 	-3.560224, 	30.000000
11, 	0.327555, 	90.820000, 	-3.663036, 	40.000000
12, 	0.310336, 	91.259995, 	-3.756763, 	40.000000
13, 	0.295840, 	91.509995, 	-3.851155, 	40.000000
14, 	0.283845, 	91.799995, 	-3.910437, 	40.000000
15, 	0.272521, 	92.079994, 	-3.963685, 	40.000000
16, 	0.261684, 	92.389999, 	-4.053714, 	40.000000
17, 	0.252271, 	92.739998, 	-4.145350, 	40.000000
18, 	0.244146, 	92.899994, 	-4.197097, 	40.000000
19, 	0.237092, 	93.029999, 	-4.258190, 	40.000000
20, 	0.229158, 	93.239998, 	-4.349758, 	40.000000
21, 	0.222048, 	93.540001, 	-4.412682, 	40.000000
22, 	0.215678, 	93.649994, 	-4.483413, 	40.000000
23, 	0.209607, 	93.790001, 	-4.592818, 	40.000000
24, 	0.204126, 	94.019997, 	-4.701929, 	40.000000
25, 	0.201805, 	94.099998, 	-4.843044, 	40.000000
26, 	0.196380, 	94.269997, 	-4.973474, 	40.000000
27, 	0.191605, 	94.309998, 	-5.097092, 	50.000000
28, 	0.187400, 	94.389999, 	-5.251043, 	50.000000
29, 	0.186612, 	94.399994, 	-5.421090, 	60.000000
30, 	0.181383, 	94.540001, 	-5.578802, 	70.000000
31, 	0.180102, 	94.610001, 	-5.732299, 	70.000000
32, 	0.177755, 	94.629997, 	-5.915969, 	100.000000
33, 	0.175443, 	94.579994, 	-6.091995, 	100.000000
34, 	0.172437, 	94.720001, 	-6.293227, 	100.000000
35, 	0.172074, 	94.680000, 	-6.493775, 	100.000000
36, 	0.168744, 	94.739998, 	-6.632490, 	100.000000
37, 	0.171545, 	94.489998, 	-6.808837, 	100.000000
38, 	0.161432, 	94.959999, 	-6.880352, 	100.000000
39, 	0.160966, 	94.889999, 	-7.046511, 	100.000000
40, 	0.158964, 	94.959999, 	-7.145998, 	100.000000
41, 	0.153658, 	95.199997, 	-7.260168, 	100.000000
42, 	0.152775, 	95.129997, 	-7.373322, 	100.000000
43, 	0.150107, 	95.250000, 	-7.431458, 	100.000000
44, 	0.144372, 	95.470001, 	-7.506731, 	100.000000
45, 	0.145946, 	95.379997, 	-7.639299, 	100.000000
46, 	0.137698, 	95.669998, 	-7.696318, 	100.000000
47, 	0.137790, 	95.619995, 	-7.834607, 	100.000000
48, 	0.133693, 	95.779999, 	-7.859108, 	100.000000
49, 	0.129274, 	95.949997, 	-7.922957, 	100.000000
50, 	0.126907, 	95.989998, 	-7.983610, 	100.000000

==> data/main/MNIST/modelpoisoning_sever.txt <==
x, loss, acc, malloss, asr
1, 	2.260189, 	9.820000, 	-0.424781, 	40.000000
2, 	2.136486, 	14.339999, 	-1.197746, 	40.000000
3, 	1.739291, 	40.730000, 	-2.852078, 	60.000000
4, 	1.229380, 	57.989998, 	-4.655992, 	60.000000
5, 	0.886137, 	68.360001, 	-5.786307, 	80.000000
6, 	0.670140, 	76.779999, 	-6.415833, 	100.000000
7, 	0.563452, 	80.989998, 	-6.920860, 	100.000000
8, 	0.503025, 	83.329994, 	-7.258663, 	100.000000
9, 	0.456880, 	85.269997, 	-7.547070, 	100.000000
10, 	0.413199, 	86.989998, 	-7.754497, 	100.000000
11, 	0.409769, 	87.029999, 	-8.008792, 	100.000000
12, 	0.393768, 	87.519997, 	-8.199305, 	100.000000
13, 	0.363118, 	88.769997, 	-8.323492, 	100.000000
14, 	0.348684, 	89.269997, 	-8.391427, 	100.000000
15, 	0.332175, 	89.900002, 	-8.482076, 	100.000000
16, 	0.316567, 	90.379997, 	-8.648309, 	100.000000
17, 	0.313099, 	90.329994, 	-8.825986, 	100.000000
18, 	0.291398, 	91.169998, 	-8.835144, 	100.000000
19, 	0.286987, 	91.199997, 	-8.932558, 	100.000000
20, 	2.300626, 	10.920000, 	0.025762, 	10.000000
21, 	2.227453, 	10.599999, 	-0.458832, 	40.000000
22, 	1.974942, 	31.359999, 	-1.424682, 	50.000000
23, 	1.535054, 	47.250000, 	-3.168334, 	60.000000
24, 	1.042160, 	61.949997, 	-4.328083, 	60.000000
25, 	0.893992, 	66.769997, 	-5.383116, 	70.000000
26, 	0.663981, 	76.419998, 	-5.879206, 	100.000000
27, 	0.538737, 	81.689995, 	-6.239693, 	100.000000
28, 	0.487522, 	83.669998, 	-6.598679, 	100.000000
29, 	0.423952, 	86.299995, 	-6.774658, 	100.000000
30, 	0.432786, 	85.739998, 	-7.109677, 	100.000000
31, 	0.381939, 	87.820000, 	-7.247147, 	100.000000
32, 	0.366304, 	88.309998, 	-7.460826, 	100.000000
33, 	0.334018, 	89.519997, 	-7.462001, 	100.000000
34, 	0.340913, 	89.099998, 	-7.732376, 	100.000000
35, 	0.296431, 	90.829994, 	-7.696460, 	100.000000
36, 	0.287592, 	91.089996, 	-7.865347, 	100.000000
37, 	0.281041, 	91.259995, 	-8.001234, 	100.000000
38, 	0.276440, 	91.389999, 	-8.163190, 	100.000000
39, 	0.262939, 	91.849998, 	-8.240226, 	100.000000
40, 	2.300442, 	10.040000, 	0.032144, 	10.000000
41, 	2.244987, 	11.270000, 	-0.802891, 	40.000000
42, 	2.017895, 	33.950001, 	-2.450016, 	60.000000
43, 	1.434639, 	48.750000, 	-4.240686, 	60.000000
44, 	0.824768, 	70.759995, 	-4.880839, 	70.000000
45, 	0.700022, 	75.790001, 	-5.719005, 	90.000000
46, 	0.633161, 	78.489998, 	-6.378304, 	100.000000
47, 	0.538763, 	82.329994, 	-6.738725, 	100.000000
48, 	0.437783, 	86.479996, 	-6.803716, 	100.000000
49, 	0.454998, 	85.339996, 	-7.342489, 	100.000000
50, 	0.414091, 	86.900002, 	-7.493042, 	100.000000
51, 	0.397048, 	87.309998, 	-7.703353, 	100.000000
52, 	0.361598, 	88.849998, 	-7.826242, 	100.000000
53, 	0.330663, 	89.699997, 	-7.940593, 	100.000000
54, 	0.311468, 	90.269997, 	-8.036623, 	100.000000
55, 	0.301878, 	90.570000, 	-8.148216, 	100.000000
56, 	0.293139, 	90.909996, 	-8.245519, 	100.000000
57, 	0.269761, 	91.699997, 	-8.322929, 	100.000000
58, 	0.263582, 	91.930000, 	-8.416353, 	100.000000
59, 	0.258375, 	92.009995, 	-8.566133, 	100.000000
60, 	2.305312, 	13.150000, 	0.012601, 	10.000000
61, 	2.298865, 	9.820000, 	-0.470254, 	40.000000
62, 	2.121807, 	16.639999, 	-1.001306, 	50.000000
63, 	1.681285, 	43.689999, 	-2.398826, 	60.000000
64, 	1.289453, 	54.719997, 	-4.497851, 	60.000000
65, 	0.864958, 	68.419998, 	-5.566726, 	90.000000
66, 	0.626302, 	78.189995, 	-6.187063, 	100.000000
67, 	0.500156, 	83.750000, 	-6.574001, 	100.000000
68, 	0.433610, 	86.279999, 	-6.749963, 	100.000000
69, 	0.430650, 	86.169998, 	-7.243387, 	100.000000
70, 	0.369421, 	88.360001, 	-7.321059, 	100.000000
71, 	0.368383, 	88.439995, 	-7.576552, 	100.000000
72, 	0.323578, 	90.019997, 	-7.670038, 	100.000000
73, 	0.367049, 	88.220001, 	-8.302472, 	100.000000
74, 	0.324320, 	89.829994, 	-8.276512, 	100.000000
75, 	0.305548, 	90.549995, 	-8.427274, 	100.000000
76, 	0.296413, 	90.909996, 	-8.575249, 	100.000000
77, 	0.268636, 	91.779999, 	-8.551395, 	100.000000
78, 	0.263532, 	92.079994, 	-8.627155, 	100.000000
79, 	0.261179, 	92.070000, 	-8.814957, 	100.000000
80, 	2.308718, 	10.540000, 	-0.027210, 	40.000000
81, 	2.319413, 	9.820000, 	-0.606334, 	40.000000
82, 	2.072077, 	23.080000, 	-1.276917, 	50.000000
83, 	1.338289, 	60.699997, 	-2.110777, 	60.000000
84, 	1.174070, 	58.969997, 	-4.208209, 	80.000000
85, 	0.745012, 	73.779999, 	-5.023074, 	90.000000
86, 	0.671708, 	76.409996, 	-5.918732, 	90.000000
87, 	0.576331, 	80.579994, 	-6.463429, 	100.000000
88, 	0.467884, 	84.699997, 	-6.661761, 	100.000000
89, 	0.438720, 	85.639999, 	-6.903624, 	100.000000
90, 	0.409609, 	86.629997, 	-7.145437, 	100.000000
91, 	0.407562, 	86.799995, 	-7.474751, 	100.000000
92, 	0.359341, 	88.659996, 	-7.495167, 	100.000000
93, 	0.328847, 	89.699997, 	-7.503964, 	100.000000
94, 	0.324249, 	89.779999, 	-7.698071, 	100.000000
95, 	0.319185, 	90.049995, 	-7.810085, 	100.000000
96, 	0.322865, 	89.799995, 	-8.084222, 	100.000000
97, 	0.350621, 	88.729996, 	-8.390335, 	100.000000
98, 	0.259596, 	92.139999, 	-8.069190, 	100.000000
99, 	0.272054, 	91.470001, 	-8.328520, 	100.000000

==> data/main/MNIST/modelpoisoning_trimmedmean.txt <==
x, loss, acc, malloss, asr
1, 	2.241230, 	23.660000, 	-0.155763, 	30.000000
2, 	2.084018, 	42.139999, 	-0.477344, 	50.000000
3, 	1.613426, 	50.219997, 	-1.328498, 	70.000000
4, 	1.069045, 	60.289997, 	-2.964552, 	70.000000
5, 	0.800769, 	70.040001, 	-4.211873, 	80.000000
6, 	0.671737, 	75.900002, 	-5.029728, 	90.000000
7, 	0.609713, 	78.779999, 	-5.626111, 	90.000000
8, 	0.540170, 	81.699997, 	-6.042623, 	100.000000
9, 	0.496143, 	83.599998, 	-6.356329, 	100.000000
10, 	0.461227, 	84.849998, 	-6.610506, 	100.000000
11, 	0.424295, 	86.250000, 	-6.803123, 	100.000000
12, 	0.395485, 	87.500000, 	-6.953578, 	100.000000
13, 	0.381268, 	87.799995, 	-7.113808, 	100.000000
14, 	0.366156, 	88.389999, 	-7.242098, 	100.000000
15, 	0.336757, 	89.349998, 	-7.318311, 	100.000000
16, 	0.319707, 	89.930000, 	-7.458083, 	100.000000
17, 	0.305076, 	90.430000, 	-7.551419, 	100.000000
18, 	0.283658, 	91.159996, 	-7.595111, 	100.000000
19, 	0.277792, 	91.309998, 	-7.675815, 	100.000000
20, 	0.265122, 	91.689995, 	-7.793432, 	100.000000
21, 	0.249559, 	92.149994, 	-7.825514, 	100.000000
22, 	0.239237, 	92.579994, 	-7.904372, 	100.000000
23, 	0.229275, 	92.869995, 	-8.015919, 	100.000000
24, 	0.225821, 	92.829994, 	-8.091134, 	100.000000
25, 	0.213433, 	93.239998, 	-8.132395, 	100.000000
26, 	0.210994, 	93.269997, 	-8.231677, 	100.000000
27, 	0.198149, 	93.970001, 	-8.284222, 	100.000000
28, 	0.193572, 	94.079994, 	-8.386696, 	100.000000
29, 	0.186875, 	94.250000, 	-8.445377, 	100.000000
30, 	0.180657, 	94.409996, 	-8.520185, 	100.000000
31, 	0.175806, 	94.619995, 	-8.552985, 	100.000000
32, 	0.171754, 	94.689995, 	-8.601270, 	100.000000
33, 	0.166653, 	94.909996, 	-8.655388, 	100.000000
34, 	0.162304, 	95.040001, 	-8.719810, 	100.000000
35, 	0.156118, 	95.220001, 	-8.771275, 	100.000000
36, 	0.154379, 	95.220001, 	-8.848476, 	100.000000
37, 	0.151287, 	95.259995, 	-8.889501, 	100.000000
38, 	0.145926, 	95.430000, 	-8.930541, 	100.000000
39, 	0.141441, 	95.489998, 	-8.963045, 	100.000000
40, 	0.140594, 	95.519997, 	-9.032239, 	100.000000
41, 	0.135477, 	95.750000, 	-9.062116, 	100.000000
42, 	0.134092, 	95.779999, 	-9.123703, 	100.000000
43, 	0.133136, 	95.709999, 	-9.167860, 	100.000000
44, 	0.127761, 	95.970001, 	-9.188365, 	100.000000
45, 	0.127292, 	96.000000, 	-9.285941, 	100.000000
46, 	0.122583, 	96.129997, 	-9.299624, 	100.000000
47, 	0.121567, 	96.099998, 	-9.380480, 	100.000000
48, 	0.118987, 	96.250000, 	-9.355013, 	100.000000
49, 	0.117740, 	96.239998, 	-9.442257, 	100.000000
50, 	0.114343, 	96.399994, 	-9.436345, 	100.000000

==> data/main/MNIST/noattack_average.txt <==
x, loss, y
1, 	2.243759, 	43.450001
2, 	2.126349, 	60.549999
3, 	1.811595, 	71.129997
4, 	1.167549, 	77.739998
5, 	0.726011, 	83.360001
6, 	0.540459, 	86.659996
7, 	0.444509, 	88.470001
8, 	0.386210, 	89.900002
9, 	0.347183, 	90.599998
10, 	0.319006, 	91.139999
11, 	0.297553, 	91.829994
12, 	0.279582, 	92.279999
13, 	0.264814, 	92.589996
14, 	0.252028, 	92.909996
15, 	0.240860, 	93.089996
16, 	0.230560, 	93.369995
17, 	0.221720, 	93.619995
18, 	0.212945, 	93.869995
19, 	0.205377, 	94.099998
20, 	0.198244, 	94.349998
21, 	0.191430, 	94.489998
22, 	0.185316, 	94.649994
23, 	0.179331, 	94.799995
24, 	0.173697, 	94.970001
25, 	0.168601, 	95.079994
26, 	0.163845, 	95.099998
27, 	0.159118, 	95.250000
28, 	0.154818, 	95.419998
29, 	0.150694, 	95.529999
30, 	0.146884, 	95.639999
31, 	0.143283, 	95.699997
32, 	0.139625, 	95.799995
33, 	0.136264, 	95.930000
34, 	0.132967, 	96.040001
35, 	0.130001, 	96.129997
36, 	0.127012, 	96.229996
37, 	0.124540, 	96.299995
38, 	0.121788, 	96.419998
39, 	0.118990, 	96.449997
40, 	0.116609, 	96.509995
41, 	0.114346, 	96.559998
42, 	0.112107, 	96.629997
43, 	0.109953, 	96.750000
44, 	0.108062, 	96.809998
45, 	0.105799, 	96.869995
46, 	0.103670, 	96.909996
47, 	0.102069, 	96.949997
48, 	0.100267, 	97.000000
49, 	0.098450, 	97.049995
50, 	0.096896, 	97.110001

==> data/main/MNIST/noattack_bucketing.txt <==
x, loss, y
1, 	2.250704, 	24.529999
2, 	2.153138, 	45.509998
3, 	1.924728, 	65.979996
4, 	1.385438, 	76.379997
5, 	0.833713, 	81.259995
6, 	0.586580, 	85.779999
7, 	0.478109, 	87.629997
8, 	0.419955, 	88.639999
9, 	0.381964, 	89.369995
10, 	0.356130, 	89.949997
11, 	0.333417, 	90.610001
12, 	0.316399, 	90.919998
13, 	0.302621, 	91.259995
14, 	0.289502, 	91.769997
15, 	0.277495, 	92.099998
16, 	0.267340, 	92.399994
17, 	0.256756, 	92.540001
18, 	0.249648, 	92.759995
19, 	0.239748, 	93.089996
20, 	0.232477, 	93.329994
21, 	0.225636, 	93.479996
22, 	0.218533, 	93.860001
23, 	0.214185, 	93.729996
24, 	0.206742, 	94.089996
25, 	0.200064, 	94.290001
26, 	0.193395, 	94.470001
27, 	0.189677, 	94.509995
28, 	0.184921, 	94.559998
29, 	0.178818, 	94.769997
30, 	0.176613, 	94.879997
31, 	0.170344, 	95.049995
32, 	0.165831, 	95.139999
33, 	0.160629, 	95.349998
34, 	0.157925, 	95.399994
35, 	0.152840, 	95.669998
36, 	0.148135, 	95.709999
37, 	0.144921, 	95.799995
38, 	0.142670, 	95.839996
39, 	0.140352, 	95.849998
40, 	0.136297, 	95.970001
41, 	0.132984, 	96.029999
42, 	0.130015, 	96.119995
43, 	0.127827, 	96.229996
44, 	0.125921, 	96.250000
45, 	0.123257, 	96.309998
46, 	0.121323, 	96.349998
47, 	0.118587, 	96.439995
48, 	0.115925, 	96.369995
49, 	0.114712, 	96.509995
50, 	0.111486, 	96.629997

==> data/main/MNIST/noattack_bulyankrum.txt <==
x, loss, y
1,      2.245581,       27.469999
2,      2.140132,       51.000000
3,      1.877574,       70.849998
4,      1.279961,       77.379997
5,      0.776536,       82.689995
6,      0.569854,       86.079994
7,      0.471567,       87.809998
8,      0.415880,       88.849998
9,      0.378567,       89.579994
10,     0.352414,       90.139999
11,     0.331157,       90.629997
12,     0.314091,       91.139999
13,     0.299719,       91.349998
14,     0.287271,       91.750000
15,     0.276151,       92.029999
16,     0.265641,       92.329994
17,     0.256798,       92.579994
18,     0.248545,       92.750000
19,     0.240548,       93.029999
20,     0.233406,       93.220001
21,     0.225915,       93.500000
22,     0.219983,       93.589996
23,     0.213686,       93.889999
24,     0.207374,       94.049995
25,     0.202162,       94.209999
26,     0.196708,       94.399994
27,     0.192086,       94.549995
28,     0.186993,       94.599998
29,     0.182275,       94.669998
30,     0.177993,       94.820000
31,     0.173430,       94.879997
32,     0.169400,       95.019997
33,     0.165438,       95.229996
34,     0.161584,       95.250000
35,     0.158085,       95.360001
36,     0.154639,       95.500000
37,     0.151263,       95.529999
38,     0.148071,       95.629997
39,     0.144818,       95.779999
40,     0.141476,       95.829994
41,     0.138657,       95.919998
42,     0.136347,       96.019997
43,     0.133640,       96.049995
44,     0.130851,       96.159996
45,     0.128596,       96.229996
46,     0.126185,       96.220001
47,     0.124076,       96.269997
48,     0.121641,       96.279999
49,     0.119658,       96.389999
50,     0.117602,       96.409996

==> data/main/MNIST/noattack_bulyanmedian.txt <==
x, loss, y
1, 	2.245294, 	26.920000
2, 	2.138802, 	50.029999
3, 	1.873376, 	70.790001
4, 	1.271753, 	77.779999
5, 	0.771928, 	82.959999
6, 	0.568041, 	86.259995
7, 	0.470581, 	87.939995
8, 	0.415325, 	88.879997
9, 	0.378179, 	89.619995
10, 	0.351740, 	90.099998
11, 	0.330485, 	90.619995
12, 	0.313043, 	91.070000
13, 	0.298489, 	91.399994
14, 	0.285226, 	91.939995
15, 	0.273541, 	92.229996
16, 	0.263233, 	92.459999
17, 	0.253789, 	92.659996
18, 	0.245115, 	92.939995
19, 	0.236918, 	93.169998
20, 	0.229506, 	93.419998
21, 	0.222063, 	93.659996
22, 	0.215449, 	93.849998
23, 	0.209357, 	94.079994
24, 	0.202732, 	94.199997
25, 	0.196935, 	94.379997
26, 	0.191781, 	94.470001
27, 	0.186813, 	94.629997
28, 	0.181388, 	94.689995
29, 	0.176273, 	94.869995
30, 	0.171951, 	95.000000
31, 	0.167140, 	95.159996
32, 	0.162993, 	95.279999
33, 	0.159125, 	95.470001
34, 	0.155220, 	95.519997
35, 	0.151429, 	95.529999
36, 	0.148166, 	95.629997
37, 	0.144559, 	95.759995
38, 	0.141242, 	95.820000
39, 	0.138212, 	95.899994
40, 	0.135106, 	95.919998
41, 	0.132470, 	96.000000
42, 	0.129540, 	96.089996
43, 	0.126865, 	96.199997
44, 	0.124302, 	96.250000
45, 	0.121753, 	96.290001
46, 	0.119461, 	96.349998
47, 	0.117268, 	96.409996
48, 	0.114993, 	96.449997
49, 	0.113096, 	96.519997
50, 	0.110994, 	96.579994

==> data/main/MNIST/noattack_bulyantrimmedmean.txt <==
x, loss, y
1, 	2.245186, 	26.769999
2, 	2.138173, 	49.730000
3, 	1.870669, 	70.860001
4, 	1.266510, 	77.739998
5, 	0.769338, 	83.000000
6, 	0.566737, 	86.229996
7, 	0.469755, 	87.970001
8, 	0.414704, 	88.930000
9, 	0.377668, 	89.639999
10, 	0.351214, 	90.150002
11, 	0.330108, 	90.619995
12, 	0.312662, 	91.070000
13, 	0.297981, 	91.470001
14, 	0.284710, 	92.009995
15, 	0.272868, 	92.259995
16, 	0.262519, 	92.449997
17, 	0.252924, 	92.689995
18, 	0.244147, 	92.959999
19, 	0.235989, 	93.189995
20, 	0.228512, 	93.489998
21, 	0.221018, 	93.689995
22, 	0.214335, 	93.919998
23, 	0.208138, 	94.089996
24, 	0.201468, 	94.220001
25, 	0.195640, 	94.419998
26, 	0.190408, 	94.500000
27, 	0.185353, 	94.639999
28, 	0.179887, 	94.709999
29, 	0.174802, 	94.889999
30, 	0.170451, 	95.059998
31, 	0.165666, 	95.180000
32, 	0.161520, 	95.360001
33, 	0.157619, 	95.470001
34, 	0.153719, 	95.599998
35, 	0.149928, 	95.610001
36, 	0.146655, 	95.709999
37, 	0.143098, 	95.779999
38, 	0.139712, 	95.869995
39, 	0.136699, 	95.930000
40, 	0.133521, 	95.989998
41, 	0.130959, 	96.079994
42, 	0.128052, 	96.149994
43, 	0.125483, 	96.199997
44, 	0.122922, 	96.329994
45, 	0.120412, 	96.349998
46, 	0.118075, 	96.439995
47, 	0.115857, 	96.509995
48, 	0.113643, 	96.559998
49, 	0.111750, 	96.579994
50, 	0.109666, 	96.599998

==> data/main/MNIST/noattack_clustering.txt <==
x, loss, y
1,      2.244289,       26.549999
2,      2.138024,       51.649998
3,      1.868884,       70.779999
4,      1.268718,       78.829994
5,      0.774155,       82.479996
6,      0.568958,       86.089996
7,      0.479651,       87.329994
8,      0.414907,       88.689995
9,      0.382705,       89.500000
10,     0.355562,       90.089996
11,     0.338339,       90.500000
12,     0.319541,       90.889999
13,     0.304402,       91.329994
14,     0.289188,       91.629997
15,     0.287465,       91.439995
16,     0.272164,       91.909996
17,     0.265571,       92.369995
18,     0.252924,       92.629997
19,     0.249133,       93.009995
20,     0.238519,       93.070000
21,     0.230981,       93.220001
22,     0.224792,       93.470001
23,     0.222335,       93.379997
24,     0.218981,       93.570000
25,     0.217637,       93.809998
26,     0.206543,       94.089996
27,     0.199588,       94.299995
28,     0.193670,       94.309998
29,     0.193128,       94.299995
30,     0.188935,       94.180000
31,     0.182373,       94.610001
32,     0.180992,       94.739998
33,     0.178667,       94.759995
34,     0.174403,       94.809998
35,     0.168306,       94.989998
36,     0.166569,       95.159996
37,     0.165351,       95.189995
38,     0.155849,       95.269997
39,     0.154243,       95.369995
40,     0.151383,       95.419998
41,     0.140371,       95.869995
42,     0.140913,       95.779999
43,     0.141360,       95.909996
44,     0.138051,       95.899994
45,     0.132081,       95.970001
46,     0.132047,       96.149994
47,     0.129436,       96.070000
48,     0.126536,       96.229996
49,     0.123775,       96.229996
50,     0.125890,       96.139999

==> data/main/MNIST/noattack_ex_noregret.txt <==
x, loss, y
1, 	2.245510, 	27.410000
2, 	2.140073, 	51.180000
3, 	1.877605, 	70.759995
4, 	1.280576, 	77.470001
5, 	0.776812, 	82.739998
6, 	0.570234, 	86.119995
7, 	0.471577, 	87.869995
8, 	0.415758, 	88.860001
9, 	0.378476, 	89.579994
10, 	0.352149, 	90.129997
11, 	0.331044, 	90.610001
12, 	0.313717, 	91.079994
13, 	0.299240, 	91.470001
14, 	0.286610, 	91.930000
15, 	0.275483, 	92.089996
16, 	0.264984, 	92.439995
17, 	0.255847, 	92.579994
18, 	0.247337, 	92.769997
19, 	0.239236, 	93.099998
20, 	0.232067, 	93.259995
21, 	0.224775, 	93.500000
22, 	0.218107, 	93.669998
23, 	0.212104, 	93.930000
24, 	0.205494, 	94.099998
25, 	0.200061, 	94.309998
26, 	0.194938, 	94.419998
27, 	0.190077, 	94.540001
28, 	0.184886, 	94.629997
29, 	0.180059, 	94.750000
30, 	0.175567, 	94.889999
31, 	0.170872, 	95.070000
32, 	0.166753, 	95.159996
33, 	0.162826, 	95.349998
34, 	0.159069, 	95.430000
35, 	0.155269, 	95.509995
36, 	0.151987, 	95.649994
37, 	0.148596, 	95.709999
38, 	0.145272, 	95.759995
39, 	0.142119, 	95.860001
40, 	0.138897, 	95.939995
41, 	0.136113, 	95.989998
42, 	0.133530, 	96.049995
43, 	0.130907, 	96.110001
44, 	0.128283, 	96.139999
45, 	0.125830, 	96.309998
46, 	0.123439, 	96.360001
47, 	0.121271, 	96.339996
48, 	0.118980, 	96.360001
49, 	0.116979, 	96.409996
50, 	0.114812, 	96.509995

==> data/main/MNIST/noattack_filterl2.txt <==
x, loss, y
1, 	2.223665, 	37.770000
2, 	2.060759, 	62.070000
3, 	1.638082, 	71.830002
4, 	0.997684, 	80.129997
5, 	0.643988, 	84.779999
6, 	0.496181, 	87.570000
7, 	0.420709, 	89.029999
8, 	0.375055, 	89.769997
9, 	0.343212, 	90.379997
10, 	0.319042, 	90.930000
11, 	0.299536, 	91.430000
12, 	0.283697, 	91.860001
13, 	0.269476, 	92.180000
14, 	0.257140, 	92.419998
15, 	0.246294, 	92.889999
16, 	0.235960, 	92.959999
17, 	0.227072, 	93.250000
18, 	0.218987, 	93.489998
19, 	0.210909, 	93.720001
20, 	0.203011, 	93.939995
21, 	0.196639, 	94.079994
22, 	0.190218, 	94.259995
23, 	0.184263, 	94.449997
24, 	0.178726, 	94.599998
25, 	0.173120, 	94.779999
26, 	0.168309, 	94.949997
27, 	0.163220, 	95.189995
28, 	0.158636, 	95.229996
29, 	0.154050, 	95.470001
30, 	0.150152, 	95.529999
31, 	0.146051, 	95.579994
32, 	0.142370, 	95.769997
33, 	0.138820, 	95.860001
34, 	0.135502, 	95.959999
35, 	0.131911, 	96.059998
36, 	0.129100, 	96.180000
37, 	0.126409, 	96.159996
38, 	0.123317, 	96.369995
39, 	0.120854, 	96.459999
40, 	0.118068, 	96.529999
41, 	0.115776, 	96.589996
42, 	0.113433, 	96.680000
43, 	0.111041, 	96.680000
44, 	0.108932, 	96.799995
45, 	0.106917, 	96.809998
46, 	0.104977, 	96.939995
47, 	0.103123, 	96.949997
48, 	0.101373, 	97.040001
49, 	0.099539, 	97.119995
50, 	0.097851, 	97.110001


==> data/main/MNIST/noattack_history.txt <==
x, loss, y
1, 	2.251059, 	24.349998
2, 	2.154830, 	47.480000
3, 	1.935979, 	69.220001
4, 	1.427721, 	76.939995
5, 	0.880250, 	81.439995
6, 	0.629625, 	85.509995
7, 	0.515559, 	87.479996
8, 	0.448449, 	88.549995
9, 	0.404010, 	89.269997
10, 	0.372844, 	89.739998
11, 	0.349066, 	90.309998
12, 	0.329798, 	90.790001
13, 	0.313811, 	91.169998
14, 	0.300029, 	91.479996
15, 	0.287735, 	91.919998
16, 	0.276818, 	92.149994
17, 	0.267087, 	92.399994
18, 	0.258262, 	92.579994
19, 	0.249894, 	92.750000
20, 	0.242310, 	93.019997
21, 	0.234760, 	93.259995
22, 	0.228026, 	93.529999
23, 	0.221943, 	93.689995
24, 	0.215284, 	93.849998
25, 	0.209512, 	94.009995
26, 	0.204346, 	94.149994
27, 	0.199288, 	94.320000
28, 	0.193901, 	94.419998
29, 	0.188808, 	94.540001
30, 	0.184379, 	94.610001
31, 	0.179681, 	94.799995
32, 	0.175322, 	94.899994
33, 	0.171223, 	94.959999
34, 	0.167294, 	95.169998
35, 	0.163329, 	95.279999
36, 	0.159846, 	95.470001
37, 	0.156257, 	95.540001
38, 	0.152705, 	95.619995
39, 	0.149475, 	95.720001
40, 	0.146136, 	95.739998
41, 	0.143130, 	95.759995
42, 	0.140401, 	95.820000
43, 	0.137563, 	95.889999
44, 	0.134778, 	95.939995
45, 	0.132069, 	96.049995
46, 	0.129587, 	96.180000
47, 	0.127145, 	96.199997
48, 	0.124737, 	96.250000
49, 	0.122542, 	96.309998
50, 	0.120340, 	96.369995

==> data/main/MNIST/noattack_krum.txt <==
x, loss, y
1, 	2.162528, 	43.219997
2, 	1.778070, 	74.279999
3, 	1.030261, 	80.449997
4, 	0.644306, 	84.739998
5, 	0.515783, 	86.180000
6, 	0.446094, 	87.619995
7, 	0.399779, 	88.949997
8, 	0.371816, 	89.269997
9, 	0.348548, 	90.059998
10, 	0.339072, 	90.220001
11, 	0.309400, 	90.829994
12, 	0.303831, 	91.079994
13, 	0.295339, 	91.250000
14, 	0.278964, 	91.839996
15, 	0.263261, 	92.259995
16, 	0.261264, 	92.299995
17, 	0.259721, 	92.349998
18, 	0.248102, 	92.500000
19, 	0.245747, 	92.739998
20, 	0.236197, 	92.820000
21, 	0.240294, 	92.769997
22, 	0.225420, 	93.379997
23, 	0.223937, 	93.360001
24, 	0.219981, 	93.360001
25, 	0.213394, 	93.689995
26, 	0.212431, 	93.820000
27, 	0.209935, 	93.699997
28, 	0.215395, 	93.589996
29, 	0.207460, 	93.790001
30, 	0.206162, 	93.849998
31, 	0.202037, 	94.139999
32, 	0.202056, 	93.979996
33, 	0.199873, 	93.979996
34, 	0.202030, 	94.059998
35, 	0.196938, 	94.229996
36, 	0.192725, 	94.299995
37, 	0.192815, 	94.309998
38, 	0.193928, 	94.439995
39, 	0.189195, 	94.519997
40, 	0.187256, 	94.519997
41, 	0.186163, 	94.479996
42, 	0.187403, 	94.519997
43, 	0.184432, 	94.669998
44, 	0.184302, 	94.659996
45, 	0.182871, 	94.680000
46, 	0.181460, 	94.699997
47, 	0.180611, 	94.680000
48, 	0.179478, 	94.779999
49, 	0.181389, 	94.680000
50, 	0.179439, 	94.860001


==> data/main/MNIST/noattack_median.txt <==
x, loss, y
1, 	2.245369, 	27.269999
2, 	2.139106, 	50.489998
3, 	1.874160, 	70.919998
4, 	1.273292, 	77.709999
5, 	0.773334, 	82.809998
6, 	0.568556, 	86.180000
7, 	0.470851, 	87.939995
8, 	0.415395, 	88.829994
9, 	0.378249, 	89.559998
10, 	0.351807, 	90.119995
11, 	0.330728, 	90.559998
12, 	0.313348, 	91.059998
13, 	0.298786, 	91.470001
14, 	0.286018, 	91.879997
15, 	0.274520, 	92.119995
16, 	0.264179, 	92.419998
17, 	0.254825, 	92.610001
18, 	0.246341, 	92.849998
19, 	0.238195, 	93.110001
20, 	0.230980, 	93.339996
21, 	0.223543, 	93.570000
22, 	0.217119, 	93.790001
23, 	0.211045, 	94.040001
24, 	0.204489, 	94.159996
25, 	0.198984, 	94.349998
26, 	0.193804, 	94.439995
27, 	0.188887, 	94.540001
28, 	0.183650, 	94.659996
29, 	0.178662, 	94.829994
30, 	0.174282, 	94.919998
31, 	0.169610, 	95.070000
32, 	0.165497, 	95.189995
33, 	0.161532, 	95.360001
34, 	0.157774, 	95.459999
35, 	0.153989, 	95.559998
36, 	0.150678, 	95.629997
37, 	0.147219, 	95.689995
38, 	0.143841, 	95.750000
39, 	0.140776, 	95.820000
40, 	0.137479, 	95.869995
41, 	0.134761, 	95.949997
42, 	0.132187, 	96.070000
43, 	0.129471, 	96.149994
44, 	0.126863, 	96.279999
45, 	0.124341, 	96.320000
46, 	0.121959, 	96.320000
47, 	0.119730, 	96.369995
48, 	0.117485, 	96.379997
49, 	0.115457, 	96.439995
50, 	0.113364, 	96.529999

==> data/main/MNIST/noattack_mom_ex_noregret.txt <==
x, loss, y
1,      2.245402,       27.179998
2,      2.139336,       50.680000
3,      1.874282,       70.790001
4,      1.272380,       77.729996
5,      0.772707,       82.790001
6,      0.568011,       86.189995
7,      0.470247,       87.939995
8,      0.414458,       88.939995
9,      0.377478,       89.659996
10,     0.351027,       90.220001
11,     0.330142,       90.619995
12,     0.312589,       91.089996
13,     0.297924,       91.430000
14,     0.285434,       91.970001
15,     0.274251,       92.110001
16,     0.263809,       92.459999
17,     0.254412,       92.669998
18,     0.245756,       92.879997
19,     0.237720,       93.129997
20,     0.230508,       93.349998
21,     0.222962,       93.559998
22,     0.216376,       93.849998
23,     0.210334,       94.009995
24,     0.203863,       94.149994
25,     0.198409,       94.339996
26,     0.193190,       94.439995
27,     0.188548,       94.509995
28,     0.182985,       94.729996
29,     0.178223,       94.839996
30,     0.173316,       94.979996
31,     0.168964,       95.070000
32,     0.164836,       95.239998
33,     0.160892,       95.409996
34,     0.156934,       95.500000
35,     0.153394,       95.549995
36,     0.149833,       95.669998
37,     0.146641,       95.720001
38,     0.143120,       95.769997
39,     0.139902,       95.899994
40,     0.137030,       95.970001
41,     0.133934,       95.979996
42,     0.131531,       96.119995
43,     0.128616,       96.209999
44,     0.126269,       96.250000
45,     0.123693,       96.329994
46,     0.121294,       96.339996
47,     0.119013,       96.399994
48,     0.116822,       96.430000
49,     0.114773,       96.509995
50,     0.112546,       96.570000

==> data/main/MNIST/noattack_mom_filterl2.txt <==
x, loss, y
1, 	2.245199, 	27.019999
2, 	2.137983, 	49.899998
3, 	1.869211, 	70.879997
4, 	1.264199, 	77.869995
5, 	0.768541, 	82.939995
6, 	0.565984, 	86.239998
7, 	0.469063, 	87.970001
8, 	0.413895, 	88.939995
9, 	0.377006, 	89.659996
10, 	0.350658, 	90.220001
11, 	0.329557, 	90.649994
12, 	0.312128, 	91.089996
13, 	0.297362, 	91.589996
14, 	0.284460, 	91.869995
15, 	0.272965, 	92.189995
16, 	0.262648, 	92.479996
17, 	0.253213, 	92.649994
18, 	0.244549, 	92.949997
19, 	0.236444, 	93.159996
20, 	0.229108, 	93.449997
21, 	0.221650, 	93.619995
22, 	0.215120, 	93.869995
23, 	0.208955, 	94.019997
24, 	0.202314, 	94.169998
25, 	0.196741, 	94.379997
26, 	0.191485, 	94.479996
27, 	0.186435, 	94.589996
28, 	0.181073, 	94.720001
29, 	0.176101, 	94.869995
30, 	0.171671, 	94.989998
31, 	0.167001, 	95.149994
32, 	0.162863, 	95.279999
33, 	0.158841, 	95.470001
34, 	0.154969, 	95.540001
35, 	0.151158, 	95.599998
36, 	0.147836, 	95.729996
37, 	0.144313, 	95.720001
38, 	0.140932, 	95.790001
39, 	0.137863, 	95.860001
40, 	0.134543, 	95.939995
41, 	0.131821, 	96.079994
42, 	0.129188, 	96.169998
43, 	0.126490, 	96.239998
44, 	0.123862, 	96.290001
45, 	0.121278, 	96.349998
46, 	0.118927, 	96.369995
47, 	0.116601, 	96.430000
48, 	0.114329, 	96.470001
49, 	0.112277, 	96.509995
50, 	0.110171, 	96.589996

==> data/main/MNIST/noattack_sever.txt <==
x, loss, y
1, 	2.245200, 	27.010000
2, 	2.137976, 	50.090000
3, 	1.869132, 	71.250000
4, 	1.263919, 	77.750000
5, 	0.768979, 	82.799995
6, 	0.565853, 	86.389999
7, 	0.469110, 	87.949997
8, 	0.413527, 	88.889999
9, 	0.376962, 	89.680000
10, 	0.350123, 	90.180000
11, 	0.329861, 	90.799995
12, 	0.311986, 	91.059998
13, 	0.297052, 	91.579994
14, 	0.284214, 	91.959999
15, 	0.272670, 	92.320000
16, 	0.262487, 	92.430000
17, 	0.252883, 	92.680000
18, 	0.244253, 	92.899994
19, 	0.236305, 	93.220001
20, 	2.306021, 	10.059999
21, 	2.228998, 	36.980000
22, 	2.078780, 	64.820000
23, 	1.674355, 	72.599998
24, 	1.018705, 	79.979996
25, 	0.655917, 	84.439995
26, 	0.507189, 	87.029999
27, 	0.430777, 	88.470001
28, 	0.382730, 	89.650002
29, 	0.348862, 	90.329994
30, 	0.323670, 	90.930000
31, 	0.302260, 	91.320000
32, 	0.284755, 	91.750000
33, 	0.270375, 	92.110001
34, 	0.257358, 	92.549995
35, 	0.246005, 	92.869995
36, 	0.235755, 	93.079994
37, 	0.225924, 	93.320000
38, 	0.217463, 	93.619995
39, 	0.209402, 	93.909996
40, 	2.308183, 	10.330000
41, 	2.186172, 	44.419998
42, 	1.909324, 	65.110001
43, 	1.275621, 	76.269997
44, 	0.753962, 	83.680000
45, 	0.540716, 	87.000000
46, 	0.439539, 	89.279999
47, 	0.381556, 	90.159996
48, 	0.343082, 	90.829994
49, 	0.315134, 	91.339996
50, 	0.292837, 	91.939995
51, 	0.274514, 	92.500000
52, 	0.259343, 	92.699997
53, 	0.246848, 	93.019997
54, 	0.234986, 	93.220001
55, 	0.224455, 	93.589996
56, 	0.215645, 	93.769997
57, 	0.206295, 	94.019997
58, 	0.198648, 	94.099998
59, 	0.191027, 	94.389999
60, 	2.301898, 	11.389999
61, 	2.249406, 	35.239998
62, 	2.152595, 	58.459999
63, 	1.914754, 	70.650002
64, 	1.345420, 	79.159996
65, 	0.787936, 	83.669998
66, 	0.552890, 	86.709999
67, 	0.444516, 	88.739998
68, 	0.383130, 	90.110001
69, 	0.342935, 	90.879997
70, 	0.314138, 	91.419998
71, 	0.291668, 	91.889999
72, 	0.273630, 	92.379997
73, 	0.258374, 	92.699997
74, 	0.245228, 	93.040001
75, 	0.234026, 	93.309998
76, 	0.223448, 	93.589996
77, 	0.214105, 	93.779999
78, 	0.205604, 	93.989998
79, 	0.197526, 	94.180000
80, 	2.310231, 	11.259999
81, 	2.243522, 	38.680000
82, 	2.129593, 	58.189999
83, 	1.846449, 	74.250000
84, 	1.217529, 	80.360001
85, 	0.720281, 	84.689995
86, 	0.522970, 	87.509995
87, 	0.430209, 	89.220001
88, 	0.375792, 	90.299995
89, 	0.339945, 	90.829994
90, 	0.313699, 	91.489998
91, 	0.293076, 	92.019997
92, 	0.276576, 	92.430000
93, 	0.262424, 	92.759995
94, 	0.249758, 	93.070000
95, 	0.239288, 	93.379997
96, 	0.229372, 	93.579994
97, 	0.220857, 	93.879997
98, 	0.212482, 	94.019997
99, 	0.205312, 	94.110001

==> data/main/MNIST/noattack_trimmedmean.txt <==
x, loss, y
1, 	2.245283, 	27.179998
2, 	2.138567, 	50.289997
3, 	1.871831, 	70.839996
4, 	1.268593, 	77.739998
5, 	0.770909, 	82.879997
6, 	0.567298, 	86.259995
7, 	0.470019, 	87.959999
8, 	0.414635, 	88.900002
9, 	0.377527, 	89.579994
10, 	0.351108, 	90.220001
11, 	0.330040, 	90.610001
12, 	0.312656, 	91.059998
13, 	0.298063, 	91.509995
14, 	0.285215, 	91.939995
15, 	0.273670, 	92.149994
16, 	0.263259, 	92.409996
17, 	0.253802, 	92.659996
18, 	0.245272, 	92.869995
19, 	0.237166, 	93.119995
20, 	0.229869, 	93.419998
21, 	0.222462, 	93.559998
22, 	0.215933, 	93.809998
23, 	0.209880, 	94.040001
24, 	0.203306, 	94.209999
25, 	0.197752, 	94.339996
26, 	0.192566, 	94.449997
27, 	0.187600, 	94.589996
28, 	0.182289, 	94.680000
29, 	0.177333, 	94.860001
30, 	0.172936, 	94.959999
31, 	0.168254, 	95.110001
32, 	0.164129, 	95.209999
33, 	0.160156, 	95.419998
34, 	0.156324, 	95.489998
35, 	0.152532, 	95.589996
36, 	0.149216, 	95.639999
37, 	0.145718, 	95.720001
38, 	0.142364, 	95.769997
39, 	0.139291, 	95.839996
40, 	0.135989, 	95.919998
41, 	0.133271, 	95.989998
42, 	0.130666, 	96.139999
43, 	0.128000, 	96.169998
44, 	0.125377, 	96.290001
45, 	0.122843, 	96.360001
46, 	0.120523, 	96.379997
47, 	0.118258, 	96.409996
48, 	0.116059, 	96.459999
49, 	0.114015, 	96.500000
50, 	0.111937, 	96.579994

==> data/main/MNIST/trimmedmean_average.txt <==
x, loss, y
1, 	2.332650, 	5.060000
2, 	2.379604, 	2.080000
3, 	2.434889, 	1.220000
4, 	2.472580, 	0.660000
5, 	2.485152, 	0.270000
6, 	2.482545, 	0.290000
7, 	2.476985, 	0.850000
8, 	2.473008, 	1.030000
9, 	2.473204, 	0.830000
10, 	2.481569, 	1.140000
11, 	2.495320, 	2.070000
12, 	2.504033, 	4.800000
13, 	2.462307, 	7.490000
14, 	2.303176, 	11.740000
15, 	1.909462, 	37.250000
16, 	1.391397, 	57.759998
17, 	1.116994, 	64.739998
18, 	1.073007, 	63.039997
19, 	1.189228, 	56.609997
20, 	1.358466, 	52.419998
21, 	1.727320, 	45.869999
22, 	1.995697, 	42.840000
23, 	2.288959, 	40.259998
24, 	2.534688, 	38.219997
25, 	2.930508, 	35.439999
26, 	3.153483, 	33.950001
27, 	3.483003, 	31.869999
28, 	4.140455, 	27.619999
29, 	4.635621, 	25.709999
30, 	5.062097, 	23.590000
31, 	5.584203, 	21.779999
32, 	5.945534, 	20.559999
33, 	6.711455, 	18.520000
34, 	8.276200, 	15.530000
35, 	8.659885, 	15.059999
36, 	8.926282, 	14.570000
37, 	10.474684, 	13.320000
38, 	11.665908, 	12.509999
39, 	14.187301, 	11.420000
40, 	14.943370, 	11.259999
41, 	15.342960, 	10.790000
42, 	16.748906, 	10.719999
43, 	18.305271, 	10.429999
44, 	15.988712, 	10.969999
45, 	23.940750, 	10.130000
46, 	14.014711, 	11.420000
47, 	33.265185, 	10.090000
48, 	5.366780, 	27.369999
49, 	57.444990, 	10.090000
50, 	1.979796, 	52.759998

==> data/main/MNIST/trimmedmean_bucketing.txt <==
x, loss, y
1, 	2.335564, 	4.940000
2, 	2.377467, 	3.500000
3, 	2.536234, 	2.420000
4, 	2.963957, 	2.760000
5, 	3.544760, 	2.790000
6, 	4.433904, 	2.950000
7, 	7.157736, 	2.530000
8, 	7.552021, 	1.790000
9, 	5.133507, 	0.890000
10, 	4.771695, 	0.930000
11, 	3.246412, 	6.540000
12, 	3.201868, 	10.090000
13, 	2.964939, 	10.090000
14, 	2.760644, 	10.090000
15, 	2.589920, 	10.090000
16, 	3.099770, 	10.090000
17, 	2.486510, 	10.090000
18, 	2.369931, 	10.940000
19, 	2.298490, 	14.339999
20, 	2.257503, 	16.080000
21, 	2.205847, 	19.689999
22, 	2.607615, 	7.790000
23, 	2.200397, 	22.590000
24, 	3.086847, 	7.910000
25, 	3.065925, 	10.630000
26, 	4.462393, 	5.510000
27, 	4.451016, 	9.920000
28, 	1.612836, 	48.529999
29, 	2.234788, 	41.349998
30, 	2.166019, 	47.289997
31, 	2.220238, 	51.160000
32, 	7.214638, 	17.730000
33, 	5.847947, 	20.900000
34, 	8.445195, 	18.969999
35, 	16.436414, 	11.950000
36, 	35.876526, 	9.740000
37, 	41.847000, 	9.860000
38, 	31.750566, 	10.590000
39, 	39.847656, 	9.950000
40, 	6.771833, 	28.480000
41, 	0.584235, 	83.409996
42, 	0.509935, 	85.799995
43, 	0.605807, 	82.970001
44, 	1.164662, 	70.790001
45, 	2.277138, 	56.939999
46, 	2.442173, 	55.410000
47, 	2.369258, 	56.270000
48, 	7.284522, 	32.820000
49, 	19.151801, 	19.549999
50, 	38.875037, 	12.650000

==> data/main/MNIST/trimmedmean_bulyankrum.txt <==
x, loss, y
1,      2.245891,       26.689999
2,      2.141046,       49.910000
3,      1.880536,       70.009995
4,      1.285031,       77.180000
5,      0.780494,       82.619995
6,      0.573489,       86.059998
7,      0.474551,       87.779999
8,      0.418695,       88.720001
9,      0.381533,       89.409996
10,     0.355036,       89.989998
11,     0.334750,       90.479996
12,     0.317708,       90.860001
13,     0.303686,       91.209999
14,     0.291143,       91.739998
15,     0.280097,       91.979996
16,     0.269861,       92.320000
17,     0.261211,       92.399994
18,     0.252869,       92.579994
19,     0.244826,       92.899994
20,     0.237715,       93.029999
21,     0.230845,       93.309998
22,     0.224691,       93.489998
23,     0.218674,       93.709999
24,     0.212374,       93.909996
25,     0.207093,       94.079994
26,     0.201817,       94.250000
27,     0.197532,       94.349998
28,     0.192502,       94.479996
29,     0.187880,       94.540001
30,     0.183714,       94.619995
31,     0.179007,       94.790001
32,     0.174842,       94.899994
33,     0.171165,       95.070000
34,     0.167309,       95.059998
35,     0.163801,       95.139999
36,     0.160632,       95.320000
37,     0.157242,       95.419998
38,     0.154219,       95.459999
39,     0.150781,       95.540001
40,     0.147707,       95.669998
41,     0.144648,       95.769997
42,     0.142440,       95.839996
43,     0.139752,       95.879997
44,     0.137298,       95.899994
45,     0.134872,       95.989998
46,     0.132533,       96.059998
47,     0.130118,       96.079994
48,     0.127822,       96.110001
49,     0.125938,       96.129997
50,     0.123894,       96.189995

==> data/main/MNIST/trimmedmean_bulyanmedian.txt <==
x, loss, y
1, 	2.254171, 	22.910000
2, 	2.169905, 	45.009998
3, 	1.973115, 	65.589996
4, 	1.494698, 	75.549995
5, 	0.924434, 	80.579994
6, 	0.655080, 	84.529999
7, 	0.533626, 	86.699997
8, 	0.467601, 	87.759995
9, 	0.426732, 	88.529999
10, 	0.399333, 	89.000000
11, 	0.379138, 	89.379997
12, 	0.362922, 	89.769997
13, 	0.350509, 	90.099998
14, 	0.339916, 	90.339996
15, 	0.330739, 	90.529999
16, 	0.323476, 	90.729996
17, 	0.316422, 	90.849998
18, 	0.310078, 	91.059998
19, 	0.304377, 	91.139999
20, 	0.299048, 	91.369995
21, 	0.293678, 	91.669998
22, 	0.289195, 	91.649994
23, 	0.285467, 	91.820000
24, 	0.281394, 	91.919998
25, 	0.278069, 	91.979996
26, 	0.274367, 	92.040001
27, 	0.270839, 	92.119995
28, 	0.268304, 	92.229996
29, 	0.265179, 	92.290001
30, 	0.262471, 	92.269997
31, 	0.258474, 	92.389999
32, 	0.255121, 	92.559998
33, 	0.252568, 	92.629997
34, 	0.250333, 	92.659996
35, 	0.248667, 	92.720001
36, 	0.246527, 	92.820000
37, 	0.243281, 	92.919998
38, 	0.240853, 	92.899994
39, 	0.238348, 	92.919998
40, 	0.235149, 	93.110001
41, 	0.233433, 	93.180000
42, 	0.231533, 	93.220001
43, 	0.229854, 	93.299995
44, 	0.227254, 	93.320000
45, 	0.225245, 	93.309998
46, 	0.223689, 	93.399994
47, 	0.221019, 	93.489998
48, 	0.219223, 	93.529999
49, 	0.216970, 	93.649994
50, 	0.215530, 	93.610001

==> data/main/MNIST/trimmedmean_bulyantrimmedmean.txt <==
x, loss, y
1, 	2.343594, 	3.930000
2, 	2.414893, 	2.060000
3, 	2.501056, 	1.200000
4, 	2.558681, 	0.410000
5, 	2.573903, 	0.400000
6, 	2.550143, 	0.690000
7, 	2.549622, 	1.370000
8, 	2.562494, 	1.880000
9, 	2.596084, 	2.670000
10, 	2.642822, 	5.140000
11, 	2.729210, 	8.059999
12, 	2.834877, 	9.849999
13, 	2.899123, 	10.090000
14, 	2.893488, 	10.090000
15, 	2.732759, 	10.090000
16, 	2.212854, 	21.480000
17, 	2.005878, 	29.119999
18, 	2.338540, 	28.080000
19, 	3.108208, 	23.490000
20, 	3.790927, 	20.809999
21, 	4.932640, 	16.590000
22, 	5.605469, 	15.309999
23, 	6.920004, 	13.280000
24, 	7.459313, 	12.750000
25, 	8.919736, 	12.040000
26, 	9.590917, 	11.840000
27, 	10.801357, 	11.750000
28, 	12.120378, 	11.349999
29, 	13.871009, 	10.990000
30, 	13.640058, 	11.130000
31, 	15.350721, 	11.120000
32, 	14.559785, 	11.240000
33, 	16.905541, 	10.710000
34, 	18.332591, 	10.730000
35, 	18.361672, 	10.639999
36, 	16.432061, 	10.809999
37, 	24.908366, 	10.190000
38, 	14.454707, 	12.469999
39, 	37.918577, 	10.090000
40, 	6.234714, 	25.049999
41, 	60.583492, 	10.090000
42, 	2.332574, 	44.180000
43, 	35.753022, 	10.090000
44, 	15.781524, 	13.420000
45, 	77.137394, 	10.090000
46, 	3.514933, 	36.919998
47, 	38.836330, 	10.090000
48, 	40.313012, 	10.099999
49, 	24.620467, 	11.190000
50, 	78.338348, 	10.090000

==> data/main/MNIST/trimmedmean_clustering.txt <==
x, loss, y
1,      2.244262,       25.799999
2,      2.135955,       44.709999
3,      2.180132,       27.939999
4,      2.247090,       19.840000
5,      1.865288,       65.430000
6,      1.226896,       74.150002
7,      0.779944,       80.809998
8,      0.885828,       74.489998
9,      0.627356,       82.650002
10,     0.523184,       85.720001
11,     0.466600,       86.909996
12,     0.679560,       78.309998
13,     1.374936,       54.539997
14,     3.357364,       31.849998
15,     0.616003,       81.909996
16,     0.928882,       69.389999
17,     0.598476,       81.820000
18,     0.504924,       84.879997
19,     0.803682,       73.409996
20,     2.351844,       39.399998
21,     0.607814,       81.379997
22,     0.522272,       84.619995
23,     1.000961,       68.409996
24,     3.107164,       39.209999
25,     0.629512,       80.419998
26,     0.539773,       83.790001
27,     0.486211,       85.739998
28,     0.942224,       70.900002
29,     0.556632,       83.119995
30,     2.010973,       50.980000
31,     0.586169,       82.299995
32,     1.892558,       56.230000
33,     5.512425,       34.480000
34,     0.690713,       78.779999
35,     2.249799,       53.959999
36,     6.684043,       28.759998
37,     10.545555,      21.529999
38,     0.761059,       78.570000
39,     0.595895,       83.009995
40,     0.524060,       84.739998
41,     0.460594,       86.720001
42,     0.424762,       87.329994
43,     1.132362,       67.000000
44,     10.956730,      25.180000
45,     21.685275,      18.119999
46,     27.703386,      17.559999
47,     0.661754,       80.379997
48,     0.545059,       84.209999
49,     4.660998,       35.509998
50,     27.248645,      13.219999

==> data/main/MNIST/trimmedmean_ex_noregret.txt <==
x, loss, y
1, 	2.245140, 	27.090000
2, 	2.137790, 	49.239998
3, 	1.868645, 	70.309998
4, 	1.262940, 	77.439995
5, 	0.768489, 	82.809998
6, 	0.566106, 	86.139999
7, 	0.469179, 	87.949997
8, 	0.413891, 	88.889999
9, 	0.376993, 	89.589996
10, 	0.350861, 	90.099998
11, 	0.329941, 	90.629997
12, 	0.312301, 	91.049995
13, 	0.297769, 	91.419998
14, 	0.285108, 	91.919998
15, 	0.273680, 	92.110001
16, 	0.263311, 	92.409996
17, 	0.254096, 	92.579994
18, 	0.245329, 	92.879997
19, 	0.237155, 	93.209999
20, 	0.229987, 	93.430000
21, 	0.222687, 	93.599998
22, 	0.215988, 	93.809998
23, 	0.209974, 	93.949997
24, 	0.203375, 	94.189995
25, 	0.197712, 	94.399994
26, 	0.192381, 	94.509995
27, 	0.187576, 	94.599998
28, 	0.182205, 	94.729996
29, 	0.177238, 	94.869995
30, 	0.172766, 	94.939995
31, 	0.168094, 	95.079994
32, 	0.163986, 	95.209999
33, 	0.159997, 	95.399994
34, 	0.156192, 	95.529999
35, 	0.152279, 	95.649994
36, 	0.149104, 	95.709999
37, 	0.145433, 	95.790001
38, 	0.142207, 	95.809998
39, 	0.139076, 	95.879997
40, 	0.135776, 	95.930000
41, 	0.132839, 	96.059998
42, 	0.130381, 	96.169998
43, 	0.127762, 	96.250000
44, 	0.125039, 	96.299995
45, 	0.122539, 	96.360001
46, 	0.120189, 	96.389999
47, 	0.117923, 	96.449997
48, 	0.115584, 	96.509995
49, 	0.113605, 	96.540001
50, 	0.111465, 	96.610001

==> data/main/MNIST/trimmedmean_filterl2.txt <==
x, loss, y
1, 	2.245169, 	27.049999
2, 	2.137888, 	49.199997
3, 	1.869056, 	70.339996
4, 	1.263644, 	77.439995
5, 	0.768869, 	82.799995
6, 	0.566395, 	86.180000
7, 	0.469223, 	87.930000
8, 	0.414265, 	88.919998
9, 	0.377431, 	89.570000
10, 	0.351336, 	90.169998
11, 	0.330667, 	90.619995
12, 	0.312788, 	91.049995
13, 	0.298213, 	91.369995
14, 	0.285983, 	91.889999
15, 	0.274264, 	92.159996
16, 	0.263915, 	92.349998
17, 	0.254639, 	92.610001
18, 	0.246174, 	92.869995
19, 	0.237923, 	93.239998
20, 	0.230719, 	93.399994
21, 	0.223251, 	93.570000
22, 	0.216633, 	93.799995
23, 	0.210672, 	93.959999
24, 	0.204017, 	94.199997
25, 	0.198256, 	94.419998
26, 	0.192889, 	94.489998
27, 	0.188152, 	94.579994
28, 	0.182623, 	94.720001
29, 	0.177806, 	94.790001
30, 	0.173192, 	94.930000
31, 	0.168486, 	95.110001
32, 	0.164313, 	95.229996
33, 	0.160331, 	95.419998
34, 	0.156443, 	95.570000
35, 	0.152521, 	95.669998
36, 	0.149300, 	95.739998
37, 	0.145646, 	95.799995
38, 	0.142431, 	95.799995
39, 	0.139288, 	95.919998
40, 	0.136025, 	95.989998
41, 	0.133107, 	96.110001
42, 	0.130659, 	96.159996
43, 	0.128134, 	96.269997
44, 	0.125430, 	96.279999
45, 	0.122956, 	96.360001
46, 	0.120549, 	96.409996
47, 	0.118291, 	96.489998
48, 	0.115918, 	96.519997
49, 	0.113928, 	96.589996
50, 	0.111786, 	96.599998

==> data/main/MNIST/trimmedmean_history.txt <==
x, loss, y
1, 	2.335901, 	4.640000
2, 	2.384559, 	2.200000
3, 	2.421976, 	0.990000
4, 	2.450242, 	0.730000
5, 	2.462293, 	0.410000
6, 	2.463026, 	0.410000
7, 	2.460078, 	0.690000
8, 	2.456434, 	1.450000
9, 	2.452478, 	2.390000
10, 	2.452449, 	4.070000
11, 	2.451445, 	7.670000
12, 	2.438206, 	9.710000
13, 	2.372518, 	10.099999
14, 	2.198031, 	19.879999
15, 	1.809254, 	43.899998
16, 	1.361703, 	58.519997
17, 	1.137275, 	62.009998
18, 	1.085482, 	60.649998
19, 	1.219757, 	54.270000
20, 	1.345701, 	51.270000
21, 	1.646987, 	45.509998
22, 	1.904450, 	42.529999
23, 	2.252031, 	39.430000
24, 	2.554376, 	36.480000
25, 	2.867918, 	34.619999
26, 	3.316064, 	31.920000
27, 	3.771277, 	29.889999
28, 	4.405231, 	26.269999
29, 	4.907903, 	24.139999
30, 	5.669289, 	21.230000
31, 	6.506635, 	19.109999
32, 	7.565604, 	16.570000
33, 	8.506374, 	14.929999
34, 	9.840579, 	13.170000
35, 	11.481834, 	11.950000
36, 	13.323085, 	11.059999
37, 	14.400115, 	10.840000
38, 	16.928876, 	10.540000
39, 	18.849288, 	10.480000
40, 	21.060904, 	10.320000
41, 	23.967003, 	10.160000
42, 	25.430845, 	10.170000
43, 	27.175036, 	10.160000
44, 	28.811402, 	10.210000
45, 	31.653540, 	10.150000
46, 	32.727638, 	10.170000
47, 	29.886656, 	10.650000
48, 	31.148773, 	10.950000
49, 	30.914834, 	11.240000
50, 	27.872377, 	12.880000

==> data/main/MNIST/trimmedmean_krum.txt <==
x, loss, y
1, 	2.244701, 	34.739998
2, 	2.138845, 	50.259998
3, 	1.873582, 	69.259995
4, 	1.275769, 	73.279999
5, 	0.782818, 	81.829994
6, 	0.576986, 	84.949997
7, 	0.485662, 	86.639999
8, 	0.429108, 	87.979996
9, 	0.404630, 	88.699997
10, 	0.371434, 	89.329994
11, 	0.352718, 	89.659996
12, 	0.335660, 	90.339996
13, 	0.323321, 	90.619995
14, 	0.321699, 	90.869995
15, 	0.314454, 	90.750000
16, 	0.309999, 	90.889999
17, 	0.292743, 	91.519997
18, 	0.288201, 	91.720001
19, 	0.277181, 	92.040001
20, 	0.275601, 	92.089996
21, 	0.272071, 	92.250000
22, 	0.266783, 	92.299995
23, 	0.261288, 	92.379997
24, 	0.256845, 	92.559998
25, 	0.255121, 	92.639999
26, 	0.245998, 	92.739998
27, 	0.246788, 	92.680000
28, 	0.242712, 	92.989998
29, 	0.243948, 	92.759995
30, 	0.239673, 	92.879997
31, 	0.237798, 	92.720001
32, 	0.231048, 	93.279999
33, 	0.229967, 	93.269997
34, 	0.227139, 	93.360001
35, 	0.225154, 	93.449997
36, 	0.220512, 	93.589996
37, 	0.222434, 	93.389999
38, 	0.218343, 	93.639999
39, 	0.216127, 	93.619995
40, 	0.213053, 	93.889999
41, 	0.210612, 	93.869995
42, 	0.209303, 	93.889999
43, 	0.207426, 	94.040001
44, 	0.205230, 	94.070000
45, 	0.203268, 	94.040001
46, 	0.201898, 	94.180000
47, 	0.198031, 	94.309998
48, 	0.197505, 	94.239998
49, 	0.195074, 	94.349998
50, 	0.194592, 	94.290001

==> data/main/MNIST/trimmedmean_median.txt <==
x, loss, y
1, 	2.250764, 	24.519999
2, 	2.158463, 	47.500000
3, 	1.937936, 	68.009995
4, 	1.412338, 	76.389999
5, 	0.862421, 	81.309998
6, 	0.619585, 	85.139999
7, 	0.508189, 	87.189995
8, 	0.446571, 	88.259995
9, 	0.407527, 	88.939995
10, 	0.380538, 	89.389999
11, 	0.360110, 	89.809998
12, 	0.343595, 	90.339996
13, 	0.330307, 	90.639999
14, 	0.318855, 	90.839996
15, 	0.308850, 	91.059998
16, 	0.299929, 	91.309998
17, 	0.292179, 	91.540001
18, 	0.284943, 	91.759995
19, 	0.278187, 	91.989998
20, 	0.272409, 	92.159996
21, 	0.266744, 	92.369995
22, 	0.261436, 	92.459999
23, 	0.256715, 	92.579994
24, 	0.251755, 	92.689995
25, 	0.247336, 	92.889999
26, 	0.243239, 	92.979996
27, 	0.239504, 	93.049995
28, 	0.235773, 	93.209999
29, 	0.232101, 	93.299995
30, 	0.228720, 	93.369995
31, 	0.225331, 	93.549995
32, 	0.222036, 	93.579994
33, 	0.218928, 	93.689995
34, 	0.216103, 	93.750000
35, 	0.213397, 	93.860001
36, 	0.210935, 	93.930000
37, 	0.208318, 	94.040001
38, 	0.205851, 	94.079994
39, 	0.203352, 	94.119995
40, 	0.200842, 	94.169998
41, 	0.198317, 	94.220001
42, 	0.196348, 	94.239998
43, 	0.193941, 	94.309998
44, 	0.191797, 	94.360001
45, 	0.189915, 	94.409996
46, 	0.187935, 	94.439995
47, 	0.185722, 	94.519997
48, 	0.183866, 	94.570000
49, 	0.182216, 	94.619995
50, 	0.180492, 	94.680000

==> data/main/MNIST/trimmedmean_mom_ex_noregret.txt <==
x, loss, y
1,      2.246877,       25.709999
2,      2.142833,       47.320000
3,      1.885259,       70.070000
4,      1.293328,       77.309998
5,      0.798586,       82.489998
6,      0.590127,       85.860001
7,      0.483319,       87.699997
8,      0.429310,       88.619995
9,      0.388773,       89.349998
10,     0.360965,       89.879997
11,     0.347811,       90.099998
12,     0.328002,       90.619995
13,     0.311672,       91.099998
14,     0.297937,       91.419998
15,     0.285701,       91.909996
16,     0.277800,       92.129997
17,     0.268139,       92.259995
18,     0.258709,       92.489998
19,     0.250054,       92.709999
20,     0.242623,       92.959999
21,     0.235075,       93.199997
22,     0.228027,       93.470001
23,     0.221952,       93.629997
24,     0.217375,       93.799995
25,     0.214220,       93.909996
26,     0.208325,       94.129997
27,     0.202893,       94.250000
28,     0.197586,       94.389999
29,     0.194632,       94.500000
30,     0.191439,       94.529999
31,     0.186177,       94.639999
32,     0.181623,       94.739998
33,     0.177087,       94.790001
34,     0.173168,       94.889999
35,     0.168678,       95.070000
36,     0.165152,       95.209999
37,     0.162903,       95.209999
38,     0.159202,       95.419998
39,     0.159621,       95.379997
40,     0.155928,       95.509995
41,     0.152655,       95.629997
42,     0.149296,       95.729996
43,     0.148117,       95.739998
44,     0.145154,       95.769997
45,     0.142159,       95.820000
46,     0.139143,       95.879997
47,     0.136362,       95.909996
48,     0.134879,       95.939995
49,     0.134003,       95.939995
50,     0.134961,       95.899994

==> data/main/MNIST/trimmedmean_mom_filterl2.txt <==
x, loss, y
1,      2.245981,       26.199999
2,      2.140070,       47.529999
3,      1.877076,       70.309998
4,      1.278389,       77.470001
5,      0.776772,       82.769997
6,      0.570478,       86.169998
7,      0.472747,       87.879997
8,      0.416222,       88.879997
9,      0.378805,       89.570000
10,     0.352924,       90.110001
11,     0.331689,       90.500000
12,     0.314692,       90.989998
13,     0.299902,       91.430000
14,     0.287430,       91.860001
15,     0.276499,       92.119995
16,     0.266006,       92.329994
17,     0.256949,       92.589996
18,     0.248297,       92.799995
19,     0.240200,       93.079994
20,     0.233337,       93.360001
21,     0.226135,       93.489998
22,     0.219380,       93.739998
23,     0.213565,       93.909996
24,     0.206583,       94.139999
25,     0.201561,       94.279999
26,     0.196186,       94.369995
27,     0.191180,       94.519997
28,     0.186150,       94.659996
29,     0.181075,       94.759995
30,     0.176218,       94.849998
31,     0.171438,       94.970001
32,     0.167438,       95.139999
33,     0.163447,       95.290001
34,     0.159964,       95.409996
35,     0.155916,       95.500000
36,     0.152814,       95.589996
37,     0.148964,       95.709999
38,     0.145732,       95.769997
39,     0.142735,       95.849998
40,     0.139507,       95.889999
41,     0.136743,       95.899994
42,     0.133860,       96.000000
43,     0.131639,       96.139999
44,     0.129064,       96.169998
45,     0.126551,       96.269997
46,     0.124042,       96.309998
47,     0.121671,       96.339996
48,     0.119085,       96.379997
49,     0.117326,       96.470001
50,     0.114955,       96.479996

==> data/main/MNIST/trimmedmean_trimmedmean.txt <==
x, loss, y
1, 	2.305681, 	11.500000
2, 	2.310932, 	10.200000
3, 	2.309889, 	10.330000
4, 	2.298003, 	11.719999
5, 	2.264660, 	18.359999
6, 	2.188006, 	25.570000
7, 	2.005696, 	46.250000
8, 	1.585338, 	66.269997
9, 	1.111538, 	74.199997
10, 	0.853767, 	78.519997
11, 	0.737284, 	80.419998
12, 	0.676519, 	81.769997
13, 	0.641189, 	82.089996
14, 	0.626773, 	82.009995
15, 	0.627825, 	81.379997
16, 	0.639424, 	80.769997
17, 	0.657699, 	79.799995
18, 	0.665410, 	79.400002
19, 	0.687693, 	78.459999
20, 	0.714451, 	77.500000
21, 	0.732138, 	76.879997
22, 	0.750410, 	76.339996
23, 	0.747421, 	76.479996
24, 	0.753766, 	76.169998
25, 	0.769428, 	75.529999
26, 	0.781776, 	75.279999
27, 	0.802012, 	74.549995
28, 	0.813811, 	74.250000
29, 	0.823019, 	74.229996
30, 	0.820710, 	74.220001
31, 	0.836396, 	73.769997
32, 	0.822593, 	74.279999
33, 	0.829091, 	74.389999
34, 	0.859472, 	73.830002
35, 	0.881856, 	73.439995
36, 	0.906722, 	72.979996
37, 	0.901611, 	73.139999
38, 	0.923060, 	72.759995
39, 	0.968760, 	71.860001
40, 	0.980964, 	71.720001
41, 	1.013878, 	70.930000
42, 	1.062748, 	69.889999
43, 	1.072304, 	69.680000
44, 	1.078829, 	69.879997
45, 	1.190648, 	67.849998
46, 	1.210202, 	67.669998
47, 	1.223851, 	67.680000
48, 	1.225586, 	67.650002
49, 	1.366772, 	65.720001
50, 	1.403981, 	64.979996

==> data/main/MNIST/xie_average.txt <==
x, loss, y
1,      2.266152,       20.129999
2,      2.213352,       40.189999
3,      2.119865,       53.689999
4,      1.938823,       69.049995
5,      1.597848,       75.699997
6,      1.171759,       79.529999
7,      0.859023,       82.529999
8,      0.675795,       85.150002
9,      0.567249,       86.729996
10,     0.498369,       87.699997
11,     0.451210,       88.430000
12,     0.417006,       88.930000
13,     0.390802,       89.379997
14,     0.370088,       89.820000
15,     0.353114,       90.089996
16,     0.338458,       90.419998
17,     0.325959,       90.689995
18,     0.314736,       90.919998
19,     0.304756,       91.209999
20,     0.295498,       91.470001
21,     0.287245,       91.839996
22,     0.279457,       92.049995
23,     0.272365,       92.239998
24,     0.265737,       92.329994
25,     0.259532,       92.500000
26,     0.253300,       92.680000
27,     0.247351,       92.869995
28,     0.241957,       93.059998
29,     0.237005,       93.269997
30,     0.232062,       93.369995
31,     0.227308,       93.519997
32,     0.222949,       93.659996
33,     0.218491,       93.759995
34,     0.214148,       93.879997
35,     0.210247,       93.989998
36,     0.206065,       94.110001
37,     0.202188,       94.269997
38,     0.198639,       94.430000
39,     0.194918,       94.439995
40,     0.191469,       94.529999
41,     0.188113,       94.649994
42,     0.185055,       94.699997
43,     0.181864,       94.759995
44,     0.178689,       94.839996
45,     0.175589,       94.899994
46,     0.172558,       94.930000
47,     0.169784,       94.989998
48,     0.167060,       95.129997
49,     0.164272,       95.209999
50,     0.161362,       95.379997

==> data/main/MNIST/xie_bucketing.txt <==
x, loss, y
1, 	2.262002, 	21.100000
2, 	2.197915, 	43.020000
3, 	2.130154, 	51.039997
4, 	2.011551, 	62.619999
5, 	1.735971, 	70.759995
6, 	1.336726, 	76.949997
7, 	1.082787, 	79.500000
8, 	0.792804, 	83.040001
9, 	0.592621, 	85.949997
10, 	0.521895, 	87.059998
11, 	0.462087, 	88.159996
12, 	0.433322, 	88.650002
13, 	0.407463, 	89.089996
14, 	0.385755, 	89.549995
15, 	0.366023, 	90.000000
16, 	0.356832, 	90.180000
17, 	0.336431, 	90.360001
18, 	0.324144, 	90.689995
19, 	0.309902, 	91.220001
20, 	0.300843, 	91.379997
21, 	0.292031, 	91.570000
22, 	0.287618, 	91.680000
23, 	0.278843, 	92.059998
24, 	0.275061, 	92.119995
25, 	0.266597, 	92.279999
26, 	0.260340, 	92.459999
27, 	0.255581, 	92.659996
28, 	0.247901, 	92.750000
29, 	0.243229, 	92.849998
30, 	0.238009, 	92.959999
31, 	0.232024, 	93.320000
32, 	0.229900, 	93.459999
33, 	0.223017, 	93.619995
34, 	0.219405, 	93.559998
35, 	0.215224, 	93.790001
36, 	0.210218, 	93.949997
37, 	0.205824, 	94.110001
38, 	0.202524, 	94.269997
39, 	0.201371, 	94.029999
40, 	0.194124, 	94.379997
41, 	0.188211, 	94.549995
42, 	0.183730, 	94.649994
43, 	0.181490, 	94.769997
44, 	0.179060, 	94.759995
45, 	0.176251, 	94.799995
46, 	0.172684, 	94.989998
47, 	0.170090, 	95.099998
48, 	0.167177, 	95.089996
49, 	0.165635, 	95.199997
50, 	0.162611, 	95.269997

==> data/main/MNIST/xie_bulyankrum.txt <==
x, loss, y
1, 	2.247728, 	25.849998
2, 	2.147124, 	49.209999
3, 	1.899052, 	69.470001
4, 	1.320902, 	76.879997
5, 	0.801320, 	82.110001
6, 	0.585778, 	85.839996
7, 	0.487116, 	87.479996
8, 	0.432025, 	88.419998
9, 	0.398185, 	89.049995
10, 	0.375107, 	89.379997
11, 	0.358460, 	89.889999
12, 	0.345916, 	90.159996
13, 	0.335768, 	90.379997
14, 	0.328139, 	90.519997
15, 	0.321541, 	90.680000
16, 	0.315916, 	90.809998
17, 	0.310860, 	90.899994
18, 	0.305872, 	91.129997
19, 	0.301461, 	91.299995
20, 	0.297722, 	91.329994
21, 	0.294374, 	91.500000
22, 	0.290515, 	91.699997
23, 	0.287974, 	91.729996
24, 	0.285805, 	91.769997
25, 	0.284016, 	91.829994
26, 	0.280801, 	91.979996
27, 	0.278748, 	92.049995
28, 	0.276854, 	92.089996
29, 	0.274256, 	92.189995
30, 	0.270761, 	92.299995
31, 	0.269278, 	92.279999
32, 	0.266321, 	92.389999
33, 	0.265370, 	92.489998
34, 	0.263062, 	92.519997
35, 	0.260294, 	92.570000
36, 	0.257718, 	92.669998
37, 	0.255935, 	92.659996
38, 	0.254792, 	92.689995
39, 	0.253680, 	92.769997
40, 	0.250871, 	92.839996
41, 	0.248664, 	92.909996
42, 	0.246920, 	92.930000
43, 	0.246065, 	92.959999
44, 	0.243804, 	93.029999
45, 	0.244011, 	93.110001
46, 	0.242061, 	93.119995
47, 	0.241594, 	93.139999
48, 	0.240897, 	93.119995
49, 	0.238100, 	93.189995
50, 	0.236178, 	93.259995

==> data/main/MNIST/xie_bulyanmedian.txt <==
x, loss, y
1, 	2.254147, 	22.719999
2, 	2.169829, 	45.189999
3, 	1.972887, 	65.809998
4, 	1.493566, 	75.769997
5, 	0.924246, 	80.299995
6, 	0.654551, 	84.409996
7, 	0.534109, 	86.559998
8, 	0.467427, 	87.779999
9, 	0.426832, 	88.570000
10, 	0.398706, 	88.930000
11, 	0.376856, 	89.489998
12, 	0.358693, 	89.829994
13, 	0.341804, 	90.379997
14, 	0.326752, 	90.739998
15, 	0.312873, 	91.049995
16, 	0.299580, 	91.399994
17, 	0.287948, 	91.790001
18, 	0.277240, 	92.070000
19, 	0.267578, 	92.389999
20, 	0.258370, 	92.559998
21, 	0.250369, 	92.790001
22, 	0.242830, 	93.019997
23, 	0.235781, 	93.259995
24, 	0.229266, 	93.500000
25, 	0.223035, 	93.629997
26, 	0.216837, 	93.779999
27, 	0.210881, 	93.989998
28, 	0.205702, 	94.149994
29, 	0.200746, 	94.360001
30, 	0.195674, 	94.439995
31, 	0.190970, 	94.519997
32, 	0.186730, 	94.720001
33, 	0.182236, 	94.790001
34, 	0.178049, 	94.809998
35, 	0.174290, 	94.989998
36, 	0.170190, 	95.049995
37, 	0.166457, 	95.259995
38, 	0.163243, 	95.349998
39, 	0.159655, 	95.379997
40, 	0.156577, 	95.449997
41, 	0.153387, 	95.610001
42, 	0.150559, 	95.689995
43, 	0.147718, 	95.779999
44, 	0.144636, 	95.729996
45, 	0.141954, 	95.839996
46, 	0.139128, 	95.849998
47, 	0.136677, 	95.949997
48, 	0.134140, 	96.019997
49, 	0.131738, 	96.099998
50, 	0.129117, 	96.139999

==> data/main/MNIST/xie_bulyantrimmedmean.txt <==
x, loss, y
1, 	2.271346, 	19.430000
2, 	2.228357, 	34.829998
3, 	2.156616, 	47.099998
4, 	2.027312, 	63.149998
5, 	1.786841, 	71.790001
6, 	1.419966, 	76.659996
7, 	1.063210, 	80.279999
8, 	0.820039, 	83.099998
9, 	0.671247, 	85.129997
10, 	0.578007, 	86.559998
11, 	0.515895, 	87.389999
12, 	0.471732, 	87.989998
13, 	0.439070, 	88.519997
14, 	0.413950, 	89.000000
15, 	0.393326, 	89.239998
16, 	0.374965, 	89.619995
17, 	0.358736, 	89.979996
18, 	0.343629, 	90.279999
19, 	0.329445, 	90.639999
20, 	0.316021, 	90.869995
21, 	0.303676, 	91.229996
22, 	0.292197, 	91.689995
23, 	0.281902, 	91.949997
24, 	0.272596, 	92.250000
25, 	0.263982, 	92.519997
26, 	0.255819, 	92.680000
27, 	0.248161, 	92.930000
28, 	0.241470, 	93.079994
29, 	0.235243, 	93.290001
30, 	0.228891, 	93.449997
31, 	0.223259, 	93.599998
32, 	0.218066, 	93.790001
33, 	0.212520, 	93.939995
34, 	0.207324, 	94.049995
35, 	0.202818, 	94.259995
36, 	0.197629, 	94.360001
37, 	0.192998, 	94.559998
38, 	0.188940, 	94.659996
39, 	0.184565, 	94.680000
40, 	0.180592, 	94.769997
41, 	0.176663, 	94.939995
42, 	0.173186, 	95.009995
43, 	0.169641, 	95.119995
44, 	0.165931, 	95.220001
45, 	0.162611, 	95.339996
46, 	0.159188, 	95.479996
47, 	0.156204, 	95.589996
48, 	0.153220, 	95.599998
49, 	0.150238, 	95.669998
50, 	0.147117, 	95.809998

==> data/main/MNIST/xie_clustering.txt <==
x, loss, y
1, 	2.257429, 	18.740000
2, 	2.165478, 	44.110001
3, 	2.089626, 	60.430000
4, 	1.969288, 	66.889999
5, 	1.441763, 	76.180000
6, 	0.859808, 	80.779999
7, 	0.679320, 	83.209999
8, 	0.610081, 	85.059998
9, 	0.532545, 	86.339996
10, 	0.483944, 	87.169998
11, 	0.444215, 	87.809998
12, 	0.426544, 	88.150002
13, 	0.405904, 	88.959999
14, 	0.394724, 	88.610001
15, 	0.393082, 	88.669998
16, 	0.379664, 	89.079994
17, 	0.384293, 	88.829994
18, 	0.395029, 	88.709999
19, 	0.372908, 	89.339996
20, 	0.358834, 	89.889999
21, 	0.361537, 	89.709999
22, 	0.349945, 	90.059998
23, 	0.340952, 	90.320000
24, 	0.333645, 	90.439995
25, 	0.332807, 	90.589996
26, 	0.336407, 	90.529999
27, 	0.324835, 	90.959999
28, 	0.316327, 	91.119995
29, 	0.324456, 	90.860001
30, 	0.312243, 	91.239998
31, 	0.320604, 	90.989998
32, 	0.329143, 	90.669998
33, 	0.315948, 	91.220001
34, 	0.329768, 	90.869995
35, 	0.316521, 	91.149994
36, 	0.306258, 	91.290001
37, 	0.304499, 	91.500000
38, 	0.311981, 	91.269997
39, 	0.326484, 	90.799995
40, 	0.308934, 	91.339996
41, 	0.316846, 	91.000000
42, 	0.327896, 	90.779999
43, 	0.303363, 	91.439995
44, 	0.296405, 	91.669998
45, 	0.300122, 	91.129997
46, 	0.315339, 	90.619995
47, 	0.292675, 	91.360001
48, 	0.302584, 	91.220001
49, 	0.305686, 	90.970001
50, 	0.290640, 	91.389999

==> data/main/MNIST/xie_ex_noregret.txt <==
x, loss, y
1,      2.245385,       27.209999
2,      2.138950,       49.230000
3,      1.873372,       70.239998
4,      1.271605,       77.529999
5,      0.773154,       82.509995
6,      0.568425,       86.209999
7,      0.472632,       87.680000
8,      0.421156,       88.639999
9,      0.390250,       89.209999
10,     0.368249,       89.579994
11,     0.351176,       89.979996
12,     0.336918,       90.430000
13,     0.324543,       90.680000
14,     0.313755,       90.959999
15,     0.304330,       91.189995
16,     0.295445,       91.439995
17,     0.287677,       91.699997
18,     0.280490,       91.959999
19,     0.273852,       92.220001
20,     0.267613,       92.329994
21,     0.261559,       92.570000
22,     0.255738,       92.639999
23,     0.250319,       92.720001
24,     0.245183,       92.860001
25,     0.240385,       93.079994
26,     0.235421,       93.209999
27,     0.230785,       93.349998
28,     0.226411,       93.449997
29,     0.222387,       93.540001
30,     0.218371,       93.689995
31,     0.214469,       93.769997
32,     0.210822,       93.939995
33,     0.207352,       94.059998
34,     0.203927,       94.189995
35,     0.200646,       94.189995
36,     0.197346,       94.220001
37,     0.194263,       94.299995
38,     0.191236,       94.379997
39,     0.188210,       94.459999
40,     0.185361,       94.540001
41,     0.182390,       94.629997
42,     0.180084,       94.769997
43,     0.177500,       94.820000
44,     0.174828,       94.939995
45,     0.172320,       95.009995
46,     0.169896,       94.989998
47,     0.167612,       95.099998
48,     0.165470,       95.149994
49,     0.163120,       95.269997
50,     0.160735,       95.389999


==> data/main/MNIST/xie_filterl2.txt <==
x, loss, y
1, 	2.262466, 	21.059999
2, 	2.192734, 	43.020000
3, 	2.034690, 	61.570000
4, 	1.618044, 	73.909996
5, 	1.001440, 	79.459999
6, 	0.688316, 	83.709999
7, 	0.551661, 	86.239998
8, 	0.476717, 	87.629997
9, 	0.428655, 	88.669998
10, 	0.396015, 	89.209999
11, 	0.371948, 	89.739998
12, 	0.352540, 	90.019997
13, 	0.336007, 	90.389999
14, 	0.322217, 	90.790001
15, 	0.310489, 	91.040001
16, 	0.299902, 	91.369995
17, 	0.290591, 	91.680000
18, 	0.282031, 	91.979996
19, 	0.274125, 	92.209999
20, 	0.266472, 	92.379997
21, 	0.259598, 	92.610001
22, 	0.252960, 	92.659996
23, 	0.246931, 	92.799995
24, 	0.241187, 	93.000000
25, 	0.235923, 	93.220001
26, 	0.230359, 	93.409996
27, 	0.224950, 	93.639999
28, 	0.220183, 	93.720001
29, 	0.215765, 	93.839996
30, 	0.211336, 	93.970001
31, 	0.206798, 	94.129997
32, 	0.202940, 	94.279999
33, 	0.198826, 	94.369995
34, 	0.194840, 	94.470001
35, 	0.191314, 	94.570000
36, 	0.187418, 	94.639999
37, 	0.183864, 	94.750000
38, 	0.180572, 	94.779999
39, 	0.177107, 	94.869995
40, 	0.173976, 	94.930000
41, 	0.170904, 	94.989998
42, 	0.168176, 	95.079994
43, 	0.165381, 	95.180000
44, 	0.162556, 	95.259995
45, 	0.159759, 	95.369995
46, 	0.157030, 	95.419998
47, 	0.154574, 	95.509995
48, 	0.152134, 	95.579994
49, 	0.149732, 	95.639999
50, 	0.147143, 	95.709999

==> data/main/MNIST/xie_history.txt <==
x, loss, y
1, 	2.269825, 	19.250000
2, 	2.339056, 	6.420000
3, 	2.132066, 	9.809999
4, 	2.578648, 	8.910000
5, 	2.169135, 	17.980000
6, 	2.711824, 	8.920000
7, 	2.215146, 	12.139999
8, 	2.792914, 	8.920000
9, 	2.247912, 	11.690000
10, 	2.719560, 	8.920000
11, 	2.262445, 	12.320000
12, 	2.570938, 	8.920000
13, 	2.258661, 	9.830000
14, 	2.437623, 	8.290000
15, 	2.231788, 	9.800000
16, 	2.311509, 	11.330000
17, 	2.246312, 	9.800000
18, 	2.223505, 	16.309999
19, 	2.843127, 	9.800000
20, 	2.439420, 	17.039999
21, 	4.514803, 	9.800000
22, 	3.465269, 	11.860000
23, 	6.743879, 	9.800000
24, 	5.162870, 	10.590000
25, 	8.187748, 	9.800000
26, 	6.479383, 	10.420000
27, 	8.671545, 	10.679999
28, 	6.981158, 	10.530000
29, 	9.303222, 	10.980000
30, 	6.880798, 	10.809999
31, 	9.310683, 	11.950000
32, 	7.379631, 	11.099999
33, 	9.234458, 	11.450000
34, 	7.538903, 	13.849999
35, 	9.099821, 	9.849999
36, 	8.297669, 	13.670000
37, 	8.451436, 	9.880000
38, 	8.141917, 	18.109999
39, 	8.415907, 	9.969999
40, 	7.109338, 	26.099998
41, 	7.032359, 	10.440000
42, 	6.137621, 	32.329998
43, 	6.181064, 	10.889999
44, 	5.645191, 	34.509998
45, 	5.218727, 	11.660000
46, 	4.537166, 	40.270000
47, 	4.364260, 	13.339999
48, 	3.542617, 	45.349998
49, 	3.997188, 	16.039999
50, 	3.748073, 	46.090000

==> data/main/MNIST/xie_krum.txt <==
x, loss, y
1, 	2.244866, 	35.169998
2, 	2.139489, 	53.209999
3, 	1.875787, 	69.869995
4, 	1.280428, 	77.610001
5, 	0.788265, 	82.000000
6, 	0.581927, 	85.299995
7, 	0.481706, 	87.229996
8, 	0.425330, 	88.419998
9, 	0.401730, 	88.419998
10, 	0.384421, 	89.110001
11, 	0.356446, 	89.699997
12, 	0.353382, 	89.639999
13, 	0.338504, 	90.009995
14, 	0.339387, 	90.099998
15, 	0.333061, 	90.309998
16, 	0.317100, 	90.549995
17, 	0.307727, 	90.829994
18, 	0.304254, 	91.199997
19, 	0.291687, 	91.360001
20, 	0.288654, 	91.639999
21, 	0.288243, 	91.509995
22, 	0.276057, 	91.949997
23, 	0.276676, 	91.930000
24, 	0.272192, 	92.029999
25, 	0.271421, 	92.299995
26, 	0.268076, 	92.269997
27, 	0.257927, 	92.299995
28, 	0.256701, 	92.459999
29, 	0.251895, 	92.649994
30, 	0.250756, 	92.619995
31, 	0.246343, 	92.739998
32, 	0.241022, 	92.970001
33, 	0.238546, 	92.889999
34, 	0.237835, 	93.059998
35, 	0.232728, 	93.149994
36, 	0.229053, 	93.189995
37, 	0.227449, 	93.259995
38, 	0.226477, 	93.449997
39, 	0.222524, 	93.489998
40, 	0.220543, 	93.529999
41, 	0.219328, 	93.500000
42, 	0.215845, 	93.649994
43, 	0.214260, 	93.699997
44, 	0.211534, 	93.739998
45, 	0.209599, 	93.889999
46, 	0.207195, 	93.949997
47, 	0.205903, 	94.009995
48, 	0.205275, 	94.009995
49, 	0.203260, 	94.059998
50, 	0.201868, 	94.040001

==> data/main/MNIST/xie_median.txt <==
x, loss, y
1, 	2.250766, 	24.500000
2, 	2.158393, 	47.639999
3, 	1.937676, 	68.080002
4, 	1.411629, 	76.549995
5, 	0.862388, 	81.250000
6, 	0.618980, 	85.199997
7, 	0.508352, 	87.159996
8, 	0.446241, 	88.199997
9, 	0.407242, 	89.009995
10, 	0.380040, 	89.430000
11, 	0.359473, 	89.879997
12, 	0.343111, 	90.339996
13, 	0.329425, 	90.610001
14, 	0.317931, 	90.849998
15, 	0.307970, 	91.070000
16, 	0.298869, 	91.329994
17, 	0.291121, 	91.570000
18, 	0.283940, 	91.809998
19, 	0.277317, 	92.139999
20, 	0.271188, 	92.239998
21, 	0.265609, 	92.399994
22, 	0.260106, 	92.500000
23, 	0.255143, 	92.619995
24, 	0.250401, 	92.709999
25, 	0.246015, 	92.889999
26, 	0.241749, 	93.019997
27, 	0.237607, 	93.119995
28, 	0.233727, 	93.299995
29, 	0.230220, 	93.409996
30, 	0.226656, 	93.489998
31, 	0.223329, 	93.610001
32, 	0.220240, 	93.709999
33, 	0.217163, 	93.779999
34, 	0.214149, 	93.839996
35, 	0.211359, 	93.939995
36, 	0.208567, 	94.040001
37, 	0.205814, 	94.110001
38, 	0.203269, 	94.180000
39, 	0.200751, 	94.259995
40, 	0.198342, 	94.320000
41, 	0.195881, 	94.389999
42, 	0.193807, 	94.419998
43, 	0.191506, 	94.479996
44, 	0.189295, 	94.540001
45, 	0.187175, 	94.599998
46, 	0.185224, 	94.610001
47, 	0.183305, 	94.680000
48, 	0.181450, 	94.720001
49, 	0.179538, 	94.739998
50, 	0.177591, 	94.790001

==> data/main/MNIST/xie_mom_ex_noregret.txt <==
x, loss, y
1,      2.255116,       23.129999
2,      2.170437,       45.480000
3,      1.975096,       66.479996
4,      1.491625,       75.659996
5,      0.923980,       80.400002
6,      0.651514,       84.629997
7,      0.525000,       86.779999
8,      0.460780,       87.959999
9,      0.412094,       88.989998
10,     0.383034,       89.430000
11,     0.365654,       89.820000
12,     0.347239,       90.189995
13,     0.332931,       90.509995
14,     0.320728,       90.790001
15,     0.310107,       91.009995
16,     0.301016,       91.349998
17,     0.292688,       91.610001
18,     0.284835,       91.860001
19,     0.278042,       92.139999
20,     0.271335,       92.329994
21,     0.264663,       92.479996
22,     0.258597,       92.489998
23,     0.253035,       92.669998
24,     0.247969,       92.759995
25,     0.243310,       92.970001
26,     0.238188,       93.139999
27,     0.233389,       93.299995
28,     0.228828,       93.439995
29,     0.224638,       93.579994
30,     0.220627,       93.639999
31,     0.216392,       93.769997
32,     0.212648,       93.959999
33,     0.209055,       94.049995
34,     0.205725,       94.239998
35,     0.202502,       94.239998
36,     0.198679,       94.389999
37,     0.195735,       94.430000
38,     0.192562,       94.540001
39,     0.189407,       94.610001
40,     0.186611,       94.669998
41,     0.183601,       94.759995
42,     0.181125,       94.829994
43,     0.178374,       94.869995
44,     0.175645,       94.949997
45,     0.172920,       95.029999
46,     0.170118,       95.059998
47,     0.167828,       95.159996
48,     0.165824,       95.229996
49,     0.163236,       95.349998
50,     0.160770,       95.430000


==> data/main/MNIST/xie_mom_filterl2.txt <==
x, loss, y
1,      2.262466,       21.059999
2,      2.192734,       43.020000
3,      2.034690,       61.570000
4,      1.618044,       73.909996
5,      1.001440,       79.459999
6,      0.688316,       83.709999
7,      0.551661,       86.239998
8,      0.476717,       87.629997
9,      0.428655,       88.669998
10,     0.396015,       89.209999
11,     0.371948,       89.739998
12,     0.352540,       90.019997
13,     0.336007,       90.389999
14,     0.322217,       90.790001
15,     0.310489,       91.040001
16,     0.299902,       91.369995
17,     0.290591,       91.680000
18,     0.282031,       91.979996
19,     0.274125,       92.209999
20,     0.266472,       92.379997
21,     0.259598,       92.610001
22,     0.252960,       92.659996
23,     0.246931,       92.799995
24,     0.241187,       93.000000
25,     0.235923,       93.220001
26,     0.230359,       93.409996
27,     0.224950,       93.639999
28,     0.220183,       93.720001
29,     0.215765,       93.839996
30,     0.211336,       93.970001
31,     0.206798,       94.129997
32,     0.202940,       94.279999
33,     0.198826,       94.369995
34,     0.194840,       94.470001
35,     0.191314,       94.570000
36,     0.187418,       94.639999
37,     0.183864,       94.750000
38,     0.180572,       94.779999
39,     0.177107,       94.869995
40,     0.173976,       94.930000
41,     0.170904,       94.989998
42,     0.168176,       95.079994
43,     0.165381,       95.180000
44,     0.162556,       95.259995
45,     0.159759,       95.369995
46,     0.157030,       95.419998
47,     0.154574,       95.509995
48,     0.152134,       95.579994
49,     0.149732,       95.639999
50,     0.147143,       95.709999

==> data/main/MNIST/xie_trimmedmean.txt <==
x, loss, y
1, 	2.261738, 	20.910000
2, 	2.198370, 	43.629997
3, 	2.074482, 	59.949997
4, 	1.806505, 	71.820000
5, 	1.330659, 	77.639999
6, 	0.909454, 	81.389999
7, 	0.682904, 	84.509995
8, 	0.561867, 	86.459999
9, 	0.490053, 	87.720001
10, 	0.443378, 	88.379997
11, 	0.410181, 	88.979996
12, 	0.385240, 	89.439995
13, 	0.365440, 	89.860001
14, 	0.349320, 	90.180000
15, 	0.335775, 	90.430000
16, 	0.323774, 	90.790001
17, 	0.313445, 	90.959999
18, 	0.304016, 	91.209999
19, 	0.295528, 	91.449997
20, 	0.287597, 	91.779999
21, 	0.280447, 	92.000000
22, 	0.273567, 	92.290001
23, 	0.267255, 	92.339996
24, 	0.261325, 	92.470001
25, 	0.255790, 	92.570000
26, 	0.250220, 	92.820000
27, 	0.244863, 	92.979996
28, 	0.239964, 	93.099998
29, 	0.235473, 	93.250000
30, 	0.230953, 	93.439995
31, 	0.226630, 	93.540001
32, 	0.222669, 	93.649994
33, 	0.218631, 	93.769997
34, 	0.214663, 	93.879997
35, 	0.211088, 	93.989998
36, 	0.207256, 	94.070000
37, 	0.203665, 	94.229996
38, 	0.200390, 	94.369995
39, 	0.196966, 	94.399994
40, 	0.193788, 	94.509995
41, 	0.190660, 	94.549995
42, 	0.187870, 	94.659996
43, 	0.184933, 	94.680000
44, 	0.181991, 	94.759995
45, 	0.179120, 	94.829994
46, 	0.176294, 	94.879997
47, 	0.173725, 	94.939995
48, 	0.171222, 	95.049995
49, 	0.168603, 	95.099998
50, 	0.165879, 	95.220001

==> data/main/fashionMNIST/backdoor_average.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	9.980000, 	-1887.967335, 	99.970001
2, 	0.000230, 	10.000000, 	-6387.250003, 	100.000000
3, 	0.000229, 	10.000000, 	-9218.502280, 	100.000000
4, 	0.000223, 	10.000000, 	-10481.456718, 	100.000000
5, 	0.000210, 	15.360000, 	-13174.044728, 	86.279999
6, 	0.000188, 	28.039999, 	-18229.755337, 	70.180000
7, 	0.000171, 	33.860001, 	-24610.762952, 	64.199997
8, 	0.000155, 	39.289997, 	-29328.138602, 	59.320000
9, 	0.000143, 	46.529999, 	-32949.964194, 	52.340000
10, 	0.000137, 	49.230000, 	-36450.001345, 	49.840000
11, 	0.000131, 	51.119999, 	-38916.105272, 	48.090000
12, 	0.000129, 	52.109997, 	-41775.646258, 	47.180000
13, 	0.000125, 	53.009998, 	-43368.062934, 	46.259998
14, 	0.000120, 	54.230000, 	-44653.889798, 	44.770000
15, 	0.000119, 	54.879997, 	-46400.368179, 	44.369999
16, 	0.000115, 	55.619999, 	-46977.981530, 	42.700001
17, 	0.000114, 	55.939999, 	-48251.519514, 	42.739998
18, 	0.000111, 	56.980000, 	-48584.707097, 	41.110001
19, 	0.000111, 	57.029999, 	-49812.154529, 	41.709999
20, 	0.000106, 	58.619999, 	-49467.386728, 	38.739998
21, 	0.000105, 	59.329998, 	-49863.874323, 	38.020000
22, 	0.000106, 	58.989998, 	-51195.468443, 	38.910000
23, 	0.000103, 	60.199997, 	-50858.090308, 	36.209999
24, 	0.000101, 	61.219997, 	-51056.041965, 	35.149998
25, 	0.000102, 	60.779999, 	-51975.958961, 	35.309998
26, 	0.000098, 	62.889999, 	-51515.391024, 	32.250000
27, 	0.000096, 	64.059998, 	-51528.014856, 	30.939999
28, 	0.000097, 	63.779999, 	-52330.067660, 	31.299999
29, 	0.000093, 	65.139999, 	-51888.531800, 	28.900000
30, 	0.000094, 	64.860001, 	-52936.772531, 	29.820000
31, 	0.000091, 	66.260002, 	-52437.903826, 	27.629999
32, 	0.000094, 	65.299995, 	-54016.241089, 	29.029999
33, 	0.000088, 	67.540001, 	-52486.219776, 	26.459999
34, 	0.000088, 	67.849998, 	-52761.260543, 	26.439999
35, 	0.000088, 	67.639999, 	-53230.273742, 	26.539999
36, 	0.000088, 	67.519997, 	-53722.673243, 	26.400000
37, 	0.000087, 	68.139999, 	-53547.415681, 	25.629999
38, 	0.000088, 	67.820000, 	-54131.003777, 	26.080000
39, 	0.000086, 	68.419998, 	-53806.986501, 	25.309999
40, 	0.000086, 	68.419998, 	-54074.880405, 	25.809999
41, 	0.000088, 	67.540001, 	-55116.054252, 	27.000000
42, 	0.000085, 	68.830002, 	-54348.065819, 	25.349998
43, 	0.000084, 	69.019997, 	-54639.155455, 	25.080000
44, 	0.000084, 	69.509995, 	-54581.289232, 	24.709999
45, 	0.000087, 	68.019997, 	-56189.480776, 	26.500000
46, 	0.000084, 	69.220001, 	-55256.055271, 	24.789999
47, 	0.000083, 	69.479996, 	-55411.457275, 	24.570000
48, 	0.000082, 	69.790001, 	-55419.857457, 	24.119999
49, 	0.000084, 	69.259995, 	-56272.541537, 	25.010000
50, 	0.000082, 	69.860001, 	-56317.974396, 	24.529999


==> data/main/fashionMNIST/backdoor_bucketing.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	9.530000, 	-535.766947, 	33.529999
2, 	0.000229, 	10.000000, 	-3139.392847, 	100.000000
3, 	0.000236, 	10.000000, 	-11828.056066, 	100.000000
4, 	0.000240, 	10.000000, 	-15303.698982, 	100.000000
5, 	0.000217, 	10.630000, 	-12247.075416, 	98.659996
6, 	0.000198, 	21.949999, 	-15903.105743, 	75.169998
7, 	0.000242, 	22.420000, 	-32721.349590, 	80.479996
8, 	0.000162, 	35.230000, 	-26678.169241, 	63.090000
9, 	0.000107, 	57.849998, 	-15984.832856, 	26.349998
10, 	0.000149, 	46.629997, 	-37774.500177, 	52.639999
11, 	0.000119, 	52.750000, 	-33662.297293, 	44.020000
12, 	0.000175, 	47.199997, 	-52310.575836, 	53.959999
13, 	0.000160, 	50.209999, 	-51872.914660, 	51.309998
14, 	0.000135, 	52.639999, 	-48278.626989, 	48.079998
15, 	0.000118, 	55.119999, 	-45617.851463, 	43.649998
16, 	0.000211, 	45.309998, 	-68965.113668, 	58.480000
17, 	0.000085, 	68.790001, 	-32779.366712, 	16.930000
18, 	0.000090, 	66.479996, 	-38579.758335, 	22.330000
19, 	0.000092, 	65.320000, 	-39494.610611, 	24.019999
20, 	0.000099, 	62.070000, 	-45371.974153, 	32.079998
21, 	0.000101, 	60.509998, 	-47668.191712, 	35.070000
22, 	0.000183, 	48.119999, 	-70629.804551, 	56.399998
23, 	0.000080, 	70.989998, 	-37319.994573, 	17.449999
24, 	0.000145, 	52.049999, 	-64697.656301, 	51.430000
25, 	0.000100, 	61.549999, 	-52308.839937, 	34.660000
26, 	0.000118, 	56.099998, 	-59540.834135, 	44.820000
27, 	0.000096, 	64.320000, 	-52444.776867, 	30.029999
28, 	0.000073, 	73.389999, 	-33188.855953, 	12.700000
29, 	0.000104, 	60.480000, 	-55974.417143, 	35.680000
30, 	0.000084, 	69.169998, 	-48148.954014, 	20.859999
31, 	0.000076, 	71.570000, 	-42004.519049, 	16.020000
32, 	0.000142, 	52.399998, 	-70131.071611, 	51.039997
33, 	0.000077, 	71.570000, 	-44515.174105, 	17.209999
34, 	0.000090, 	67.059998, 	-53237.206639, 	25.349998
35, 	0.000111, 	58.239998, 	-63738.106069, 	42.029999
36, 	0.000130, 	53.980000, 	-69309.349016, 	49.199997
37, 	0.000091, 	66.779999, 	-56962.301835, 	28.869999
38, 	0.000075, 	72.259995, 	-46105.593892, 	17.279999
39, 	0.000103, 	62.379997, 	-61794.021772, 	34.459999
40, 	0.000067, 	75.070000, 	-29717.978851, 	11.120000
41, 	0.000066, 	76.220001, 	-24006.065338, 	9.590000
42, 	0.000072, 	73.180000, 	-42449.242959, 	15.650000
43, 	0.000102, 	62.649998, 	-61512.436271, 	34.320000
44, 	0.000102, 	62.449997, 	-63032.516724, 	34.750000
45, 	0.000084, 	69.159996, 	-56300.146187, 	24.189999
46, 	0.000070, 	74.599998, 	-44419.158536, 	15.790000
47, 	0.000071, 	73.799995, 	-46045.715896, 	16.730000
48, 	0.000090, 	66.979996, 	-58513.391644, 	28.059999
49, 	0.000084, 	69.150002, 	-56012.586000, 	24.660000
50, 	0.000082, 	70.049995, 	-54694.741494, 	23.109999

==> data/main/fashionMNIST/backdoor_bulyankrum.txt <==
x, loss, acc, malloss, asr
1,      0.000230,       10.000000,      643.719000,     0.000000
2,      0.000229,       10.000000,      561.013374,     0.000000
3,      0.000227,       15.820000,      409.064334,     0.000000
4,      0.000224,       25.230000,      145.522330,     0.000000
5,      0.000217,       28.240000,      -305.444406,    0.320000
6,      0.000201,       35.410000,      -971.078995,    14.990000
7,      0.000166,       59.149998,      -1536.603085,   13.639999
8,      0.000129,       61.160000,      -2360.256954,   11.160000
9,      0.000107,       62.849998,      -3007.473545,   10.880000
10,     0.000097,       64.299995,      -3501.017113,   11.300000
11,     0.000091,       66.199997,      -3587.301524,   11.139999
12,     0.000087,       66.570000,      -3975.785915,   11.340000
13,     0.000085,       68.040001,      -4085.863726,   11.120000
14,     0.000083,       69.180000,      -4687.501933,   11.059999
15,     0.000081,       69.909996,      -5176.903489,   10.950000
16,     0.000080,       70.529999,      -6207.351172,   11.150000
17,     0.000078,       71.099998,      -6005.723476,   10.719999
18,     0.000077,       71.379997,      -7197.676622,   10.809999
19,     0.000076,       72.449997,      -7859.109691,   10.740000
20,     0.000075,       73.000000,      -8094.715847,   10.639999
21,     0.000073,       73.439995,      -7878.760717,   10.440000
22,     0.000073,       73.599998,      -8835.532027,   10.790000
23,     0.000072,       73.799995,      -9326.759173,   10.759999
24,     0.000071,       74.110001,      -8852.968375,   10.500000
25,     0.000071,       74.080002,      -9883.045025,   10.820000
26,     0.000070,       74.489998,      -10205.815163,  10.740000
27,     0.000069,       74.799995,      -9360.766530,   10.590000
28,     0.000069,       74.790001,      -10491.742016,  10.809999
29,     0.000068,       74.949997,      -9695.254057,   10.570000
30,     0.000068,       75.139999,      -10388.178385,  10.800000
31,     0.000068,       75.199997,      -9503.808788,   10.530000
32,     0.000068,       74.839996,      -10524.399188,  10.849999
33,     0.000067,       75.549995,      -9311.331304,   10.620000
34,     0.000067,       75.959999,      -9639.196257,   10.690000
35,     0.000066,       75.729996,      -9655.152063,   10.900000
36,     0.000066,       75.849998,      -10035.653854,  10.960000
37,     0.000066,       76.029999,      -9773.177829,   10.880000
38,     0.000066,       75.830002,      -10402.359374,  10.960000
39,     0.000065,       76.080002,      -9529.902442,   10.830000
40,     0.000065,       76.500000,      -9058.205998,   10.880000
41,     0.000065,       76.349998,      -10059.455457,  11.099999
42,     0.000064,       76.680000,      -9003.651992,   10.860000
43,     0.000064,       76.830002,      -9142.887071,   10.889999
44,     0.000064,       76.839996,      -8769.672464,   10.759999
45,     0.000064,       76.509995,      -10012.233701,  11.190000
46,     0.000064,       76.949997,      -8925.041897,   10.929999
47,     0.000063,       76.699997,      -8882.897873,   11.009999
48,     0.000063,       77.029999,      -8556.965511,   10.900000
49,     0.000063,       77.080002,      -8419.639165,   11.050000
50,     0.000063,       77.400002,      -8635.435667,   11.150000

==> data/main/fashionMNIST/backdoor_bulyanmedian.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	10.000000, 	571.559431, 	0.000000
2, 	0.000229, 	10.000000, 	394.802830, 	0.000000
3, 	0.000227, 	15.250000, 	92.117985, 	0.000000
4, 	0.000224, 	31.289999, 	-424.186218, 	24.320000
5, 	0.000217, 	31.320000, 	-1227.873701, 	46.939999
6, 	0.000201, 	34.200001, 	-2143.427687, 	44.660000
7, 	0.000166, 	55.009998, 	-2825.239350, 	28.000000
8, 	0.000130, 	59.639999, 	-3785.587808, 	17.430000
9, 	0.000109, 	61.820000, 	-5548.345481, 	16.490000
10, 	0.000099, 	63.180000, 	-6819.648519, 	16.549999
11, 	0.000094, 	64.110001, 	-7613.527862, 	16.639999
12, 	0.000091, 	64.750000, 	-8786.785856, 	17.549999
13, 	0.000089, 	65.689995, 	-9165.576154, 	17.350000
14, 	0.000088, 	66.790001, 	-9664.008439, 	17.350000
15, 	0.000086, 	67.369995, 	-10070.188591, 	17.549999
16, 	0.000085, 	67.629997, 	-10198.890990, 	17.289999
17, 	0.000084, 	68.009995, 	-11143.543681, 	17.910000
18, 	0.000083, 	69.110001, 	-10460.051902, 	16.889999
19, 	0.000082, 	69.650002, 	-10830.428557, 	17.209999
20, 	0.000081, 	70.269997, 	-10711.881735, 	16.779999
21, 	0.000080, 	71.089996, 	-11131.922999, 	17.020000
22, 	0.000080, 	70.699997, 	-11430.270346, 	17.559999
23, 	0.000078, 	71.189995, 	-10874.913300, 	16.879999
24, 	0.000078, 	71.709999, 	-11006.288008, 	17.260000
25, 	0.000078, 	70.799995, 	-11416.192902, 	17.330000
26, 	0.000076, 	71.809998, 	-10342.212498, 	16.529999
27, 	0.000076, 	72.189995, 	-10001.967708, 	16.559999
28, 	0.000076, 	72.269997, 	-10018.342560, 	16.750000
29, 	0.000075, 	72.290001, 	-9492.093402, 	16.750000
30, 	0.000074, 	72.489998, 	-9428.024663, 	16.949999
31, 	0.000074, 	72.549995, 	-8114.743165, 	16.289999
32, 	0.000075, 	72.019997, 	-8866.785869, 	17.129999
33, 	0.000072, 	73.019997, 	-6950.070006, 	15.889999
34, 	0.000072, 	73.739998, 	-6763.407262, 	16.000000
35, 	0.000072, 	72.989998, 	-6617.549422, 	16.459999
36, 	0.000072, 	73.320000, 	-5882.223621, 	16.309999
37, 	0.000072, 	73.309998, 	-5426.625573, 	16.240000
38, 	0.000072, 	73.430000, 	-5268.068006, 	16.250000
39, 	0.000071, 	73.489998, 	-4395.286795, 	16.180000
40, 	0.000072, 	73.659996, 	-4357.252324, 	16.760000
41, 	0.000072, 	73.099998, 	-4162.355210, 	17.260000
42, 	0.000070, 	73.750000, 	-2360.501644, 	16.420000
43, 	0.000070, 	73.979996, 	-1794.595656, 	16.150000
44, 	0.000070, 	74.680000, 	-745.883598, 	15.870000
45, 	0.000072, 	73.489998, 	-1918.935257, 	17.410000
46, 	0.000070, 	74.059998, 	299.525774, 	16.209999
47, 	0.000070, 	74.099998, 	795.223258, 	16.490000
48, 	0.000070, 	74.519997, 	1582.191892, 	16.080000
49, 	0.000070, 	74.479996, 	1879.573038, 	16.559999
50, 	0.000070, 	74.650002, 	2260.154450, 	16.840000

==> data/main/fashionMNIST/backdoor_bulyantrimmedmean.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	10.000000, 	-2384.130997, 	100.000000
2, 	0.000231, 	10.000000, 	-7648.403665, 	100.000000
3, 	0.000232, 	10.000000, 	-10485.575987, 	100.000000
4, 	0.000226, 	10.000000, 	-11819.506240, 	100.000000
5, 	0.000216, 	11.690000, 	-14946.463881, 	96.509995
6, 	0.000201, 	24.959999, 	-20534.896221, 	75.059998
7, 	0.000190, 	31.269999, 	-27578.362481, 	67.500000
8, 	0.000176, 	35.119999, 	-32719.552570, 	64.040001
9, 	0.000168, 	41.160000, 	-37211.667341, 	58.599998
10, 	0.000165, 	44.660000, 	-41659.935595, 	55.520000
11, 	0.000159, 	47.459999, 	-44409.109022, 	53.209999
12, 	0.000159, 	48.430000, 	-47442.881336, 	52.799999
13, 	0.000154, 	49.529999, 	-49059.028269, 	51.730000
14, 	0.000150, 	50.459999, 	-50666.477385, 	51.230000
15, 	0.000149, 	50.849998, 	-52296.963371, 	50.980000
16, 	0.000144, 	51.349998, 	-52924.915441, 	50.270000
17, 	0.000144, 	51.359997, 	-54453.474616, 	50.660000
18, 	0.000137, 	52.500000, 	-53979.120762, 	49.329998
19, 	0.000140, 	52.230000, 	-55643.720665, 	50.020000
20, 	0.000135, 	52.680000, 	-55460.196875, 	49.340000
21, 	0.000132, 	53.340000, 	-55640.218419, 	48.779999
22, 	0.000134, 	53.160000, 	-56771.497873, 	49.199997
23, 	0.000130, 	53.930000, 	-56228.662281, 	47.879997
24, 	0.000126, 	54.239998, 	-56244.701859, 	47.480000
25, 	0.000128, 	54.259998, 	-57190.458119, 	47.619999
26, 	0.000123, 	54.879997, 	-56815.806282, 	46.689999
27, 	0.000121, 	55.359997, 	-56936.441796, 	45.799999
28, 	0.000122, 	55.239998, 	-57656.084299, 	46.000000
29, 	0.000118, 	56.090000, 	-57237.332729, 	44.189999
30, 	0.000119, 	55.919998, 	-58034.824194, 	44.919998
31, 	0.000112, 	57.599998, 	-56781.017689, 	41.539997
32, 	0.000119, 	56.039997, 	-58768.119938, 	44.099998
33, 	0.000111, 	58.239998, 	-57089.413083, 	40.759998
34, 	0.000108, 	58.939999, 	-57004.609900, 	40.469997
35, 	0.000109, 	59.219997, 	-57122.409260, 	39.379997
36, 	0.000109, 	59.189999, 	-57548.824971, 	39.459999
37, 	0.000108, 	59.590000, 	-57893.595559, 	39.090000
38, 	0.000108, 	59.869999, 	-57928.836690, 	38.950001
39, 	0.000108, 	59.730000, 	-58130.196783, 	38.950001
40, 	0.000108, 	59.379997, 	-58413.469719, 	39.689999
41, 	0.000110, 	59.299999, 	-58847.688783, 	40.049999
42, 	0.000105, 	60.910000, 	-57845.831702, 	37.590000
43, 	0.000103, 	61.759998, 	-57818.695382, 	36.809998
44, 	0.000102, 	62.579998, 	-57349.584788, 	35.930000
45, 	0.000109, 	59.719997, 	-59670.378950, 	39.789997
46, 	0.000105, 	61.279999, 	-58558.760889, 	37.079998
47, 	0.000102, 	62.079998, 	-58139.084174, 	35.950001
48, 	0.000101, 	62.709999, 	-57916.100314, 	35.270000
49, 	0.000104, 	61.389999, 	-59141.714750, 	37.230000
50, 	0.000102, 	62.169998, 	-58881.745698, 	36.189999

==> data/main/fashionMNIST/backdoor_clustering.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	10.000000, 	628.331795, 	0.000000
2, 	0.000229, 	10.000000, 	592.960059, 	0.000000
3, 	0.000228, 	10.000000, 	-2793.471129, 	100.000000
4, 	0.000238, 	10.000000, 	-12002.789531, 	100.000000
5, 	0.000220, 	17.039999, 	-2980.714059, 	84.159996
6, 	0.000205, 	27.000000, 	-1726.722667, 	43.230000
7, 	0.000173, 	56.270000, 	98.829646, 	7.100000
8, 	0.000239, 	23.240000, 	-28799.600082, 	76.839996
9, 	0.000113, 	61.079998, 	2.856924, 	9.010000
10, 	0.000098, 	63.439999, 	2637.169853, 	8.570000
11, 	0.000092, 	65.389999, 	5361.764807, 	7.210000
12, 	0.000218, 	41.669998, 	-45729.547594, 	62.189999
13, 	0.000220, 	42.489998, 	-51398.338725, 	62.859997
14, 	0.000221, 	43.039997, 	-55819.162677, 	63.759998
15, 	0.000083, 	69.150002, 	-6318.957892, 	9.290000
16, 	0.000197, 	45.730000, 	-58002.454625, 	63.119999
17, 	0.000080, 	70.049995, 	-8923.172614, 	9.790000
18, 	0.000082, 	69.389999, 	-20759.445051, 	16.500000
19, 	0.000181, 	48.279999, 	-61543.580687, 	62.939999
20, 	0.000184, 	46.969997, 	-64784.791582, 	63.849998
21, 	0.000076, 	72.709999, 	-15416.170087, 	10.150000
22, 	0.000075, 	73.409996, 	-11532.261600, 	9.510000
23, 	0.000173, 	49.840000, 	-65115.408774, 	62.899998
24, 	0.000152, 	51.139999, 	-63955.963427, 	61.489998
25, 	0.000183, 	47.149998, 	-73952.133021, 	66.040001
26, 	0.000165, 	48.949997, 	-71129.478194, 	65.419998
27, 	0.000140, 	51.590000, 	-67190.883761, 	62.809998
28, 	0.000143, 	50.989998, 	-69988.528413, 	63.939999
29, 	0.000121, 	56.039997, 	-62739.552481, 	54.399998
30, 	0.000138, 	52.149998, 	-68873.455198, 	63.279999
31, 	0.000153, 	49.250000, 	-73838.558544, 	66.129997
32, 	0.000124, 	54.660000, 	-67101.404876, 	62.049999
33, 	0.000136, 	52.410000, 	-69277.529688, 	63.029999
34, 	0.000116, 	56.509998, 	-66532.579589, 	58.919998
35, 	0.000133, 	52.590000, 	-71588.155877, 	64.250000
36, 	0.000112, 	57.629997, 	-67516.574751, 	61.529999
37, 	0.000125, 	54.469997, 	-72074.945561, 	63.049999
38, 	0.000124, 	54.619999, 	-70183.294999, 	62.519997
39, 	0.000110, 	58.930000, 	-68983.025852, 	59.590000
40, 	0.000115, 	57.849998, 	-70899.381260, 	60.340000
41, 	0.000067, 	75.220001, 	-25598.119100, 	12.370000
42, 	0.000126, 	55.689999, 	-71461.274922, 	61.919998
43, 	0.000130, 	54.520000, 	-74911.547633, 	63.949997
44, 	0.000120, 	57.049999, 	-74601.195531, 	62.820000
45, 	0.000121, 	57.059998, 	-74757.226575, 	62.119999
46, 	0.000109, 	59.989998, 	-73039.319838, 	62.699997
47, 	0.000108, 	60.619999, 	-72714.215781, 	60.079998
48, 	0.000073, 	74.000000, 	-50359.756410, 	34.590000
49, 	0.000107, 	60.449997, 	-75280.959961, 	64.139999
50, 	0.000111, 	59.750000, 	-76686.454755, 	64.199997

==> data/main/fashionMNIST/backdoor_ex_noregret.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	10.000000, 	644.706491, 	0.000000
2, 	0.000229, 	10.000000, 	562.392614, 	0.000000
3, 	0.000227, 	15.400000, 	410.708505, 	0.000000
4, 	0.000224, 	25.599998, 	136.030635, 	0.000000
5, 	0.000217, 	28.150000, 	-336.788710, 	0.190000
6, 	0.000200, 	36.599998, 	-1005.569745, 	13.929999
7, 	0.000165, 	59.219997, 	-1603.603077, 	13.240000
8, 	0.000128, 	61.230000, 	-2235.530876, 	10.410000
9, 	0.000107, 	63.129997, 	-2872.691289, 	10.330000
10, 	0.000096, 	64.629997, 	-3195.339672, 	10.620000
11, 	0.000090, 	66.409996, 	-2940.817561, 	10.469999
12, 	0.000087, 	66.909996, 	-3525.154970, 	10.780000
13, 	0.000084, 	68.089996, 	-3644.602276, 	10.429999
14, 	0.000082, 	69.279999, 	-4052.947436, 	10.360000
15, 	0.000081, 	69.970001, 	-4959.385741, 	10.450000
16, 	0.000079, 	70.309998, 	-5397.359640, 	10.309999
17, 	0.000078, 	71.259995, 	-6411.585111, 	10.300000
18, 	0.000076, 	71.669998, 	-6956.880898, 	10.219999
19, 	0.000075, 	72.430000, 	-7786.485019, 	10.259999
20, 	0.000074, 	72.930000, 	-8101.722057, 	10.059999
21, 	0.000073, 	73.650002, 	-8759.488649, 	10.090000
22, 	0.000072, 	73.729996, 	-9956.539703, 	10.349999
23, 	0.000071, 	73.879997, 	-10123.798685, 	10.190000
24, 	0.000071, 	74.290001, 	-10403.484624, 	10.210000
25, 	0.000070, 	74.239998, 	-11678.564282, 	10.340000
26, 	0.000069, 	74.720001, 	-11477.677438, 	10.150000
27, 	0.000069, 	74.900002, 	-11650.151234, 	10.190000
28, 	0.000068, 	74.949997, 	-12637.123976, 	10.400000
29, 	0.000068, 	75.180000, 	-12169.656704, 	10.230000
30, 	0.000068, 	75.299995, 	-13264.639005, 	10.450000
31, 	0.000067, 	75.349998, 	-12603.223915, 	10.300000
32, 	0.000067, 	75.019997, 	-14073.468461, 	10.550000
33, 	0.000066, 	75.820000, 	-13015.365393, 	10.300000
34, 	0.000066, 	75.939995, 	-13201.974064, 	10.250000
35, 	0.000066, 	76.019997, 	-13628.510722, 	10.410000
36, 	0.000066, 	75.879997, 	-14631.061708, 	10.550000
37, 	0.000065, 	76.110001, 	-14408.707843, 	10.380000
38, 	0.000065, 	76.220001, 	-15010.570450, 	10.530000
39, 	0.000065, 	76.180000, 	-14782.952753, 	10.410000
40, 	0.000064, 	76.599998, 	-15079.543815, 	10.590000
41, 	0.000064, 	76.470001, 	-15893.675020, 	10.750000
42, 	0.000064, 	76.809998, 	-15172.256519, 	10.520000
43, 	0.000064, 	76.930000, 	-15436.419631, 	10.520000
44, 	0.000063, 	77.009995, 	-15513.473358, 	10.509999
45, 	0.000063, 	76.769997, 	-16897.422830, 	10.809999
46, 	0.000063, 	77.049995, 	-15746.586116, 	10.599999
47, 	0.000063, 	76.909996, 	-16056.944690, 	10.650000
48, 	0.000063, 	77.209999, 	-16106.173914, 	10.500000
49, 	0.000062, 	77.269997, 	-16777.892896, 	10.790000
50, 	0.000062, 	77.479996, 	-16657.226136, 	10.690000

==> data/main/fashionMNIST/backdoor_filterl2.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	10.000000, 	541.355530, 	0.000000
2, 	0.000229, 	10.000000, 	345.425693, 	0.000000
3, 	0.000227, 	12.530000, 	36.208915, 	0.000000
4, 	0.000224, 	28.689999, 	-446.032120, 	21.469999
5, 	0.000219, 	33.410000, 	-1142.466546, 	43.379997
6, 	0.000205, 	37.099998, 	-2084.888815, 	37.469997
7, 	0.000174, 	56.680000, 	-2771.726978, 	21.490000
8, 	0.000135, 	59.779999, 	-3768.616841, 	13.070000
9, 	0.000111, 	62.320000, 	-5617.078241, 	12.730000
10, 	0.000099, 	63.789997, 	-7508.192183, 	13.070000
11, 	0.000092, 	65.360001, 	-8452.526740, 	12.759999
12, 	0.000089, 	65.839996, 	-9940.078912, 	13.110000
13, 	0.000086, 	67.269997, 	-10746.255726, 	12.950000
14, 	0.000084, 	68.209999, 	-11324.022235, 	12.740000
15, 	0.000083, 	68.989998, 	-11881.680893, 	12.410000
16, 	0.000081, 	69.389999, 	-12552.715822, 	12.670000
17, 	0.000080, 	70.409996, 	-13225.991168, 	12.049999
18, 	0.000078, 	70.509995, 	-13984.357316, 	12.080000
19, 	0.000078, 	71.389999, 	-15229.190082, 	12.389999
20, 	0.000076, 	71.860001, 	-15103.383255, 	11.910000
21, 	0.000075, 	72.250000, 	-15646.639602, 	11.940000
22, 	0.000074, 	72.610001, 	-16729.824589, 	12.290000
23, 	0.000074, 	73.000000, 	-17339.598173, 	12.099999
24, 	0.000073, 	73.360001, 	-17427.772447, 	11.880000
25, 	0.000073, 	72.669998, 	-19534.182748, 	12.889999
26, 	0.000072, 	73.489998, 	-18731.693342, 	12.000000
27, 	0.000071, 	73.889999, 	-19181.250038, 	11.870000
28, 	0.000071, 	73.619995, 	-20680.931810, 	12.429999
29, 	0.000070, 	73.970001, 	-19299.168896, 	11.620000
30, 	0.000070, 	74.369995, 	-20922.884302, 	12.099999
31, 	0.000069, 	73.759995, 	-20349.442929, 	11.929999
32, 	0.000070, 	73.369995, 	-21937.086609, 	12.309999
33, 	0.000068, 	74.860001, 	-20438.072649, 	11.660000
34, 	0.000068, 	75.209999, 	-21158.378347, 	11.679999
35, 	0.000068, 	74.809998, 	-21461.785267, 	11.950000
36, 	0.000068, 	74.500000, 	-22103.947909, 	11.840000
37, 	0.000067, 	74.869995, 	-22048.360349, 	11.780000
38, 	0.000067, 	74.820000, 	-23184.642758, 	12.170000
39, 	0.000067, 	74.799995, 	-22824.442356, 	11.980000
40, 	0.000067, 	75.269997, 	-23023.208767, 	12.309999
41, 	0.000067, 	75.139999, 	-23782.513366, 	12.520000
42, 	0.000066, 	75.589996, 	-22630.411713, 	12.000000
43, 	0.000066, 	75.589996, 	-23407.219163, 	12.170000
44, 	0.000065, 	75.979996, 	-23538.885348, 	12.230000
45, 	0.000066, 	75.299995, 	-24506.186947, 	12.580000
46, 	0.000066, 	75.449997, 	-23829.332231, 	12.450000
47, 	0.000065, 	76.000000, 	-23488.193091, 	12.190000
48, 	0.000065, 	76.189995, 	-24013.274942, 	12.160000
49, 	0.000065, 	76.019997, 	-24690.031734, 	12.570000
50, 	0.000065, 	76.139999, 	-24742.394070, 	12.259999

==> data/main/fashionMNIST/backdoor_history.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	9.980000, 	-1878.347002, 	99.970001
2, 	0.000230, 	10.000000, 	-6401.407733, 	100.000000
3, 	0.000229, 	10.000000, 	-8761.954028, 	100.000000
4, 	0.000224, 	10.000000, 	-9635.785608, 	100.000000
5, 	0.000213, 	13.139999, 	-11891.575496, 	93.430000
6, 	0.000196, 	24.189999, 	-16408.205788, 	73.889999
7, 	0.000178, 	32.130001, 	-22278.049677, 	65.949997
8, 	0.000161, 	35.469997, 	-27059.431762, 	63.000000
9, 	0.000147, 	43.430000, 	-30557.516404, 	55.180000
10, 	0.000140, 	47.469997, 	-33927.731988, 	51.509998
11, 	0.000134, 	49.860001, 	-36521.582238, 	49.250000
12, 	0.000132, 	51.209999, 	-39258.300675, 	48.160000
13, 	0.000127, 	52.250000, 	-41129.867401, 	47.029999
14, 	0.000123, 	53.230000, 	-42601.686108, 	45.949997
15, 	0.000122, 	53.899998, 	-44541.829643, 	45.500000
16, 	0.000118, 	54.930000, 	-45451.587724, 	44.029999
17, 	0.000116, 	55.259998, 	-46689.022308, 	43.509998
18, 	0.000113, 	56.070000, 	-47420.044357, 	42.379997
19, 	0.000113, 	56.449997, 	-48571.084508, 	42.439999
20, 	0.000109, 	57.279999, 	-48593.669691, 	40.799999
21, 	0.000107, 	58.230000, 	-48825.172515, 	39.500000
22, 	0.000108, 	57.889999, 	-50285.403714, 	40.369999
23, 	0.000106, 	59.000000, 	-50224.042797, 	38.320000
24, 	0.000103, 	59.930000, 	-50203.829817, 	36.930000
25, 	0.000104, 	59.660000, 	-51157.877330, 	37.169998
26, 	0.000101, 	61.160000, 	-50956.274873, 	34.889999
27, 	0.000098, 	62.459999, 	-50782.730811, 	33.180000
28, 	0.000099, 	62.149998, 	-51591.473270, 	33.549999
29, 	0.000096, 	63.869999, 	-51269.130452, 	30.920000
30, 	0.000096, 	63.869999, 	-52017.614969, 	31.279999
31, 	0.000094, 	64.720001, 	-51791.896985, 	29.580000
32, 	0.000096, 	64.010002, 	-53035.058900, 	30.570000
33, 	0.000091, 	66.180000, 	-52111.898015, 	27.969999
34, 	0.000089, 	67.189995, 	-52023.866314, 	27.150000
35, 	0.000090, 	66.959999, 	-52738.670590, 	27.309999
36, 	0.000090, 	66.889999, 	-53215.405248, 	27.189999
37, 	0.000089, 	67.489998, 	-53094.361379, 	26.449999
38, 	0.000089, 	67.389999, 	-53543.368402, 	26.660000
39, 	0.000088, 	67.680000, 	-53377.295553, 	26.269999
40, 	0.000087, 	67.790001, 	-53607.408780, 	26.459999
41, 	0.000089, 	67.139999, 	-54661.329203, 	27.490000
42, 	0.000087, 	68.099998, 	-54006.293994, 	26.209999
43, 	0.000086, 	68.479996, 	-53969.391016, 	25.490000
44, 	0.000085, 	68.659996, 	-54093.297070, 	25.430000
45, 	0.000088, 	67.389999, 	-55406.380138, 	27.109999
46, 	0.000086, 	68.470001, 	-54747.725978, 	25.590000
47, 	0.000084, 	68.889999, 	-54558.781704, 	25.080000
48, 	0.000084, 	69.169998, 	-54765.407742, 	24.809999
49, 	0.000085, 	68.790001, 	-55510.003506, 	25.490000
50, 	0.000084, 	69.169998, 	-55691.636292, 	25.209999

==> data/main/fashionMNIST/backdoor_krum.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	10.000000, 	634.098051, 	0.000000
2, 	0.000229, 	10.259999, 	538.509163, 	0.000000
3, 	0.000227, 	24.670000, 	376.242759, 	0.000000
4, 	0.000224, 	29.889999, 	54.516813, 	0.000000
5, 	0.000217, 	34.759998, 	-447.525870, 	3.580000
6, 	0.000200, 	42.489998, 	-946.796629, 	6.910000
7, 	0.000165, 	57.029999, 	-1678.136811, 	10.840000
8, 	0.000128, 	59.119999, 	-2820.632687, 	11.110000
9, 	0.000107, 	63.129997, 	-3799.216644, 	11.000000
10, 	0.000097, 	63.070000, 	-4734.376810, 	12.400000
11, 	0.000092, 	65.150002, 	-5529.377981, 	11.490000
12, 	0.000089, 	66.489998, 	-3607.343500, 	10.179999
13, 	0.000086, 	67.599998, 	-4347.624100, 	10.790000
14, 	0.000085, 	67.379997, 	-4879.428409, 	10.400000
15, 	0.000087, 	64.409996, 	-7647.414482, 	9.550000
16, 	0.000085, 	65.260002, 	-11235.124415, 	11.740000
17, 	0.000081, 	69.519997, 	-8453.135694, 	10.460000
18, 	0.000078, 	71.379997, 	-9361.213390, 	10.139999
19, 	0.000079, 	69.820000, 	-9978.459619, 	10.490000
20, 	0.000076, 	72.139999, 	-10751.911621, 	10.870000
21, 	0.000078, 	68.650002, 	-10831.643945, 	9.849999
22, 	0.000075, 	72.889999, 	-11992.368681, 	10.570000
23, 	0.000074, 	73.070000, 	-9202.572021, 	9.710000
24, 	0.000079, 	69.619995, 	-16493.870096, 	11.270000
25, 	0.000075, 	72.879997, 	-17951.259621, 	12.920000
26, 	0.000072, 	72.339996, 	-13297.178825, 	9.550000
27, 	0.000072, 	73.000000, 	-9579.528334, 	8.990000
28, 	0.000072, 	73.110001, 	-15983.151696, 	11.050000
29, 	0.000071, 	73.589996, 	-11539.768257, 	9.849999
30, 	0.000078, 	69.209999, 	-18391.556862, 	10.710000
31, 	0.000072, 	73.699997, 	-7935.590810, 	7.880000
32, 	0.000070, 	74.290001, 	-11356.887466, 	9.139999
33, 	0.000070, 	74.869995, 	-10262.161138, 	8.910000
34, 	0.000069, 	74.439995, 	-12661.432812, 	9.990000
35, 	0.000071, 	74.589996, 	-8466.759642, 	9.270000
36, 	0.000070, 	74.199997, 	-11414.226328, 	8.800000
37, 	0.000070, 	74.580002, 	-16190.845363, 	10.660000
38, 	0.000070, 	73.589996, 	-16523.920771, 	10.740000
39, 	0.000069, 	74.189995, 	-16853.312592, 	11.130000
40, 	0.000068, 	75.619995, 	-13168.976936, 	9.200000
41, 	0.000068, 	75.830002, 	-11208.763005, 	9.080000
42, 	0.000067, 	75.559998, 	-16602.996029, 	10.900000
43, 	0.000069, 	74.089996, 	-15486.220036, 	9.670000
44, 	0.000068, 	74.470001, 	-17500.541239, 	11.040000
45, 	0.000067, 	75.849998, 	-17497.753542, 	10.840000
46, 	0.000068, 	75.119995, 	-19196.153930, 	11.070000
47, 	0.000068, 	75.009995, 	-18005.801247, 	10.620000
48, 	0.000067, 	75.529999, 	-16102.433248, 	9.660000
49, 	0.000067, 	74.900002, 	-16320.038217, 	10.630000
50, 	0.000067, 	75.930000, 	-18133.732005, 	10.639999


==> data/main/fashionMNIST/backdoor_median.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	10.000000, 	593.449398, 	0.000000
2, 	0.000229, 	10.000000, 	446.837132, 	0.000000
3, 	0.000227, 	16.459999, 	190.634172, 	0.000000
4, 	0.000224, 	30.379999, 	-246.986262, 	10.800000
5, 	0.000217, 	35.619999, 	-959.981399, 	30.900000
6, 	0.000200, 	37.389999, 	-1826.691249, 	34.689999
7, 	0.000166, 	57.629997, 	-2442.407112, 	21.359999
8, 	0.000129, 	59.980000, 	-3401.842719, 	15.020000
9, 	0.000108, 	62.320000, 	-4568.825962, 	13.759999
10, 	0.000097, 	63.849998, 	-5661.543308, 	14.059999
11, 	0.000092, 	65.529999, 	-6101.295553, 	13.809999
12, 	0.000089, 	65.729996, 	-6959.905004, 	14.250000
13, 	0.000086, 	67.279999, 	-7159.173917, 	13.960000
14, 	0.000084, 	68.330002, 	-7486.430887, 	13.790000
15, 	0.000083, 	69.180000, 	-8107.955975, 	13.630000
16, 	0.000081, 	69.549995, 	-8216.124632, 	13.400000
17, 	0.000080, 	70.290001, 	-8761.329932, 	13.469999
18, 	0.000079, 	70.540001, 	-9063.105495, 	13.299999
19, 	0.000078, 	71.080002, 	-9643.300777, 	13.469999
20, 	0.000077, 	71.779999, 	-9693.579640, 	13.170000
21, 	0.000076, 	72.489998, 	-10011.755672, 	13.110000
22, 	0.000075, 	72.349998, 	-10978.701451, 	13.700000
23, 	0.000074, 	72.549995, 	-10920.371688, 	13.250000
24, 	0.000073, 	73.150002, 	-10628.870695, 	13.160000
25, 	0.000073, 	72.769997, 	-11377.856599, 	13.620000
26, 	0.000072, 	73.360001, 	-10819.753179, 	13.110000
27, 	0.000071, 	73.849998, 	-10485.992349, 	12.960000
28, 	0.000071, 	73.779999, 	-10945.544532, 	13.219999
29, 	0.000070, 	73.970001, 	-10111.683007, 	12.870000
30, 	0.000070, 	74.269997, 	-10679.746704, 	13.110000
31, 	0.000070, 	74.199997, 	-9889.487616, 	12.809999
32, 	0.000070, 	73.799995, 	-10750.764079, 	13.230000
33, 	0.000069, 	74.610001, 	-9389.374625, 	12.750000
34, 	0.000068, 	75.080002, 	-9203.250371, 	12.580000
35, 	0.000068, 	74.809998, 	-9294.173648, 	12.889999
36, 	0.000068, 	74.639999, 	-9630.152821, 	12.990000
37, 	0.000068, 	74.750000, 	-9200.701519, 	12.780000
38, 	0.000068, 	74.879997, 	-9438.702439, 	12.950000
39, 	0.000067, 	74.879997, 	-8727.809230, 	12.870000
40, 	0.000067, 	75.409996, 	-8587.632473, 	12.990000
41, 	0.000068, 	75.029999, 	-8946.953069, 	13.400000
42, 	0.000066, 	75.509995, 	-7736.957945, 	12.929999
43, 	0.000066, 	75.720001, 	-7608.831304, 	12.990000
44, 	0.000066, 	75.919998, 	-7066.609617, 	12.770000
45, 	0.000067, 	75.369995, 	-8090.593508, 	13.480000
46, 	0.000066, 	75.769997, 	-6665.762917, 	13.049999
47, 	0.000066, 	75.720001, 	-6545.266425, 	13.179999
48, 	0.000065, 	75.939995, 	-6197.507559, 	12.849999
49, 	0.000066, 	75.860001, 	-6294.125842, 	13.270000
50, 	0.000065, 	76.239998, 	-6130.740741, 	13.290000

==> data/main/fashionMNIST/backdoor_mom_ex_noregret.txt <==
x, loss, acc, malloss, asr
1,      0.000230,       10.000000,      469.431700,     0.000000
2,      0.000229,       10.000000,      151.714287,     0.000000
3,      0.000227,       17.459999,      -362.050672,    29.670000
4,      0.000224,       19.699999,      -1176.638593,   65.909996
5,      0.000217,       20.600000,      -2449.231541,   67.930000
6,      0.000201,       27.139999,      -3661.896707,   61.529999
7,      0.000167,       47.399998,      -4612.337757,   42.590000
8,      0.000132,       54.000000,      -7941.857329,   30.590000
9,      0.000108,       62.269997,      -7277.021356,   14.250000
10,     0.000099,       62.910000,      -11349.567750,  16.969999
11,     0.000098,       61.829998,      -16793.421494,  22.529999
12,     0.000090,       65.400002,      -13530.705083,  15.670000
13,     0.000088,       66.430000,      -15194.377739,  15.730000
14,     0.000086,       67.759995,      -16266.523723,  15.730000
15,     0.000084,       68.680000,      -15880.406156,  14.740000
16,     0.000085,       68.349998,      -18842.491647,  16.580000
17,     0.000081,       70.150002,      -16799.529899,  14.270000
18,     0.000080,       70.750000,      -16697.722266,  13.849999
19,     0.000080,       70.949997,      -19054.414499,  15.049999
20,     0.000079,       71.320000,      -19340.052146,  14.849999
21,     0.000076,       72.250000,      -16781.413845,  13.000000
22,     0.000076,       72.269997,      -19125.966981,  14.280000
23,     0.000076,       72.099998,      -20728.061260,  14.629999
24,     0.000077,       71.799995,      -23404.514597,  16.279999
25,     0.000079,       71.209999,      -24700.179956,  17.109999
26,     0.000074,       72.589996,      -21102.084164,  14.259999
27,     0.000071,       73.799995,      -17827.074472,  12.450000
28,     0.000074,       72.849998,      -22358.502836,  14.690000
29,     0.000074,       72.820000,      -23167.770705,  15.089999
30,     0.000075,       72.680000,      -25067.545154,  16.039999
31,     0.000069,       74.549995,      -15149.768816,  11.370000
32,     0.000073,       73.000000,      -22501.005863,  14.730000
33,     0.000069,       74.360001,      -19904.700181,  13.219999
34,     0.000070,       74.269997,      -21718.325838,  13.969999
35,     0.000070,       73.839996,      -21619.185302,  13.969999
36,     0.000070,       73.930000,      -21949.857215,  14.020000
37,     0.000071,       73.849998,      -23929.913374,  14.860000
38,     0.000068,       74.529999,      -20338.701749,  13.030000
39,     0.000075,       72.549995,      -28147.206101,  17.809999
40,     0.000069,       74.559998,      -22498.296090,  14.160000
41,     0.000069,       74.279999,      -22447.641187,  14.400000
42,     0.000068,       74.809998,      -21696.653001,  13.910000
43,     0.000070,       74.279999,      -24193.686958,  15.379999
44,     0.000068,       75.209999,      -21506.615465,  13.830000
45,     0.000069,       74.389999,      -22791.684698,  14.790000
46,     0.000068,       75.009995,      -21857.659850,  14.110000
47,     0.000065,       75.860001,      -17899.314722,  12.759999
48,     0.000069,       74.570000,      -24201.798583,  15.280000
49,     0.000069,       74.570000,      -24573.792551,  15.799999
50,     0.000072,       73.619995,      -27640.244717,  17.719999

==> data/main/fashionMNIST/backdoor_mom_filterl2.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	10.000000, 	426.993785, 	0.000000
2, 	0.000229, 	10.000000, 	69.981084, 	0.000000
3, 	0.000227, 	14.929999, 	-468.178450, 	36.180000
4, 	0.000224, 	18.670000, 	-1307.880172, 	69.089996
5, 	0.000219, 	19.070000, 	-2593.421206, 	71.519997
6, 	0.000206, 	26.219999, 	-3986.746419, 	63.139999
7, 	0.000176, 	38.450001, 	-5154.048310, 	54.989998
8, 	0.000139, 	52.419998, 	-8275.497238, 	33.369999
9, 	0.000114, 	59.219997, 	-10937.011010, 	22.219999
10, 	0.000105, 	59.279999, 	-15472.936996, 	23.769999
11, 	0.000100, 	60.849998, 	-18764.589732, 	23.779999
12, 	0.000096, 	62.349998, 	-20167.227806, 	22.019999
13, 	0.000094, 	63.189999, 	-21799.548838, 	21.990000
14, 	0.000092, 	64.830002, 	-23165.021534, 	21.549999
15, 	0.000090, 	65.599998, 	-23638.705656, 	20.580000
16, 	0.000088, 	66.389999, 	-24670.168266, 	20.100000
17, 	0.000087, 	67.580002, 	-24892.192282, 	19.279999
18, 	0.000085, 	68.269997, 	-25021.428201, 	18.379999
19, 	0.000085, 	68.470001, 	-26657.462436, 	19.490000
20, 	0.000083, 	69.369995, 	-26765.293244, 	17.789999
21, 	0.000081, 	70.290001, 	-26438.807266, 	16.750000
22, 	0.000082, 	70.259995, 	-27888.956177, 	18.430000
23, 	0.000081, 	70.379997, 	-27870.611560, 	17.459999
24, 	0.000081, 	70.309998, 	-29173.293439, 	18.359999
25, 	0.000082, 	69.779999, 	-29790.068770, 	18.740000
26, 	0.000078, 	71.229996, 	-27478.472580, 	16.109999
27, 	0.000076, 	72.059998, 	-27158.589226, 	15.799999
28, 	0.000079, 	71.259995, 	-29094.096359, 	17.109999
29, 	0.000077, 	71.669998, 	-28635.249580, 	16.170000
30, 	0.000078, 	71.379997, 	-30284.006046, 	17.400000
31, 	0.000073, 	73.110001, 	-24807.253343, 	13.650000
32, 	0.000077, 	71.919998, 	-29099.818856, 	16.209999
33, 	0.000074, 	72.799995, 	-28065.425777, 	15.520000
34, 	0.000073, 	73.049995, 	-28160.562873, 	15.490000
35, 	0.000074, 	72.790001, 	-28409.433268, 	15.750000
36, 	0.000074, 	72.809998, 	-28579.744124, 	15.690000
37, 	0.000074, 	72.580002, 	-29209.247083, 	15.620000
38, 	0.000074, 	72.610001, 	-29158.905161, 	15.860000
39, 	0.000075, 	72.449997, 	-29746.276214, 	16.190001
40, 	0.000072, 	73.389999, 	-28319.798899, 	15.320000
41, 	0.000073, 	73.119995, 	-28492.486797, 	15.759999
42, 	0.000072, 	73.290001, 	-28222.476267, 	15.240000
43, 	0.000072, 	73.169998, 	-28703.778629, 	15.559999
44, 	0.000071, 	73.979996, 	-27684.465867, 	15.049999
45, 	0.000074, 	72.759995, 	-29413.705943, 	16.270000
46, 	0.000071, 	73.669998, 	-28032.756682, 	15.349999
47, 	0.000070, 	74.000000, 	-26889.405746, 	14.879999
48, 	0.000071, 	73.659996, 	-28138.995179, 	15.170000
49, 	0.000072, 	73.489998, 	-28896.421890, 	16.139999
50, 	0.000072, 	73.739998, 	-29607.373913, 	16.410000

==> data/main/fashionMNIST/backdoor_trimmedmean.txt <==
x, loss, acc, malloss, asr
1, 	0.000230, 	10.190000, 	-664.934191, 	50.099998
2, 	0.000228, 	10.000000, 	-3009.388316, 	100.000000
3, 	0.000226, 	10.000000, 	-5557.089215, 	100.000000
4, 	0.000221, 	10.009999, 	-7065.778423, 	99.979996
5, 	0.000206, 	18.270000, 	-8433.835763, 	74.970001
6, 	0.000178, 	32.719997, 	-11346.800358, 	63.769997
7, 	0.000149, 	35.829998, 	-16148.592029, 	61.329998
8, 	0.000131, 	46.480000, 	-20220.730543, 	50.110001
9, 	0.000120, 	50.590000, 	-23346.403127, 	45.539997
10, 	0.000115, 	52.410000, 	-26581.985886, 	42.919998
11, 	0.000111, 	54.449997, 	-28910.765989, 	40.459999
12, 	0.000110, 	55.419998, 	-31530.904195, 	39.559998
13, 	0.000107, 	56.469997, 	-32977.655274, 	38.139999
14, 	0.000104, 	58.059998, 	-34060.275196, 	36.139999
15, 	0.000103, 	58.579998, 	-35707.728396, 	35.849998
16, 	0.000101, 	59.939999, 	-36297.060438, 	33.739998
17, 	0.000100, 	60.489998, 	-37464.267367, 	33.459999
18, 	0.000098, 	61.849998, 	-37871.698629, 	31.369999
19, 	0.000098, 	61.869999, 	-39003.026393, 	32.239998
20, 	0.000095, 	63.730000, 	-38752.932017, 	29.389999
21, 	0.000093, 	64.529999, 	-39142.066414, 	28.820000
22, 	0.000094, 	63.969997, 	-40493.120185, 	30.019999
23, 	0.000092, 	64.939995, 	-40227.535162, 	27.719999
24, 	0.000090, 	65.930000, 	-40433.163020, 	26.750000
25, 	0.000091, 	65.389999, 	-41626.189333, 	27.410000
26, 	0.000088, 	67.220001, 	-41311.267914, 	25.330000
27, 	0.000086, 	67.989998, 	-41228.967275, 	24.420000
28, 	0.000087, 	67.669998, 	-42107.277586, 	25.059999
29, 	0.000085, 	68.650002, 	-41686.884004, 	23.519999
30, 	0.000086, 	68.500000, 	-42610.945079, 	24.250000
31, 	0.000083, 	69.239998, 	-41952.009330, 	22.889999
32, 	0.000086, 	68.239998, 	-43337.201993, 	24.080000
33, 	0.000082, 	70.199997, 	-41921.648316, 	22.219999
34, 	0.000081, 	70.659996, 	-42086.284775, 	22.000000
35, 	0.000081, 	70.439995, 	-42493.911273, 	22.170000
36, 	0.000082, 	70.070000, 	-43075.360883, 	22.359999
37, 	0.000080, 	70.750000, 	-42738.512573, 	21.580000
38, 	0.000081, 	70.500000, 	-43200.853772, 	21.920000
39, 	0.000080, 	70.799995, 	-42921.579795, 	21.459999
40, 	0.000080, 	71.080002, 	-43287.387455, 	21.840000
41, 	0.000081, 	70.239998, 	-44235.148759, 	22.820000
42, 	0.000079, 	71.309998, 	-43327.649829, 	21.609999
43, 	0.000079, 	71.419998, 	-43816.745146, 	21.719999
44, 	0.000078, 	72.080002, 	-43564.761513, 	21.100000
45, 	0.000080, 	70.500000, 	-45086.985741, 	22.660000
46, 	0.000078, 	71.250000, 	-44072.134826, 	21.500000
47, 	0.000078, 	71.439995, 	-44138.601115, 	21.330000
48, 	0.000077, 	71.820000, 	-44200.072864, 	20.850000
49, 	0.000078, 	71.479996, 	-44756.734532, 	21.629999
50, 	0.000077, 	72.229996, 	-44917.265917, 	21.320000

==> data/main/fashionMNIST/dba_average.txt <==
x, acc, asr
1,	29.14,	66.48888889
2,	78.78,	43.7
3,	31.35,	79.98888889
4,	80.7899999999999,	80.34444444
5,	80.34,	88.97777778
6,	84.61,	87.44444444
7,	83.9199999999999,	89.14444444
8,	85.61,	88.36666667
9,	84.2899999999999,	92.37777778
10,	85.87,	89.01111111
11,	85.24,	91.57777778
12,	86.02,	91.21111111
13,	86.13,	93.01111111
14,	86.11,	92.12222222
15,	86.6199999999999,	92.86666667
16,	87.17,	91.5
17,	86.29,	92.83333333
18,	87.01,	92.81111111
19,	86.61,	92.74444444
20,	86.91,	92.6
21,	86.59,	92.85555556
22,	87.4,	93.33333333
23,	87.35,	93.54444444
24,	87.09,	93.04444444
25,	87.22,	92.35555556
26,	87.5399999999999,	94.14444444
27,	87.01,	93.08888889
28,	87.29,	93.14444444
29,	87.3399999999999,	91.86666667
30,	87.44,	94
31,	87.48,	93.44444444
32,	87.61,	94.38888889
33,	87.39,	93.47777778
34,	87.52,	92.68888889
35,	87.4,	93.48888889
36,	87.61,	93.8
37,	87.9499999999999,	94.86666667
38,	87.82,	92.36666667
39,	87.71,	94.77777778
40,	87.59,	93.22222222
41,	87.5,	94.02222222
42,	87.9499999999999,	93.54444444
43,	87.4299999999999,	93.81111111
44,	87.91,	94.25555556
45,	87.91,	93.71111111
46,	88.0399999999999,	94.25555556
47,	88.09,	94.34444444
48,	87.8399999999999,	93.45555556
49,	87.69,	94.05555556
50,	87.82,	93.81111111

==> data/main/fashionMNIST/dba_bucketing.txt <==
x, acc, asr
1,	13.95,	56.23333333
2,	77.97,	18.26666667
3,	54.16,	87.07777778
4,	80.32,	56.2
5,	68.99,	64.2
6,	83.17,	74.71111111
7,	79.13,	85.81111111
8,	84.46,	81.11111111
9,	83.72,	87.63333333
10,	85.33,	89.53333333
11,	85.26,	89.07777778
12,	85.91,	91.45555556
13,	85.27,	91.37777778
14,	85.94,	91.62222222
15,	86.33,	91.16666667
16,	85.76,	91.8
17,	86.17,	92.43333333
18,	85.8,	93.24444444
19,	86.6,	92.17777778
20,	86.27,	93.58888889
21,	85.98,	94.34444444
22,	86.36,	92.37777778
23,	85.95,	93.64444444
24,	86.65,	91.87777778
25,	86.24,	94.04444444
26,	86.66,	94.43333333
27,	86.79,	93.22222222
28,	86.71,	92.82222222
29,	86.82,	93.1
30,	86.9,	93.66666667
31,	87.08,	94.06666667
32,	86.87,	92.63333333
33,	87.15,	93.54444444
34,	86.82,	93.58888889
35,	87.3399999999999,	93.14444444
36,	86.8,	94.28888889
37,	87.17,	93.07777778
38,	86.61,	92.63333333
39,	87.17,	92.84444444
40,	86.18,	92.98888889
41,	87.4,	94.08888889
42,	86.91,	92.78888889
43,	87.31,	94.48888889
44,	86.63,	92.5
45,	87.29,	92.43333333
46,	87.16,	92.94444444
47,	86.96,	93.56666667
48,	87.21,	92.81111111
49,	87.5399999999999,	92.92222222
50,	87.21,	93.67777778

==> data/main/fashionMNIST/dba_bulyankrum.txt <==
x, acc, asr
1,	85.56,	2.955555556
2,	85.84,	2.733333333
3,	86.37,	2.866666667
4,	86.69,	2.911111111
5,	86.98,	2.688888889
6,	87.36,	2.622222222
7,	87.58,	2.688888889
8,	87.77,	2.577777778
9,	87.91,	2.666666667
10,	88.1,	2.488888889
11,	88.03,	2.4
12,	88.24,	2.4
13,	88.26,	2.388888889
14,	88.41,	2.344444444
15,	88.39,	2.444444444
16,	88.42,	2.233333333
17,	88.53,	2.211111111
18,	88.49,	2.422222222
19,	88.56,	2.377777778
20,	88.6,	2.3
21,	88.57,	2.3
22,	88.72,	2.255555556
23,	88.73,	2.255555556
24,	88.68,	2.177777778
25,	88.74,	2.311111111
26,	88.88,	2.111111111
27,	88.78,	2.166666667
28,	88.85,	2.133333333
29,	88.82,	2.111111111
30,	88.81,	2.044444444
31,	88.85,	2.2
32,	88.87,	2.088888889
33,	88.9299999999999,	2.133333333
34,	88.86,	2.166666667
35,	88.94,	2.1
36,	88.98,	2.177777778
37,	89.14,	2.044444444
38,	89.09,	2.033333333
39,	89.08,	2.2
40,	89.03,	2.033333333
41,	89.18,	2.033333333
42,	89.2,	2.066666667
43,	89.1499999999999,	2.066666667
44,	89.1499999999999,	2.044444444
45,	89.21,	2.066666667
46,	89.11,	2.066666667
47,	89.2599999999999,	1.988888889
48,	89.27,	2.044444444
49,	89.32,	1.988888889
50,	89.42,	2.044444444

==> data/main/fashionMNIST/dba_bulyanmedian.txt <==
x, acc, asr
1,	84.36,	6.9
2,	85.6199999999999,	3.766666667
3,	85.57,	5.566666667
4,	86.3399999999999,	4.566666667
5,	86.24,	4.655555556
6,	86.61,	4.877777778
7,	86.5399999999999,	4.911111111
8,	87.19,	4.288888889
9,	86.96,	4.9
10,	87.33,	4.055555556
11,	87.44,	4.111111111
12,	87.48,	4.466666667
13,	87.69,	4.3
14,	87.61,	4.522222222
15,	87.86,	4.488888889
16,	88.0399999999999,	3.755555556
17,	87.94,	4.277777778
18,	88.03,	4.333333333
19,	87.9299999999999,	4.5
20,	88.1,	4.577777778
21,	87.9499999999999,	4.577777778
22,	88.22,	4.277777778
23,	88.12,	4.522222222
24,	88.0399999999999,	4.966666667
25,	88.21,	5.177777778
26,	88.34,	5.133333333
27,	88.23,	4.866666667
28,	88.56,	5.111111111
29,	88.44,	5.166666667
30,	88.63,	5.477777778
31,	88.73,	5.466666667
32,	88.6499999999999,	5.666666667
33,	88.68,	5.788888889
34,	88.58,	5.8
35,	88.74,	5.877777778
36,	88.79,	5.888888889
37,	88.92,	6.088888889
38,	88.9,	6.177777778
39,	89.02,	6.377777778
40,	89.03,	6.277777778
41,	88.91,	6.5
42,	88.98,	6.5
43,	88.99,	6.755555556
44,	88.94,	6.922222222
45,	88.94,	7.166666667
46,	89.03,	7.466666667
47,	89,	7.222222222
48,	89.05,	7.655555556
49,	89.09,	7.944444444
50,	89.02,	8.288888889

==> data/main/fashionMNIST/dba_bulyantrm.txt <==
x, acc, asr
1,	21.68,	60.06666667
2,	78.2,	1.866666667
3,	53.7,	64.9
4,	80.44,	19.3
5,	77.21,	68.58888889
6,	84.75,	54.78888889
7,	84.13,	71.33333333
8,	85.66,	66.12222222
9,	85.63,	69.04444444
10,	86.19,	70.68888889
11,	86.15,	70.42222222
12,	86.39,	71.36666667
13,	85.84,	75.75555556
14,	86.86,	74.73333333
15,	86.67,	74.96666667
16,	86.72,	75.26666667
17,	86.89,	75
18,	86.87,	77.72222222
19,	87.18,	75.87777778
20,	87.15,	79.52222222
21,	87.41,	78.26666667
22,	87.2,	80.55555556
23,	87.42,	79.82222222
24,	87.58,	82.11111111
25,	87.47,	81.16666667
26,	87.51,	82.95555556
27,	87.9,	82.66666667
28,	87.86,	81.8
29,	87.69,	82.96666667
30,	87.74,	84.98888889
31,	87.7,	83.44444444
32,	87.81,	84.07777778
33,	87.7299999999999,	83.47777778
34,	87.83,	84.84444444
35,	87.7299999999999,	85.68888889
36,	88.13,	85.33333333
37,	87.49,	87.43333333
38,	87.99,	85.03333333
39,	88.23,	84.84444444
40,	88.18,	85.67777778
41,	88.16,	85.46666667
42,	88.27,	87.34444444
43,	88.01,	87.06666667
44,	87.94,	87.23333333
45,	88.19,	87.52222222
46,	88.16,	86.46666667
47,	88.13,	87.23333333
48,	88.31,	85.2
49,	88.22,	86.27777778
50,	88.21,	86.2

==> data/main/fashionMNIST/dba_clustering.txt <==
x, acc, asr
1,	84.1799999999999,	2.344444444
2,	83.9199999999999,	1.4
3,	84.47,	2.544444444
4,	83.88,	1.266666667
5,	84.35,	1.255555556
6,	84.76,	1.8
7,	85.4299999999999,	2.444444444
8,	85.1,	2.588888889
9,	85.79,	3.333333333
10,	85.78,	2.377777778
11,	85.27,	2.444444444
12,	85.98,	2.277777778
13,	86.2299999999999,	2.544444444
14,	86.69,	2.077777778
15,	86.6199999999999,	2.011111111
16,	86.5399999999999,	1.966666667
17,	85.92,	1.622222222
18,	86.59,	2.466666667
19,	86.89,	2.022222222
20,	86.61,	2.244444444
21,	86.5,	1.944444444
22,	86.68,	2.377777778
23,	87.12,	2.388888889
24,	86.91,	2.511111111
25,	86.91,	2.311111111
26,	86.8,	2.211111111
27,	87.26,	2.277777778
28,	87.1,	2.666666667
29,	87.3,	3.122222222
30,	87.14,	3.244444444
31,	87.18,	2.666666667
32,	86.42,	2.877777778
33,	87.08,	3.355555556
34,	87.39,	3.288888889
35,	87.39,	2.388888889
36,	87.6,	2.355555556
37,	87.7299999999999,	3.055555556
38,	87.66,	2.9
39,	87.7,	2.322222222
40,	87.28,	2.777777778
41,	87.19,	2.211111111
42,	87.55,	2.344444444
43,	87.06,	2.122222222
44,	87.19,	2.944444444
45,	87.68,	2.655555556
46,	87.71,	2.622222222
47,	87.9,	2.444444444
48,	87.44,	2.977777778
49,	87.44,	2.588888889
50,	87.15,	2.522222222

==> data/main/fashionMNIST/dba_ex_noregret.txt <==
x, acc, asr
1,	85.54,	2.866666667
2,	86,	2.6
3,	86.57,	2.811111111
4,	86.87,	2.755555556
5,	87.15,	2.622222222
6,	87.53,	2.633333333
7,	87.7299999999999,	2.577777778
8,	87.8,	2.488888889
9,	88,	2.466666667
10,	88.24,	2.388888889
11,	88.39,	2.188888889
12,	88.4299999999999,	2.344444444
13,	88.48,	2.144444444
14,	88.49,	2.255555556
15,	88.56,	2.2
16,	88.61,	2.144444444
17,	88.7599999999999,	2.144444444
18,	88.79,	2.166666667
19,	88.84,	2.222222222
20,	89,	2.188888889
21,	88.94,	2.188888889
22,	88.97,	2.2
23,	89.09,	2.111111111
24,	89.0599999999999,	2.077777778
25,	89.11,	2.022222222
26,	89.16,	1.966666667
27,	89.18,	1.944444444
28,	89.27,	2.022222222
29,	89.32,	1.911111111
30,	89.36,	1.966666667
31,	89.32,	2.022222222
32,	89.35,	1.988888889
33,	89.32,	1.966666667
34,	89.44,	1.988888889
35,	89.44,	1.955555556
36,	89.57,	1.944444444
37,	89.49,	1.922222222
38,	89.62,	1.933333333
39,	89.6499999999999,	1.911111111
40,	89.73,	1.888888889
41,	89.64,	1.9
42,	89.78,	1.922222222
43,	89.79,	1.922222222
44,	89.78,	1.933333333
45,	89.77,	1.866666667
46,	89.81,	1.9
47,	89.81,	1.9
48,	89.87,	1.877777778
49,	89.86,	1.844444444
50,	89.89,	1.811111111

==> data/main/fashionMNIST/dba_filterL2.txt <==
x, acc, asr
1,	85.59,	3
2,	86.03,	2.777777778
3,	86.48,	2.688888889
4,	86.66,	2.722222222
5,	87.0399999999999,	2.655555556
6,	87.18,	2.544444444
7,	87.27,	2.622222222
8,	87.66,	2.644444444
9,	87.8399999999999,	2.466666667
10,	87.94,	2.466666667
11,	87.87,	2.4
12,	88.1,	2.288888889
13,	88.1499999999999,	2.455555556
14,	88.22,	2.344444444
15,	88.2,	2.455555556
16,	88.42,	2.433333333
17,	88.35,	2.388888889
18,	88.4499999999999,	2.233333333
19,	88.4299999999999,	2.444444444
20,	88.64,	2.366666667
21,	88.7599999999999,	2.266666667
22,	88.61,	2.3
23,	88.6499999999999,	2.177777778
24,	88.67,	2.266666667
25,	88.75,	2.355555556
26,	88.72,	2.355555556
27,	88.8,	2.344444444
28,	88.85,	2.233333333
29,	88.84,	2.177777778
30,	89,	2.366666667
31,	88.96,	2.1
32,	88.9499999999999,	2.2
33,	88.9,	2.2
34,	88.98,	2.355555556
35,	88.99,	2.311111111
36,	89.16,	2.188888889
37,	89.12,	2.222222222
38,	89.19,	2.233333333
39,	89.25,	2.188888889
40,	89.23,	2.133333333
41,	89.41,	2.122222222
42,	89.23,	2.166666667
43,	89.2,	2.144444444
44,	89.22,	2.011111111
45,	89.37,	2.122222222
46,	89.36,	2.077777778
47,	89.3,	2.122222222
48,	89.47,	2.155555556
49,	89.47,	2.077777778
50,	89.47,	2.133333333

==> data/main/fashionMNIST/dba_history.txt <==
x, acc, asr
1,	21.21,	67.46666667
2,	75.01,	10.46666667
3,	55.11,	91.1
4,	81.58,	64.31111111
5,	74.52,	84.01111111
6,	83.15,	82.9
7,	80.97,	86.33333333
8,	85.14,	86.02222222
9,	83.46,	89.83333333
10,	85.61,	88.74444444
11,	85.14,	91.28888889
12,	86.38,	91.04444444
13,	86.07,	92.46666667
14,	86.11,	91.56666667
15,	86.64,	92.7
16,	86.74,	91.32222222
17,	86.8,	92.76666667
18,	86.86,	92.82222222
19,	86.67,	91.7
20,	86.58,	92.72222222
21,	86.95,	93.52222222
22,	86.6199999999999,	92.1
23,	87.05,	93.66666667
24,	87.03,	93.03333333
25,	87.18,	93.58888889
26,	87.28,	93.01111111
27,	87.12,	93.47777778
28,	87.21,	93.33333333
29,	87.14,	93.21111111
30,	87.39,	94.23333333
31,	87.22,	93.4
32,	87.35,	93.6
33,	87.29,	92.92222222
34,	87.44,	93.17777778
35,	87.46,	92.18888889
36,	87.15,	93.88888889
37,	87.5399999999999,	93.2
38,	87.62,	94.17777778
39,	87.18,	94.07777778
40,	88,	94.73333333
41,	87.62,	94.23333333
42,	87.62,	93.71111111
43,	87.3,	93.13333333
44,	87.8,	93.76666667
45,	87.71,	93.82222222
46,	87.91,	93.12222222
47,	87.33,	93.81111111
48,	87.88,	93.88888889
49,	87.38,	93.93333333
50,	88.02,	93.5

==> data/main/fashionMNIST/dba_krum.txt <==
x, acc, asr
1,	83.76,	2.3
2,	83.7,	3.055555556
3,	82.37,	5.877777778
4,	82.1999999999999,	3.955555556
5,	82.34,	3.866666667
6,	82.63,	4.377777778
7,	82.47,	5.177777778
8,	82.89,	4.2
9,	82.75,	4.122222222
10,	82.83,	4
11,	82.85,	3.933333333
12,	82.43,	4.566666667
13,	83.07,	3.822222222
14,	82.89,	3.922222222
15,	81.85,	5.033333333
16,	82.88,	3.777777778
17,	82.74,	4.1
18,	82.39,	4.311111111
19,	81.95,	4.711111111
20,	82.75,	3.955555556
21,	82.73,	4.111111111
22,	82.71,	3.944444444
23,	82.76,	4.233333333
24,	82.74,	3.933333333
25,	81.61,	5.5
26,	82.57,	4.255555556
27,	82.74,	3.933333333
28,	82.61,	3.988888889
29,	82.56,	4.1
30,	82.71,	3.911111111
31,	82.57,	3.988888889
32,	82.32,	4.033333333
33,	82.16,	4.788888889
34,	81.7899999999999,	4.822222222
35,	82.63,	4.611111111
36,	82.55,	4.422222222
37,	82.73,	4.366666667
38,	82.63,	4.444444444
39,	82.62,	4.4
40,	82.14,	4.566666667
41,	82.67,	4.377777778
42,	82.75,	4.255555556
43,	82.59,	4.577777778
44,	82.73,	4.288888889
45,	82.6999999999999,	4.222222222
46,	82.67,	4.233333333
47,	82.53,	4.377777778
48,	82.5,	4.288888889
49,	82.53,	4.255555556
50,	82.25,	4.211111111

==> data/main/fashionMNIST/dba_median.txt <==
x, acc, asr
1,	85.18,	5.155555556
2,	85.87,	4.333333333
3,	86.24,	4.355555556
4,	86.6,	4.233333333
5,	86.63,	4.4
6,	86.86,	4.311111111
7,	86.89,	4.3
8,	87.37,	3.9
9,	87.36,	4.2
10,	87.66,	3.744444444
11,	87.71,	3.566666667
12,	87.8399999999999,	3.633333333
13,	87.9499999999999,	3.522222222
14,	88.02,	3.7
15,	88.13,	3.433333333
16,	88.1,	3.344444444
17,	88.19,	3.277777778
18,	88.29,	3.4
19,	88.23,	3.355555556
20,	88.33,	3.477777778
21,	88.42,	3.433333333
22,	88.4,	3.222222222
23,	88.49,	3.233333333
24,	88.51,	3.333333333
25,	88.44,	3.322222222
26,	88.52,	3.244444444
27,	88.62,	3.188888889
28,	88.68,	3.322222222
29,	88.78,	3.222222222
30,	88.7599999999999,	3.244444444
31,	88.78,	3.233333333
32,	88.8,	3.155555556
33,	88.8,	3.222222222
34,	88.74,	3.166666667
35,	88.84,	3.277777778
36,	88.84,	3.222222222
37,	88.96,	3.311111111
38,	88.94,	3.1
39,	89,	3.277777778
40,	88.92,	3.366666667
41,	89.0599999999999,	3.255555556
42,	89.07,	3.233333333
43,	88.99,	3.4
44,	89.07,	3.3
45,	89.07,	3.444444444
46,	89.1,	3.2
47,	89.1499999999999,	3.3
48,	89.23,	3.244444444
49,	89.17,	3.422222222
50,	89.1499999999999,	3.433333333

==> data/main/fashionMNIST/dba_mom_ex_noregret.txt <==
x, acc, asr
1,	84.37,	5.111111111
2,	85.6199999999999,	2.966666667
3,	85.59,	5.111111111
4,	85.94,	3.633333333
5,	86.13,	4.744444444
6,	85.83,	6.766666667
7,	86.28,	5.966666667
8,	85.94,	20.07777778
9,	86.42,	6.022222222
10,	86.09,	30.61111111
11,	86.8,	11.23333333
12,	87.18,	23.45555556
13,	87.08,	19.04444444
14,	87.41,	9.6
15,	87.3,	12.56666667
16,	87.64,	11.67777778
17,	87.76,	17.45555556
18,	87.87,	22.13333333
19,	87.9499999999999,	30.08888889
20,	87.86,	28.33333333
21,	88.11,	29.42222222
22,	88.02,	34.01111111
23,	87.99,	36.17777778
24,	88.0399999999999,	40.41111111
25,	88.16,	42.24444444
26,	87.8399999999999,	42.43333333
27,	88.14,	44.68888889
28,	87.98,	47.61111111
29,	88.51,	46.64444444
30,	88.23,	50.17777778
31,	88.56,	51.91111111
32,	88.25,	52.8
33,	88.49,	52.71111111
34,	88.66,	49.8
35,	88.78,	49.52222222
36,	88.68,	51.06666667
37,	88.51,	53.63333333
38,	88.59,	50.35555556
39,	88.7599999999999,	54.86666667
40,	88.4499999999999,	54.87777778
41,	88.91,	55.81111111
42,	88.77,	55.5
43,	88.83,	55.93333333
44,	88.97,	56.4
45,	88.8,	60.88888889
46,	88.73,	60.28888889
47,	88.62,	59.53333333
48,	88.5399999999999,	59.34444444
49,	88.85,	56.96666667
50,	88.9499999999999,	60.57777778

==> data/main/fashionMNIST/dba_mom_filterl2.txt <==
x, acc, asr
1,	85.5,	2.766666667
2,	86.1199999999999,	3
3,	86.47,	2.744444444
4,	86.9,	2.6
5,	87.2,	2.8
6,	87.3,	2.677777778
7,	87.76,	2.422222222
8,	87.7,	2.677777778
9,	88.07,	2.355555556
10,	88.28,	2.388888889
11,	88.31,	2.266666667
12,	88.4,	2.244444444
13,	88.51,	2.344444444
14,	88.52,	2.433333333
15,	88.64,	2.355555556
16,	88.62,	2.455555556
17,	88.62,	2.211111111
18,	88.59,	2.277777778
19,	88.78,	2.011111111
20,	88.86,	2.088888889
21,	88.77,	2.255555556
22,	88.9,	2.155555556
23,	89,	2.188888889
24,	89.01,	2.055555556
25,	88.98,	1.977777778
26,	89.25,	1.966666667
27,	89.18,	1.922222222
28,	89.13,	2.088888889
29,	89.2599999999999,	2.1
30,	89.28,	2.011111111
31,	89.28,	2.055555556
32,	89.23,	1.933333333
33,	89.28,	2.055555556
34,	89.3,	2.011111111
35,	89.22,	1.944444444
36,	89.32,	1.9
37,	89.52,	1.966666667
38,	89.44,	1.877777778
39,	89.52,	1.911111111
40,	89.51,	2.044444444
41,	89.59,	1.888888889
42,	89.7,	1.855555556
43,	89.5399999999999,	1.9
44,	89.51,	1.922222222
45,	89.59,	1.922222222
46,	89.54,	1.911111111
47,	89.53,	2.1
48,	89.59,	1.855555556
49,	89.72,	1.944444444
50,	89.7,	2.088888889

==> data/main/fashionMNIST/dba_trimmedmean.txt <==
x, acc, asr
1,	84.92,	5.788888889
2,	85.92,	4.333333333
3,	86.08,	4.788888889
4,	86.41,	4.366666667
5,	86.41,	4.733333333
6,	86.87,	4.688888889
7,	86.89,	4.588888889
8,	87.33,	4.155555556
9,	87.27,	4.744444444
10,	87.67,	4.011111111
11,	87.76,	4.233333333
12,	87.85,	4.122222222
13,	87.98,	4.144444444
14,	88.17,	4.111111111
15,	88.18,	3.722222222
16,	88.23,	3.844444444
17,	88.32,	3.688888889
18,	88.44,	3.944444444
19,	88.4499999999999,	4.133333333
20,	88.5399999999999,	4.066666667
21,	88.5399999999999,	3.966666667
22,	88.52,	3.7
23,	88.6,	3.988888889
24,	88.72,	3.933333333
25,	88.6,	3.966666667
26,	88.77,	3.955555556
27,	88.7599999999999,	4.066666667
28,	88.94,	4.088888889
29,	88.88,	4.188888889
30,	88.92,	4.211111111
31,	88.91,	4.466666667
32,	89.01,	4.444444444
33,	88.9,	4.566666667
34,	88.86,	4.611111111
35,	89.03,	4.9
36,	89.0399999999999,	4.744444444
37,	89.05,	4.866666667
38,	89.09,	4.866666667
39,	89.09,	4.911111111
40,	89.1,	5.055555556
41,	89.23,	5.188888889
42,	89.0399999999999,	5.055555556
43,	89.31,	5.277777778
44,	89.25,	5.088888889
45,	89.34,	5.411111111
46,	89.35,	5.444444444
47,	89.3,	5.433333333
48,	89.27,	5.588888889
49,	89.36,	5.733333333
50,	89.41,	5.855555556

==> data/main/fashionMNIST/krum_average.txt <==
x, loss, y
1, 	2.298232, 	10.000000
2, 	2.290094, 	10.000000
3, 	2.278675, 	10.000000
4, 	2.261047, 	18.920000
5, 	2.229981, 	26.080000
6, 	2.168958, 	28.570000
7, 	2.040131, 	33.639999
8, 	1.783772, 	57.309998
9, 	1.459844, 	60.680000
10, 	1.212262, 	62.250000
11, 	1.062404, 	63.480000
12, 	0.974419, 	64.589996
13, 	0.920851, 	65.769997
14, 	0.885528, 	66.930000
15, 	0.860796, 	67.599998
16, 	0.841087, 	68.680000
17, 	0.824782, 	69.239998
18, 	0.810934, 	69.790001
19, 	0.797773, 	70.540001
20, 	0.787219, 	70.709999
21, 	0.775775, 	71.549995
22, 	0.765756, 	72.099998
23, 	0.756382, 	72.549995
24, 	0.747691, 	72.759995
25, 	0.739276, 	73.070000
26, 	0.730984, 	73.669998
27, 	0.723545, 	73.970001
28, 	0.717365, 	74.040001
29, 	0.711041, 	74.349998
30, 	0.705917, 	74.459999
31, 	0.701482, 	74.639999
32, 	0.696893, 	74.879997
33, 	0.692763, 	74.820000
34, 	0.689172, 	74.989998
35, 	0.685653, 	75.119995
36, 	0.682675, 	75.009995
37, 	0.679764, 	75.099998
38, 	0.676993, 	75.500000
39, 	0.674367, 	75.430000
40, 	0.672015, 	75.599998
41, 	0.669392, 	75.599998
42, 	0.667602, 	75.589996
43, 	0.665167, 	75.849998
44, 	0.663003, 	75.939995
45, 	0.660811, 	76.009995
46, 	0.658830, 	76.080002
47, 	0.656574, 	76.119995
48, 	0.654524, 	76.290001
49, 	0.652879, 	76.169998
50, 	0.651027, 	76.259995

==> data/main/fashionMNIST/krum_bucketing.txt <==
x, loss, y
1, 	2.298201, 	10.000000
2, 	2.289631, 	10.000000
3, 	2.279894, 	10.080000
4, 	2.265642, 	19.150000
5, 	2.239399, 	24.299999
6, 	2.190391, 	26.510000
7, 	2.108710, 	29.279999
8, 	1.920425, 	42.340000
9, 	1.571006, 	60.029999
10, 	1.297581, 	59.910000
11, 	1.098866, 	62.410000
12, 	1.002213, 	63.599998
13, 	0.941539, 	64.720001
14, 	0.898562, 	66.099998
15, 	0.871564, 	67.360001
16, 	0.852384, 	67.909996
17, 	0.834316, 	68.769997
18, 	0.816207, 	70.019997
19, 	0.803232, 	70.250000
20, 	0.791515, 	70.559998
21, 	0.778463, 	71.269997
22, 	0.769980, 	71.669998
23, 	0.760929, 	72.040001
24, 	0.753174, 	72.509995
25, 	0.743247, 	73.070000
26, 	0.736309, 	73.089996
27, 	0.729235, 	73.459999
28, 	0.720950, 	73.769997
29, 	0.712565, 	74.110001
30, 	0.708364, 	74.089996
31, 	0.702801, 	74.650002
32, 	0.698142, 	74.689995
33, 	0.697286, 	74.580002
34, 	0.691744, 	74.720001
35, 	0.689093, 	75.139999
36, 	0.686216, 	75.070000
37, 	0.682966, 	74.849998
38, 	0.680096, 	75.409996
39, 	0.678318, 	75.419998
40, 	0.674411, 	75.209999
41, 	0.671283, 	75.809998
42, 	0.667272, 	75.779999
43, 	0.666276, 	75.799995
44, 	0.663230, 	75.879997
45, 	0.661056, 	75.629997
46, 	0.657681, 	76.180000
47, 	0.655543, 	76.290001
48, 	0.655194, 	76.129997
49, 	0.653262, 	76.049995
50, 	0.650675, 	76.029999

==> data/main/fashionMNIST/krum_bulyankrum.txt <==
x, loss, y
1,      2.297138,       10.000000
2,      2.287184,       10.000000
3,      2.271855,       10.670000
4,      2.244549,       22.760000
5,      2.186567,       28.230000
6,      2.048295,       31.969999
7,      1.733549,       57.180000
8,      1.346412,       60.709999
9,      1.104765,       62.559998
10,     0.983476,       64.330002
11,     0.921264,       65.629997
12,     0.885364,       66.540001
13,     0.861467,       67.610001
14,     0.843916,       68.489998
15,     0.829625,       69.379997
16,     0.817565,       70.059998
17,     0.806249,       70.330002
18,     0.796078,       71.150002
19,     0.786018,       71.430000
20,     0.777161,       71.860001
21,     0.768811,       72.349998
22,     0.760844,       72.729996
23,     0.753826,       73.019997
24,     0.747348,       73.070000
25,     0.741659,       73.339996
26,     0.737234,       73.500000
27,     0.733139,       73.709999
28,     0.729388,       73.699997
29,     0.726971,       73.939995
30,     0.724275,       73.909996
31,     0.720831,       74.189995
32,     0.718792,       74.110001
33,     0.717506,       74.209999
34,     0.715437,       74.339996
35,     0.711888,       74.389999
36,     0.708449,       74.470001
37,     0.706101,       74.430000
38,     0.704405,       74.439995
39,     0.702629,       74.639999
40,     0.700930,       74.699997
41,     0.699221,       74.610001
42,     0.698186,       74.669998
43,     0.697331,       74.959999
44,     0.695359,       74.869995
45,     0.695547,       74.930000
46,     0.693571,       74.869995
47,     0.692408,       74.939995
48,     0.691527,       74.939995
49,     0.689704,       75.040001
50,     0.688314,       74.970001


==> data/main/fashionMNIST/krum_bulyanmedian.txt <==
x, loss, y
1, 	2.297858, 	10.000000
2, 	2.289033, 	10.000000
3, 	2.275980, 	10.050000
4, 	2.253917, 	22.269999
5, 	2.210357, 	26.869999
6, 	2.112555, 	28.299999
7, 	1.880489, 	48.539997
8, 	1.500246, 	60.079998
9, 	1.199280, 	61.829998
10, 	1.036723, 	63.459999
11, 	0.952701, 	65.209999
12, 	0.905810, 	65.939995
13, 	0.874756, 	67.019997
14, 	0.851436, 	68.229996
15, 	0.833409, 	68.889999
16, 	0.817272, 	69.619995
17, 	0.802232, 	70.269997
18, 	0.790985, 	70.739998
19, 	0.778651, 	71.470001
20, 	0.769226, 	71.500000
21, 	0.757324, 	72.400002
22, 	0.747680, 	72.750000
23, 	0.738159, 	73.259995
24, 	0.729397, 	73.519997
25, 	0.721105, 	73.769997
26, 	0.713148, 	74.320000
27, 	0.707954, 	74.559998
28, 	0.703256, 	74.540001
29, 	0.698892, 	74.739998
30, 	0.695149, 	74.909996
31, 	0.691832, 	75.049995
32, 	0.689319, 	75.070000
33, 	0.686051, 	75.019997
34, 	0.684031, 	74.989998
35, 	0.681994, 	75.080002
36, 	0.679193, 	75.119995
37, 	0.676998, 	75.080002
38, 	0.675344, 	75.279999
39, 	0.673014, 	75.379997
40, 	0.671139, 	75.439995
41, 	0.669032, 	75.500000
42, 	0.667325, 	75.489998
43, 	0.665224, 	75.729996
44, 	0.663188, 	75.769997
45, 	0.661624, 	75.799995
46, 	0.659580, 	75.769997
47, 	0.657819, 	75.729996
48, 	0.655795, 	75.970001
49, 	0.654277, 	75.909996
50, 	0.652194, 	76.209999

==> data/main/fashionMNIST/krum_bulyantrimmedmean.txt <==
x, loss, y
1, 	2.298845, 	10.000000
2, 	2.291579, 	10.000000
3, 	2.281629, 	10.000000
4, 	2.266903, 	16.529999
5, 	2.242333, 	25.090000
6, 	2.196669, 	26.900000
7, 	2.104676, 	28.719999
8, 	1.915493, 	48.239998
9, 	1.615708, 	59.980000
10, 	1.331073, 	61.579998
11, 	1.139774, 	62.619999
12, 	1.025116, 	63.549999
13, 	0.955765, 	64.869995
14, 	0.911344, 	66.199997
15, 	0.880814, 	66.790001
16, 	0.857045, 	67.809998
17, 	0.837613, 	68.769997
18, 	0.822125, 	69.159996
19, 	0.807885, 	70.139999
20, 	0.797231, 	70.199997
21, 	0.785128, 	71.019997
22, 	0.774545, 	71.559998
23, 	0.764381, 	72.209999
24, 	0.754756, 	72.349998
25, 	0.745175, 	72.680000
26, 	0.735650, 	73.430000
27, 	0.726969, 	73.830002
28, 	0.719284, 	73.939995
29, 	0.711012, 	74.339996
30, 	0.706016, 	74.400002
31, 	0.701588, 	74.659996
32, 	0.696972, 	74.799995
33, 	0.692872, 	74.759995
34, 	0.689390, 	74.879997
35, 	0.685909, 	75.029999
36, 	0.682774, 	75.089996
37, 	0.679532, 	75.119995
38, 	0.677069, 	75.519997
39, 	0.674125, 	75.500000
40, 	0.671843, 	75.470001
41, 	0.668782, 	75.529999
42, 	0.667079, 	75.629997
43, 	0.664467, 	75.820000
44, 	0.662327, 	75.939995
45, 	0.660137, 	75.970001
46, 	0.657662, 	75.989998
47, 	0.655498, 	76.080002
48, 	0.653232, 	76.199997
49, 	0.651438, 	76.220001
50, 	0.649206, 	76.349998

==> data/main/fashionMNIST/krum_clustering.txt <==
x, loss, y
1, 	2.299383, 	10.000000
2, 	2.292785, 	10.000000
3, 	2.284099, 	10.000000
4, 	2.272341, 	11.530000
5, 	2.243283, 	23.240000
6, 	2.179870, 	27.949999
7, 	2.027320, 	29.490000
8, 	1.792730, 	46.840000
9, 	1.386792, 	61.730000
10, 	1.122754, 	61.119999
11, 	0.989110, 	65.070000
12, 	0.938719, 	65.360001
13, 	0.902777, 	65.790001
14, 	0.880090, 	66.799995
15, 	0.863099, 	67.639999
16, 	0.856955, 	67.430000
17, 	0.850747, 	67.239998
18, 	0.840218, 	68.009995
19, 	0.828141, 	68.759995
20, 	0.820821, 	69.360001
21, 	0.814829, 	69.570000
22, 	0.811665, 	69.509995
23, 	0.815012, 	68.879997
24, 	0.802571, 	69.849998
25, 	0.797188, 	69.989998
26, 	0.785838, 	70.860001
27, 	0.779887, 	70.889999
28, 	0.773979, 	71.259995
29, 	0.772279, 	71.790001
30, 	0.759712, 	72.299995
31, 	0.763434, 	71.860001
32, 	0.757903, 	72.169998
33, 	0.748087, 	72.750000
34, 	0.748336, 	72.860001
35, 	0.739246, 	73.269997
36, 	0.735723, 	72.689995
37, 	0.724817, 	73.879997
38, 	0.723473, 	74.089996
39, 	0.722891, 	73.739998
40, 	0.721055, 	73.879997
41, 	0.719860, 	74.290001
42, 	0.715383, 	73.989998
43, 	0.719797, 	74.129997
44, 	0.708797, 	74.220001
45, 	0.711395, 	74.199997
46, 	0.702156, 	74.650002
47, 	0.701949, 	74.449997
48, 	0.709538, 	73.729996
49, 	0.707136, 	74.019997
50, 	0.702666, 	74.689995

==> data/main/fashionMNIST/krum_ex_noregret.txt <==
x, loss, y
1, 	2.296961, 	10.000000
2, 	2.286634, 	10.000000
3, 	2.270592, 	12.990000
4, 	2.241459, 	24.549999
5, 	2.178731, 	28.029999
6, 	2.027411, 	32.869999
7, 	1.692597, 	58.889999
8, 	1.314249, 	60.489998
9, 	1.085247, 	62.789997
10, 	0.970339, 	64.729996
11, 	0.912412, 	66.250000
12, 	0.878174, 	66.919998
13, 	0.854454, 	67.919998
14, 	0.835592, 	68.860001
15, 	0.820509, 	69.599998
16, 	0.806877, 	70.269997
17, 	0.794712, 	70.820000
18, 	0.783614, 	71.339996
19, 	0.773085, 	71.739998
20, 	0.763754, 	71.979996
21, 	0.753962, 	72.589996
22, 	0.745568, 	72.979996
23, 	0.737295, 	73.389999
24, 	0.730126, 	73.639999
25, 	0.723706, 	73.759995
26, 	0.717591, 	74.040001
27, 	0.712304, 	74.259995
28, 	0.708195, 	74.330002
29, 	0.703673, 	74.699997
30, 	0.700792, 	74.699997
31, 	0.697867, 	74.830002
32, 	0.694315, 	74.830002
33, 	0.691173, 	74.930000
34, 	0.688309, 	74.900002
35, 	0.685428, 	75.080002
36, 	0.683292, 	75.150002
37, 	0.681088, 	75.189995
38, 	0.679171, 	75.320000
39, 	0.676793, 	75.290001
40, 	0.674583, 	75.459999
41, 	0.672643, 	75.459999
42, 	0.671066, 	75.570000
43, 	0.669658, 	75.739998
44, 	0.667502, 	75.659996
45, 	0.666322, 	75.779999
46, 	0.664194, 	75.739998
47, 	0.661912, 	75.849998
48, 	0.659982, 	75.949997
49, 	0.658501, 	75.939995
50, 	0.656692, 	76.129997

==> data/main/fashionMNIST/krum_filterl2.txt <==
x, loss, y
1, 	2.298232, 	10.000000
2, 	2.290094, 	10.000000
3, 	2.278675, 	10.000000
4, 	2.259468, 	19.660000
5, 	2.222366, 	26.809999
6, 	2.140001, 	28.459999
7, 	1.939976, 	41.239998
8, 	1.566911, 	59.519997
9, 	1.239711, 	61.669998
10, 	1.058579, 	63.079998
11, 	0.963758, 	64.989998
12, 	0.910844, 	65.760002
13, 	0.877407, 	67.000000
14, 	0.853013, 	68.209999
15, 	0.834743, 	68.889999
16, 	0.818657, 	69.529999
17, 	0.805287, 	69.909996
18, 	0.794010, 	70.369995
19, 	0.781444, 	71.110001
20, 	0.771624, 	71.339996
21, 	0.761041, 	71.769997
22, 	0.751029, 	72.439995
23, 	0.742509, 	72.459999
24, 	0.733410, 	73.330002
25, 	0.725994, 	73.589996
26, 	0.717806, 	74.089996
27, 	0.711869, 	74.419998
28, 	0.706504, 	74.290001
29, 	0.701068, 	74.720001
30, 	0.697206, 	74.900002
31, 	0.692685, 	75.070000
32, 	0.688049, 	75.119995
33, 	0.684838, 	74.909996
34, 	0.681564, 	74.959999
35, 	0.677906, 	75.379997
36, 	0.675009, 	75.479996
37, 	0.672581, 	75.360001
38, 	0.668764, 	75.779999
39, 	0.666944, 	75.720001
40, 	0.666044, 	75.549995
41, 	0.661670, 	75.979996
42, 	0.659794, 	76.059998
43, 	0.657147, 	76.250000
44, 	0.655029, 	76.199997
45, 	0.653537, 	76.409996
46, 	0.651570, 	76.519997
47, 	0.649298, 	76.320000
48, 	0.646717, 	76.529999
49, 	0.646204, 	76.320000
50, 	0.642463, 	76.849998

==> data/main/fashionMNIST/krum_history.txt <==
x, loss, y
1, 	2.298910, 	10.000000
2, 	2.291127, 	10.000000
3, 	2.280993, 	10.000000
4, 	2.266078, 	16.609999
5, 	2.241339, 	24.779999
6, 	2.195808, 	28.019999
7, 	2.105462, 	29.879999
8, 	1.922388, 	49.360001
9, 	1.631227, 	59.609997
10, 	1.348673, 	61.719997
11, 	1.156947, 	62.570000
12, 	1.040085, 	63.439999
13, 	0.967426, 	64.809998
14, 	0.919971, 	66.019997
15, 	0.887845, 	66.790001
16, 	0.864045, 	67.669998
17, 	0.845214, 	68.379997
18, 	0.829857, 	69.009995
19, 	0.815914, 	69.799995
20, 	0.804620, 	70.059998
21, 	0.793128, 	70.779999
22, 	0.782629, 	71.320000
23, 	0.773041, 	71.750000
24, 	0.764181, 	72.059998
25, 	0.755527, 	72.320000
26, 	0.747029, 	72.949997
27, 	0.739428, 	73.409996
28, 	0.732597, 	73.580002
29, 	0.725609, 	73.900002
30, 	0.719368, 	74.019997
31, 	0.713800, 	74.189995
32, 	0.708329, 	74.409996
33, 	0.703288, 	74.509995
34, 	0.699267, 	74.599998
35, 	0.695381, 	74.820000
36, 	0.692032, 	74.839996
37, 	0.688838, 	74.839996
38, 	0.685566, 	75.169998
39, 	0.682517, 	75.180000
40, 	0.679860, 	75.349998
41, 	0.677125, 	75.259995
42, 	0.675073, 	75.279999
43, 	0.672645, 	75.509995
44, 	0.670428, 	75.509995
45, 	0.668134, 	75.709999
46, 	0.666216, 	75.830002
47, 	0.663989, 	75.729996
48, 	0.661775, 	75.820000
49, 	0.659923, 	75.790001
50, 	0.658028, 	75.939995

==> data/main/fashionMNIST/krum_krum.txt <==
x, loss, y
1, 	2.296533, 	10.000000
2, 	2.285772, 	10.009999
3, 	2.268868, 	22.160000
4, 	2.237528, 	26.230000
5, 	2.168583, 	32.130001
6, 	2.000534, 	42.869999
7, 	1.647175, 	57.059998
8, 	1.286520, 	57.500000
9, 	1.072046, 	62.379997
10, 	0.976570, 	63.219997
11, 	0.917499, 	65.500000
12, 	0.891161, 	67.049995
13, 	0.884794, 	67.189995
14, 	0.882076, 	67.229996
15, 	0.880231, 	67.139999
16, 	0.879397, 	67.110001
17, 	0.878338, 	67.110001
18, 	0.879101, 	67.220001
19, 	0.880481, 	67.239998
20, 	0.881183, 	67.349998
21, 	0.881481, 	67.349998
22, 	0.880272, 	67.500000
23, 	0.879614, 	67.519997
24, 	0.880196, 	67.549995
25, 	0.879535, 	67.570000
26, 	0.879455, 	67.580002
27, 	0.878815, 	67.659996
28, 	0.879081, 	67.680000
29, 	0.877649, 	67.839996
30, 	0.876622, 	67.889999
31, 	0.874957, 	68.070000
32, 	0.874133, 	68.209999
33, 	0.873286, 	68.279999
34, 	0.872647, 	68.189995
35, 	0.872215, 	68.339996
36, 	0.871460, 	68.360001
37, 	0.870787, 	68.389999
38, 	0.870030, 	68.500000
39, 	0.870074, 	68.400002
40, 	0.869354, 	68.439995
41, 	0.868843, 	68.439995
42, 	0.868639, 	68.589996
43, 	0.868476, 	68.559998
44, 	0.868062, 	68.470001
45, 	0.868261, 	68.389999
46, 	0.868448, 	68.320000
47, 	0.868737, 	68.320000
48, 	0.869459, 	68.220001
49, 	0.869729, 	68.169998
50, 	0.870533, 	68.159996

==> data/main/fashionMNIST/krum_median.txt <==
x, loss, y
1, 	2.297337, 	10.000000
2, 	2.287727, 	10.000000
3, 	2.273170, 	10.580000
4, 	2.247743, 	22.869999
5, 	2.195225, 	27.629999
6, 	2.072504, 	29.679998
7, 	1.787887, 	56.340000
8, 	1.400190, 	60.509998
9, 	1.138021, 	62.219997
10, 	1.002558, 	64.000000
11, 	0.931881, 	65.629997
12, 	0.890781, 	66.400002
13, 	0.863511, 	67.629997
14, 	0.842818, 	68.599998
15, 	0.826591, 	69.229996
16, 	0.812357, 	69.959999
17, 	0.799558, 	70.489998
18, 	0.788007, 	71.129997
19, 	0.776779, 	71.680000
20, 	0.767511, 	71.830002
21, 	0.757205, 	72.449997
22, 	0.748298, 	72.839996
23, 	0.739841, 	73.389999
24, 	0.732544, 	73.470001
25, 	0.725812, 	73.659996
26, 	0.719561, 	74.019997
27, 	0.714250, 	74.360001
28, 	0.709759, 	74.339996
29, 	0.705393, 	74.659996
30, 	0.701925, 	74.720001
31, 	0.698497, 	74.909996
32, 	0.695192, 	75.000000
33, 	0.692119, 	74.959999
34, 	0.689538, 	74.949997
35, 	0.686872, 	74.979996
36, 	0.684684, 	75.110001
37, 	0.682200, 	75.129997
38, 	0.680018, 	75.279999
39, 	0.678022, 	75.309998
40, 	0.675876, 	75.320000
41, 	0.674044, 	75.290001
42, 	0.672729, 	75.379997
43, 	0.670905, 	75.439995
44, 	0.668989, 	75.540001
45, 	0.667166, 	75.729996
46, 	0.665730, 	75.709999
47, 	0.663981, 	75.779999
48, 	0.662250, 	75.790001
49, 	0.660759, 	75.879997
50, 	0.659153, 	75.900002

==> data/main/fashionMNIST/krum_mom_ex_noregret.txt <==
x, loss, y
1,      2.297814,       10.000000
2,      2.288785,       10.000000
3,      2.275829,       10.190000
4,      2.254527,       20.900000
5,      2.213760,       27.160000
6,      2.123165,       29.240000
7,      1.903384,       47.509998
8,      1.528591,       59.879997
9,      1.209087,       61.930000
10,     1.038530,       63.769997
11,     0.957862,       64.909996
12,     0.906936,       65.790001
13,     0.874825,       66.970001
14,     0.852066,       68.089996
15,     0.834112,       68.949997
16,     0.819817,       69.610001
17,     0.806141,       70.279999
18,     0.793901,       70.729996
19,     0.782467,       71.339996
20,     0.772996,       71.479996
21,     0.761933,       72.119995
22,     0.752588,       72.629997
23,     0.744101,       72.909996
24,     0.736701,       73.250000
25,     0.729571,       73.419998
26,     0.722461,       73.790001
27,     0.715722,       74.209999
28,     0.710868,       74.320000
29,     0.705707,       74.519997
30,     0.701744,       74.559998
31,     0.696971,       74.860001
32,     0.692619,       74.879997
33,     0.688884,       75.059998
34,     0.686304,       75.070000
35,     0.683186,       75.229996
36,     0.680658,       75.269997
37,     0.678338,       75.339996
38,     0.675417,       75.519997
39,     0.673523,       75.509995
40,     0.670984,       75.599998
41,     0.668551,       75.610001
42,     0.667031,       75.769997
43,     0.664762,       75.809998
44,     0.662915,       75.809998
45,     0.661073,       76.019997
46,     0.659605,       76.089996
47,     0.657070,       76.089996
48,     0.655281,       76.080002
49,     0.653963,       76.040001
50,     0.652678,       76.199997

==> data/main/fashionMNIST/krum_mom_filterl2.txt <==
x, loss, y
1, 	2.298232, 	10.000000
2, 	2.290094, 	10.000000
3, 	2.278675, 	10.000000
4, 	2.261047, 	18.920000
5, 	2.228910, 	26.209999
6, 	2.159815, 	28.429998
7, 	1.995285, 	35.619999
8, 	1.660516, 	59.139999
9, 	1.307598, 	61.559998
10, 	1.096179, 	62.649998
11, 	0.985800, 	64.549995
12, 	0.924716, 	65.419998
13, 	0.886921, 	66.589996
14, 	0.860670, 	67.739998
15, 	0.841082, 	68.559998
16, 	0.824442, 	69.430000
17, 	0.810313, 	69.830002
18, 	0.798188, 	70.400002
19, 	0.785804, 	71.059998
20, 	0.776318, 	71.070000
21, 	0.765429, 	71.889999
22, 	0.755720, 	72.559998
23, 	0.746840, 	72.820000
24, 	0.738067, 	73.150002
25, 	0.730370, 	73.320000
26, 	0.722476, 	73.869995
27, 	0.715629, 	74.099998
28, 	0.710340, 	74.309998
29, 	0.704764, 	74.570000
30, 	0.700151, 	74.610001
31, 	0.695675, 	74.820000
32, 	0.691416, 	74.830002
33, 	0.687460, 	74.979996
34, 	0.684186, 	75.070000
35, 	0.680741, 	75.250000
36, 	0.677991, 	75.239998
37, 	0.675299, 	75.269997
38, 	0.672389, 	75.479996
39, 	0.669578, 	75.509995
40, 	0.666592, 	75.750000
41, 	0.663897, 	75.669998
42, 	0.661944, 	75.809998
43, 	0.659586, 	76.029999
44, 	0.657056, 	76.089996
45, 	0.654848, 	76.180000
46, 	0.653089, 	76.259995
47, 	0.650618, 	76.290001
48, 	0.648258, 	76.409996
49, 	0.646832, 	76.279999
50, 	0.644351, 	76.470001

==> data/main/fashionMNIST/krum_trimmedmean.txt <==
x, loss, y
1, 	2.298057, 	10.000000
2, 	2.289621, 	10.000000
3, 	2.277541, 	10.030000
4, 	2.258268, 	19.830000
5, 	2.222761, 	26.629999
6, 	2.149315, 	28.849998
7, 	1.986511, 	38.189999
8, 	1.675750, 	59.309998
9, 	1.346506, 	61.489998
10, 	1.130698, 	62.539997
11, 	1.009892, 	64.110001
12, 	0.941084, 	65.189995
13, 	0.898713, 	66.239998
14, 	0.869739, 	67.439995
15, 	0.848873, 	68.129997
16, 	0.831770, 	69.070000
17, 	0.817011, 	69.589996
18, 	0.804564, 	70.199997
19, 	0.792412, 	70.769997
20, 	0.782329, 	70.949997
21, 	0.771426, 	71.729996
22, 	0.761831, 	72.209999
23, 	0.752803, 	72.629997
24, 	0.744574, 	72.879997
25, 	0.736711, 	73.180000
26, 	0.728971, 	73.650002
27, 	0.722170, 	73.799995
28, 	0.716179, 	74.080002
29, 	0.710152, 	74.379997
30, 	0.705481, 	74.549995
31, 	0.701320, 	74.769997
32, 	0.697191, 	74.830002
33, 	0.693470, 	74.849998
34, 	0.690277, 	74.949997
35, 	0.687051, 	75.080002
36, 	0.684441, 	75.029999
37, 	0.681797, 	75.099998
38, 	0.679235, 	75.369995
39, 	0.676914, 	75.330002
40, 	0.674691, 	75.389999
41, 	0.672329, 	75.489998
42, 	0.670785, 	75.500000
43, 	0.668759, 	75.669998
44, 	0.666764, 	75.650002
45, 	0.664862, 	75.860001
46, 	0.663058, 	75.900002
47, 	0.661030, 	75.900002
48, 	0.659283, 	75.970001
49, 	0.657792, 	75.949997
50, 	0.656087, 	75.989998

==> data/main/fashionMNIST/modelpoisoning_average.txt <==
x, loss, acc, malloss, asr
1, 	2.298202, 	10.000000, 	-0.058973, 	30.000000
2, 	2.291835, 	10.000000, 	-0.214603, 	30.000000
3, 	2.296046, 	10.000000, 	-0.499797, 	30.000000
4, 	2.272173, 	12.130000, 	-0.862003, 	40.000000
5, 	2.394566, 	24.189999, 	-1.706984, 	40.000000
6, 	2.838130, 	27.209999, 	-2.990766, 	60.000000
7, 	3.084207, 	29.500000, 	-4.014270, 	50.000000
8, 	3.101272, 	31.500000, 	-4.768372, 	50.000000
9, 	3.069865, 	31.539999, 	-5.372210, 	60.000000
10, 	2.924857, 	32.049999, 	-5.783786, 	60.000000
11, 	2.792787, 	32.090000, 	-6.128226, 	80.000000
12, 	2.681740, 	32.820000, 	-6.430493, 	100.000000
13, 	2.562185, 	33.509998, 	-6.654436, 	100.000000
14, 	2.436054, 	35.009998, 	-6.832722, 	100.000000
15, 	2.350959, 	35.719997, 	-6.991199, 	100.000000
16, 	2.204678, 	38.219997, 	-7.094393, 	100.000000
17, 	2.146639, 	39.509998, 	-7.269521, 	100.000000
18, 	1.972909, 	42.809998, 	-7.278735, 	100.000000
19, 	1.901687, 	43.680000, 	-7.379813, 	100.000000
20, 	1.824729, 	45.579998, 	-7.499741, 	100.000000
21, 	1.790599, 	46.459999, 	-7.622829, 	100.000000
22, 	1.723946, 	47.230000, 	-7.693764, 	100.000000
23, 	1.654102, 	48.119999, 	-7.728876, 	100.000000
24, 	1.598150, 	48.869999, 	-7.789400, 	100.000000
25, 	1.578869, 	49.739998, 	-7.887088, 	100.000000
26, 	1.514933, 	50.160000, 	-7.918575, 	100.000000
27, 	1.477567, 	51.489998, 	-7.980085, 	100.000000
28, 	1.465657, 	51.750000, 	-8.072802, 	100.000000
29, 	1.400255, 	52.619999, 	-8.067051, 	100.000000
30, 	1.354971, 	53.820000, 	-8.093218, 	100.000000
31, 	1.311146, 	54.989998, 	-8.151215, 	100.000000
32, 	1.293185, 	55.430000, 	-8.224963, 	100.000000
33, 	1.287772, 	55.869999, 	-8.276424, 	100.000000
34, 	1.224316, 	58.009998, 	-8.291174, 	100.000000
35, 	1.186230, 	58.910000, 	-8.385792, 	100.000000
36, 	1.174693, 	59.160000, 	-8.419224, 	100.000000
37, 	1.160651, 	59.759998, 	-8.509206, 	100.000000
38, 	1.107973, 	61.259998, 	-8.510375, 	100.000000
39, 	1.098996, 	61.680000, 	-8.573465, 	100.000000
40, 	1.057477, 	62.539997, 	-8.640132, 	100.000000
41, 	1.053854, 	62.809998, 	-8.702639, 	100.000000
42, 	1.046714, 	62.840000, 	-8.762698, 	100.000000
43, 	1.028691, 	63.639999, 	-8.784904, 	100.000000
44, 	0.984672, 	64.669998, 	-8.823135, 	100.000000
45, 	0.993500, 	64.650002, 	-8.890439, 	100.000000
46, 	0.952349, 	65.790001, 	-8.902229, 	100.000000
47, 	0.942842, 	66.159996, 	-9.007355, 	100.000000
48, 	0.913107, 	66.989998, 	-8.993339, 	100.000000
49, 	0.908588, 	66.930000, 	-9.067238, 	100.000000
50, 	0.891123, 	67.580002, 	-9.134074, 	100.000000

==> data/main/fashionMNIST/modelpoisoning_bucketing.txt <==
x, loss, acc, malloss, asr
1, 	2.299178, 	10.190000, 	-0.033542, 	20.000000
2, 	2.334754, 	9.389999, 	-0.340355, 	50.000000
3, 	2.302559, 	10.050000, 	-0.454233, 	50.000000
4, 	2.200561, 	12.170000, 	-0.585938, 	50.000000
5, 	2.044028, 	29.500000, 	-1.251774, 	30.000000
6, 	3.803084, 	10.450000, 	-4.888826, 	60.000000
7, 	3.596990, 	17.350000, 	-6.699191, 	60.000000
8, 	2.421328, 	32.200001, 	-6.858479, 	100.000000
9, 	1.329438, 	51.859997, 	-5.975740, 	70.000000
10, 	1.327916, 	52.459999, 	-6.474741, 	80.000000
11, 	1.740025, 	45.809998, 	-7.608656, 	100.000000
12, 	2.450886, 	36.869999, 	-8.798767, 	100.000000
13, 	1.275972, 	55.840000, 	-7.475935, 	100.000000
14, 	1.026457, 	62.029999, 	-6.889207, 	90.000000
15, 	1.845038, 	46.919998, 	-8.619853, 	100.000000
16, 	2.386468, 	41.389999, 	-9.513564, 	100.000000
17, 	1.230082, 	59.299999, 	-7.999347, 	100.000000
18, 	2.722806, 	37.469997, 	-10.176553, 	90.000000
19, 	1.014731, 	64.080002, 	-7.964969, 	100.000000
20, 	1.042098, 	63.669998, 	-8.036627, 	100.000000
21, 	2.148753, 	46.199997, 	-9.820267, 	100.000000
22, 	0.886338, 	68.470001, 	-7.972337, 	100.000000
23, 	0.893058, 	68.689995, 	-8.013662, 	100.000000
24, 	1.199583, 	61.549999, 	-8.802653, 	100.000000
25, 	4.428430, 	28.849998, 	-11.512729, 	90.000000
26, 	0.764584, 	73.209999, 	-8.005228, 	90.000000
27, 	1.113418, 	63.919998, 	-9.168502, 	100.000000
28, 	0.758768, 	73.049995, 	-7.992697, 	90.000000
29, 	0.734420, 	74.080002, 	-7.827955, 	90.000000
30, 	0.934280, 	67.650002, 	-8.853505, 	100.000000
31, 	2.080561, 	47.259998, 	-10.479863, 	100.000000
32, 	0.798494, 	72.099998, 	-8.817735, 	100.000000
33, 	2.587862, 	40.860001, 	-10.838100, 	90.000000
34, 	1.018227, 	66.830002, 	-9.544841, 	100.000000
35, 	1.038703, 	66.489998, 	-9.673948, 	100.000000
36, 	0.751496, 	73.459999, 	-9.085749, 	100.000000
37, 	0.692321, 	75.459999, 	-8.668629, 	100.000000
38, 	1.250289, 	62.329998, 	-10.144855, 	100.000000
39, 	0.999201, 	67.729996, 	-10.053872, 	100.000000
40, 	0.796335, 	72.459999, 	-9.428899, 	100.000000
41, 	0.789674, 	72.309998, 	-9.500891, 	100.000000
42, 	0.800770, 	72.430000, 	-9.641239, 	100.000000
43, 	0.702358, 	74.970001, 	-9.235236, 	100.000000
44, 	0.714975, 	74.820000, 	-9.330860, 	100.000000
45, 	2.575694, 	41.779999, 	-11.363467, 	90.000000
46, 	0.958442, 	68.939995, 	-10.251588, 	100.000000
47, 	0.820576, 	71.639999, 	-10.035430, 	100.000000
48, 	0.737882, 	73.739998, 	-9.814750, 	100.000000
49, 	0.617917, 	77.369995, 	-8.797508, 	90.000000
50, 	1.106816, 	65.439995, 	-10.404668, 	100.000000

==> data/main/fashionMNIST/modelpoisoning_bulyankrum.txt <==
x, loss, acc, malloss, asr
1,      2.296557,       10.000000,      0.000024,       20.000000
2,      2.285868,       10.000000,      -0.002436,      20.000000
3,      2.269210,       14.270000,      -0.010269,      20.000000
4,      2.238432,       24.879999,      -0.027014,      10.000000
5,      2.171679,       28.779999,      -0.058430,      10.000000
6,      2.009699,       38.669998,      -0.116644,      0.000000
7,      1.660182,       59.139999,      -0.132846,      0.000000
8,      1.287718,       61.489998,      -0.075179,      0.000000
9,      1.071225,       62.869999,      -0.078783,      0.000000
10,     0.963053,       64.669998,      -0.107028,      0.000000
11,     0.904530,       66.220001,      -0.143418,      0.000000
12,     0.868861,       67.239998,      -0.159353,      0.000000
13,     0.843887,       68.360001,      -0.188184,      0.000000
14,     0.823282,       69.540001,      -0.164652,      0.000000
15,     0.806972,       70.000000,      -0.152825,      0.000000
16,     0.791357,       70.739998,      -0.162091,      0.000000
17,     0.777013,       71.509995,      -0.165972,      0.000000
18,     0.763824,       72.299995,      -0.157674,      0.000000
19,     0.752023,       72.869995,      -0.185692,      0.000000
20,     0.740152,       73.239998,      -0.164885,      0.000000
21,     0.730369,       73.879997,      -0.179241,      0.000000
22,     0.720188,       74.009995,      -0.183249,      0.000000
23,     0.712812,       74.290001,      -0.193154,      0.000000
24,     0.704795,       74.720001,      -0.221485,      0.000000
25,     0.698281,       74.779999,      -0.194421,      0.000000
26,     0.693414,       75.169998,      -0.234515,      0.000000
27,     0.686870,       75.320000,      -0.223338,      0.000000
28,     0.681875,       75.360001,      -0.246558,      0.000000
29,     0.677440,       75.400002,      -0.247842,      0.000000
30,     0.673751,       75.729996,      -0.243125,      0.000000
31,     0.670317,       75.379997,      -0.260977,      0.000000
32,     0.666022,       75.889999,      -0.251673,      0.000000
33,     0.663918,       76.139999,      -0.278542,      0.000000
34,     0.659504,       76.000000,      -0.284101,      0.000000
35,     0.655615,       76.110001,      -0.288618,      0.000000
36,     0.652913,       76.349998,      -0.309929,      0.000000
37,     0.649897,       76.330002,      -0.298806,      0.000000
38,     0.647408,       76.470001,      -0.328501,      0.000000
39,     0.644906,       76.599998,      -0.311464,      0.000000
40,     0.641678,       76.669998,      -0.329080,      0.000000
41,     0.639347,       76.869995,      -0.322973,      0.000000
42,     0.637068,       76.689995,      -0.338940,      0.000000
43,     0.633474,       77.129997,      -0.325444,      0.000000
44,     0.632071,       77.089996,      -0.312819,      0.000000
45,     0.629222,       77.080002,      -0.330953,      0.000000
46,     0.626199,       77.290001,      -0.335030,      0.000000
47,     0.624068,       77.209999,      -0.350814,      0.000000
48,     0.621398,       77.419998,      -0.332442,      0.000000
49,     0.619913,       77.519997,      -0.343227,      0.000000
50,     0.616722,       77.580002,      -0.312886,      0.000000

==> data/main/fashionMNIST/modelpoisoning_bulyanmedian.txt <==
x, loss, acc, malloss, asr
1, 	2.296413, 	10.000000, 	-0.003734, 	20.000000
2, 	2.285047, 	10.000000, 	-0.010774, 	20.000000
3, 	2.266840, 	17.029999, 	-0.025928, 	20.000000
4, 	2.232711, 	22.519999, 	-0.053898, 	20.000000
5, 	2.158165, 	32.619999, 	-0.104135, 	30.000000
6, 	1.977720, 	36.480000, 	-0.186322, 	10.000000
7, 	1.610461, 	57.059998, 	-0.225674, 	0.000000
8, 	1.252624, 	61.000000, 	-0.217964, 	0.000000
9, 	1.056720, 	62.000000, 	-0.313405, 	0.000000
10, 	0.960091, 	64.110001, 	-0.420246, 	0.000000
11, 	0.909707, 	64.900002, 	-0.515556, 	0.000000
12, 	0.881314, 	65.849998, 	-0.595083, 	0.000000
13, 	0.857754, 	66.589996, 	-0.669778, 	0.000000
14, 	0.837359, 	67.650002, 	-0.687853, 	0.000000
15, 	0.821990, 	67.820000, 	-0.716412, 	0.000000
16, 	0.805299, 	69.129997, 	-0.769778, 	0.000000
17, 	0.790627, 	69.739998, 	-0.808889, 	0.000000
18, 	0.775335, 	70.869995, 	-0.841671, 	10.000000
19, 	0.765100, 	71.369995, 	-0.906995, 	10.000000
20, 	0.752894, 	71.709999, 	-0.908523, 	10.000000
21, 	0.736903, 	72.559998, 	-0.942375, 	10.000000
22, 	0.736833, 	72.139999, 	-0.991806, 	10.000000
23, 	0.722174, 	72.939995, 	-1.022851, 	10.000000
24, 	0.717338, 	73.110001, 	-1.061281, 	10.000000
25, 	0.705902, 	73.519997, 	-1.059348, 	10.000000
26, 	0.704638, 	73.759995, 	-1.136908, 	10.000000
27, 	0.694543, 	74.070000, 	-1.142548, 	10.000000
28, 	0.691854, 	74.199997, 	-1.178558, 	10.000000
29, 	0.690250, 	74.080002, 	-1.228027, 	20.000000
30, 	0.683101, 	74.599998, 	-1.264244, 	20.000000
31, 	0.684617, 	74.169998, 	-1.302552, 	20.000000
32, 	0.675410, 	74.430000, 	-1.314507, 	20.000000
33, 	0.673152, 	74.680000, 	-1.384789, 	20.000000
34, 	0.669386, 	74.849998, 	-1.420997, 	20.000000
35, 	0.666848, 	74.919998, 	-1.438612, 	20.000000
36, 	0.665668, 	74.889999, 	-1.450917, 	20.000000
37, 	0.661050, 	74.989998, 	-1.483582, 	20.000000
38, 	0.659142, 	75.089996, 	-1.508763, 	20.000000
39, 	0.655436, 	75.279999, 	-1.528683, 	20.000000
40, 	0.650904, 	75.699997, 	-1.531387, 	20.000000
41, 	0.647964, 	75.790001, 	-1.540722, 	20.000000
42, 	0.648716, 	75.360001, 	-1.578811, 	20.000000
43, 	0.644833, 	75.839996, 	-1.598130, 	20.000000
44, 	0.636604, 	76.570000, 	-1.598333, 	20.000000
45, 	0.643213, 	75.589996, 	-1.648428, 	20.000000
46, 	0.637326, 	76.400002, 	-1.666071, 	20.000000
47, 	0.636945, 	76.290001, 	-1.717703, 	20.000000
48, 	0.632649, 	76.290001, 	-1.709237, 	20.000000
49, 	0.631172, 	76.549995, 	-1.743482, 	20.000000
50, 	0.624470, 	76.699997, 	-1.727554, 	20.000000

==> data/main/fashionMNIST/modelpoisoning_bulyantrimmedmean.txt <==
x, loss, acc, malloss, asr
1, 	2.295460, 	10.030000, 	-0.055190, 	20.000000
2, 	2.281707, 	10.750000, 	-0.210716, 	30.000000
3, 	2.274822, 	11.460000, 	-0.498848, 	30.000000
4, 	2.199851, 	19.629999, 	-0.809896, 	30.000000
5, 	2.041991, 	21.570000, 	-1.302235, 	50.000000
6, 	2.210054, 	22.889999, 	-2.268237, 	50.000000
7, 	2.398393, 	24.629999, 	-3.263781, 	50.000000
8, 	2.441664, 	27.809999, 	-3.971542, 	50.000000
9, 	2.329727, 	30.689999, 	-4.449371, 	50.000000
10, 	2.231062, 	32.419998, 	-4.801744, 	50.000000
11, 	2.082279, 	35.290001, 	-5.022832, 	60.000000
12, 	2.001823, 	37.799999, 	-5.235962, 	80.000000
13, 	1.879594, 	40.289997, 	-5.442516, 	80.000000
14, 	1.816349, 	41.419998, 	-5.584088, 	80.000000
15, 	1.738930, 	44.469997, 	-5.805717, 	80.000000
16, 	1.593673, 	48.070000, 	-5.894391, 	90.000000
17, 	1.574301, 	49.369999, 	-6.089591, 	90.000000
18, 	1.458064, 	52.549999, 	-6.221212, 	90.000000
19, 	1.381539, 	54.529999, 	-6.351406, 	90.000000
20, 	1.275648, 	57.129997, 	-6.387976, 	100.000000
21, 	1.266745, 	58.389999, 	-6.564654, 	90.000000
22, 	1.202829, 	60.009998, 	-6.601582, 	100.000000
23, 	1.151919, 	61.619999, 	-6.741286, 	100.000000
24, 	1.139034, 	62.109997, 	-6.868639, 	100.000000
25, 	1.092133, 	63.629997, 	-6.889333, 	100.000000
26, 	1.093570, 	63.820000, 	-7.049436, 	100.000000
27, 	1.036417, 	65.439995, 	-7.014222, 	100.000000
28, 	1.022233, 	66.180000, 	-7.119353, 	100.000000
29, 	0.988252, 	66.970001, 	-7.234879, 	100.000000
30, 	0.994304, 	67.519997, 	-7.360516, 	100.000000
31, 	0.940100, 	68.000000, 	-7.374110, 	100.000000
32, 	0.946993, 	68.559998, 	-7.465826, 	100.000000
33, 	0.946857, 	68.900002, 	-7.566245, 	100.000000
34, 	0.883821, 	69.809998, 	-7.558870, 	100.000000
35, 	0.894201, 	69.959999, 	-7.600464, 	100.000000
36, 	0.867303, 	70.229996, 	-7.623714, 	100.000000
37, 	0.856368, 	70.729996, 	-7.641254, 	100.000000
38, 	0.848898, 	70.979996, 	-7.708964, 	100.000000
39, 	0.854560, 	70.889999, 	-7.752962, 	100.000000
40, 	0.848712, 	70.959999, 	-7.794507, 	100.000000
41, 	0.829317, 	71.629997, 	-7.781824, 	100.000000
42, 	0.806179, 	71.769997, 	-7.827523, 	100.000000
43, 	0.799235, 	71.949997, 	-7.871490, 	100.000000
44, 	0.806387, 	72.159996, 	-7.908486, 	100.000000
45, 	0.801869, 	72.019997, 	-7.953861, 	100.000000
46, 	0.792393, 	72.489998, 	-7.986919, 	100.000000
47, 	0.793212, 	72.479996, 	-8.036993, 	100.000000
48, 	0.781717, 	72.860001, 	-8.140274, 	100.000000
49, 	0.780249, 	72.830002, 	-8.151572, 	100.000000
50, 	0.756848, 	73.509995, 	-8.119164, 	100.000000

==> data/main/fashionMNIST/modelpoisoning_clustering.txt <==
x, loss, acc, malloss, asr
1, 	2.296447, 	10.030000, 	0.000430, 	0.000000
2, 	2.285463, 	15.410000, 	0.001449, 	0.000000
3, 	2.268448, 	17.600000, 	0.003743, 	0.000000
4, 	2.237172, 	22.559999, 	-0.000967, 	30.000000
5, 	2.167292, 	25.990000, 	0.029092, 	10.000000
6, 	1.996186, 	37.930000, 	0.085419, 	0.000000
7, 	1.639789, 	56.480000, 	0.220334, 	10.000000
8, 	1.276028, 	60.579998, 	0.489140, 	10.000000
9, 	1.066088, 	62.919998, 	0.723998, 	10.000000
10, 	0.963519, 	63.750000, 	0.927278, 	10.000000
11, 	0.911448, 	66.809998, 	0.918209, 	10.000000
12, 	0.874738, 	66.680000, 	1.004914, 	10.000000
13, 	0.858320, 	66.779999, 	1.033227, 	10.000000
14, 	0.830893, 	69.639999, 	0.970700, 	10.000000
15, 	0.819318, 	69.599998, 	0.959276, 	10.000000
16, 	0.794582, 	70.400002, 	1.031683, 	10.000000
17, 	0.789399, 	71.169998, 	1.020951, 	10.000000
18, 	0.773543, 	71.669998, 	1.161352, 	10.000000
19, 	0.759841, 	72.049995, 	1.302625, 	10.000000
20, 	0.742083, 	73.489998, 	1.256877, 	10.000000
21, 	0.737390, 	72.619995, 	1.237560, 	10.000000
22, 	0.733774, 	73.220001, 	1.182656, 	10.000000
23, 	0.715022, 	74.330002, 	1.193693, 	10.000000
24, 	0.714461, 	74.279999, 	1.283130, 	10.000000
25, 	0.703066, 	74.750000, 	1.345690, 	10.000000
26, 	0.707069, 	74.909996, 	1.403492, 	10.000000
27, 	0.692762, 	74.979996, 	1.418814, 	10.000000
28, 	0.686486, 	74.989998, 	1.426904, 	10.000000
29, 	0.689068, 	74.430000, 	1.486761, 	10.000000
30, 	0.677681, 	75.519997, 	1.384363, 	10.000000
31, 	0.672192, 	75.419998, 	1.451525, 	10.000000
32, 	0.670553, 	74.919998, 	1.578074, 	10.000000
33, 	0.668224, 	75.769997, 	1.464578, 	10.000000
34, 	0.666940, 	75.040001, 	1.456573, 	10.000000
35, 	0.659648, 	76.150002, 	1.523015, 	10.000000
36, 	0.657266, 	75.830002, 	1.545179, 	10.000000
37, 	0.650458, 	76.479996, 	1.670651, 	10.000000
38, 	0.649896, 	75.900002, 	1.634858, 	10.000000
39, 	0.652548, 	75.820000, 	1.499168, 	10.000000
40, 	0.646948, 	76.259995, 	1.646703, 	10.000000
41, 	0.641148, 	76.650002, 	1.693075, 	20.000000
42, 	0.641342, 	76.689995, 	1.600978, 	10.000000
43, 	0.636439, 	76.599998, 	1.730042, 	20.000000
44, 	0.635385, 	76.709999, 	1.655460, 	10.000000
45, 	0.632031, 	76.259995, 	1.529228, 	10.000000
46, 	0.627829, 	77.080002, 	1.618964, 	10.000000
47, 	0.632592, 	76.809998, 	1.426391, 	10.000000
48, 	0.622459, 	77.320000, 	1.638465, 	20.000000
49, 	0.638085, 	76.489998, 	1.535689, 	20.000000
50, 	0.619342, 	77.309998, 	1.794717, 	20.000000

==> data/main/fashionMNIST/modelpoisoning_ex_noregret.txt <==
x, loss, acc, malloss, asr
1, 	2.296543, 	10.000000, 	0.000131, 	20.000000
2, 	2.285753, 	10.000000, 	-0.002047, 	20.000000
3, 	2.268923, 	14.549999, 	-0.009778, 	20.000000
4, 	2.237763, 	25.599998, 	-0.026345, 	10.000000
5, 	2.169968, 	29.000000, 	-0.057734, 	0.000000
6, 	2.004719, 	39.239998, 	-0.114112, 	0.000000
7, 	1.650573, 	59.109997, 	-0.129909, 	0.000000
8, 	1.280317, 	61.509998, 	-0.079961, 	0.000000
9, 	1.067865, 	62.849998, 	-0.089968, 	0.000000
10, 	0.961035, 	64.909996, 	-0.127544, 	0.000000
11, 	0.903334, 	66.129997, 	-0.161258, 	0.000000
12, 	0.868248, 	67.320000, 	-0.176856, 	0.000000
13, 	0.843436, 	68.439995, 	-0.205282, 	0.000000
14, 	0.822152, 	69.459999, 	-0.189106, 	0.000000
15, 	0.805350, 	70.129997, 	-0.188470, 	0.000000
16, 	0.789946, 	70.799995, 	-0.206809, 	0.000000
17, 	0.775007, 	71.529999, 	-0.209880, 	0.000000
18, 	0.761779, 	72.389999, 	-0.204156, 	0.000000
19, 	0.750056, 	72.809998, 	-0.236809, 	0.000000
20, 	0.738443, 	73.439995, 	-0.224021, 	0.000000
21, 	0.727594, 	73.959999, 	-0.248271, 	0.000000
22, 	0.718222, 	74.029999, 	-0.266467, 	0.000000
23, 	0.710795, 	74.299995, 	-0.266984, 	0.000000
24, 	0.702958, 	74.699997, 	-0.299438, 	0.000000
25, 	0.695976, 	74.939995, 	-0.283195, 	0.000000
26, 	0.691071, 	75.229996, 	-0.321003, 	0.000000
27, 	0.684451, 	75.229996, 	-0.309156, 	0.000000
28, 	0.679746, 	75.339996, 	-0.326372, 	0.000000
29, 	0.675329, 	75.409996, 	-0.345969, 	0.000000
30, 	0.671315, 	75.650002, 	-0.340048, 	0.000000
31, 	0.667970, 	75.419998, 	-0.365481, 	0.000000
32, 	0.663823, 	75.959999, 	-0.354136, 	0.000000
33, 	0.660652, 	76.139999, 	-0.387491, 	0.000000
34, 	0.656573, 	76.239998, 	-0.395693, 	0.000000
35, 	0.652693, 	76.279999, 	-0.395621, 	0.000000
36, 	0.649729, 	76.279999, 	-0.403150, 	0.000000
37, 	0.646620, 	76.459999, 	-0.395269, 	0.000000
38, 	0.643470, 	76.570000, 	-0.422009, 	0.000000
39, 	0.640708, 	76.759995, 	-0.415694, 	0.000000
40, 	0.637827, 	76.599998, 	-0.429831, 	0.000000
41, 	0.634799, 	76.919998, 	-0.415888, 	0.000000
42, 	0.632894, 	76.879997, 	-0.439343, 	0.000000
43, 	0.629066, 	77.290001, 	-0.433393, 	0.000000
44, 	0.627117, 	77.320000, 	-0.430308, 	0.000000
45, 	0.624497, 	77.099998, 	-0.453587, 	0.000000
46, 	0.620868, 	77.419998, 	-0.467337, 	0.000000
47, 	0.618577, 	77.570000, 	-0.496284, 	0.000000
48, 	0.615808, 	77.820000, 	-0.477969, 	0.000000
49, 	0.613806, 	77.729996, 	-0.487040, 	0.000000
50, 	0.610678, 	77.889999, 	-0.457509, 	0.000000

==> data/main/fashionMNIST/modelpoisoning_filterl2.txt <==
x, loss, acc, malloss, asr
1, 	2.296666, 	10.000000, 	-0.003677, 	0.000000
2, 	2.285555, 	10.099999, 	-0.013545, 	0.000000
3, 	2.267888, 	17.949999, 	-0.025442, 	10.000000
4, 	2.234661, 	20.109999, 	-0.039592, 	30.000000
5, 	2.161016, 	25.289999, 	-0.059296, 	40.000000
6, 	1.981674, 	39.959999, 	-0.079771, 	20.000000
7, 	1.619468, 	56.949997, 	-0.114581, 	10.000000
8, 	1.259218, 	61.039997, 	-0.093867, 	10.000000
9, 	1.053895, 	62.869999, 	0.003342, 	10.000000
10, 	0.953493, 	64.689995, 	0.065054, 	10.000000
11, 	0.899662, 	66.059998, 	0.088867, 	0.000000
12, 	0.866697, 	67.049995, 	0.095403, 	0.000000
13, 	0.843070, 	67.930000, 	0.072538, 	0.000000
14, 	0.821713, 	69.009995, 	0.063005, 	0.000000
15, 	0.805784, 	69.619995, 	0.030900, 	0.000000
16, 	0.790386, 	70.439995, 	0.011028, 	0.000000
17, 	0.775717, 	71.169998, 	-0.018649, 	0.000000
18, 	0.763523, 	71.979996, 	-0.038610, 	0.000000
19, 	0.750867, 	72.379997, 	-0.048535, 	0.000000
20, 	0.738727, 	73.040001, 	-0.071351, 	0.000000
21, 	0.727883, 	74.009995, 	-0.081217, 	0.000000
22, 	0.719401, 	73.849998, 	-0.115695, 	0.000000
23, 	0.711248, 	74.059998, 	-0.156209, 	0.000000
24, 	0.702596, 	74.849998, 	-0.140359, 	0.000000
25, 	0.695013, 	74.729996, 	-0.205585, 	0.000000
26, 	0.689884, 	75.159996, 	-0.203844, 	0.000000
27, 	0.683740, 	75.119995, 	-0.248838, 	0.000000
28, 	0.678599, 	75.400002, 	-0.248720, 	0.000000
29, 	0.673991, 	75.669998, 	-0.246473, 	0.000000
30, 	0.669453, 	75.909996, 	-0.237959, 	0.000000
31, 	0.667127, 	75.439995, 	-0.251843, 	0.000000
32, 	0.661978, 	76.040001, 	-0.279448, 	0.000000
33, 	0.659057, 	75.930000, 	-0.275976, 	0.000000
34, 	0.653551, 	76.430000, 	-0.276506, 	0.000000
35, 	0.650684, 	76.419998, 	-0.293758, 	0.000000
36, 	0.648894, 	76.209999, 	-0.328303, 	0.000000
37, 	0.644413, 	76.790001, 	-0.326226, 	0.000000
38, 	0.641689, 	76.689995, 	-0.303103, 	0.000000
39, 	0.638656, 	76.860001, 	-0.333291, 	0.000000
40, 	0.635552, 	76.879997, 	-0.327915, 	0.000000
41, 	0.633329, 	76.750000, 	-0.364547, 	0.000000
42, 	0.631604, 	76.869995, 	-0.360199, 	0.000000
43, 	0.627242, 	77.229996, 	-0.359418, 	0.000000
44, 	0.624956, 	77.489998, 	-0.354195, 	0.000000
45, 	0.623742, 	77.029999, 	-0.402171, 	10.000000
46, 	0.618473, 	77.659996, 	-0.375850, 	0.000000
47, 	0.616296, 	77.790001, 	-0.386634, 	0.000000
48, 	0.613572, 	77.720001, 	-0.385688, 	0.000000
49, 	0.611898, 	77.790001, 	-0.438161, 	10.000000
50, 	0.608600, 	77.869995, 	-0.450064, 	10.000000

==> data/main/fashionMNIST/modelpoisoning_history.txt <==
x, loss, acc, malloss, asr
1, 	2.299278, 	10.139999, 	-0.034103, 	20.000000
2, 	2.293091, 	10.059999, 	-0.139291, 	20.000000
3, 	2.289447, 	10.429999, 	-0.322334, 	50.000000
4, 	2.258040, 	11.160000, 	-0.579346, 	50.000000
5, 	2.168434, 	23.340000, 	-1.164405, 	60.000000
6, 	2.158198, 	22.150000, 	-2.544560, 	50.000000
7, 	2.183863, 	29.009998, 	-4.258622, 	70.000000
8, 	2.072416, 	34.099998, 	-5.513332, 	90.000000
9, 	2.138192, 	35.340000, 	-6.507822, 	90.000000
10, 	2.153294, 	36.750000, 	-7.248129, 	100.000000
11, 	2.079297, 	39.619999, 	-7.642917, 	100.000000
12, 	2.077829, 	40.840000, 	-8.016436, 	100.000000
13, 	2.013642, 	43.250000, 	-8.250724, 	100.000000
14, 	1.887231, 	46.020000, 	-8.405219, 	100.000000
15, 	1.886536, 	46.899998, 	-8.555580, 	100.000000
16, 	1.838527, 	47.849998, 	-8.635158, 	100.000000
17, 	1.777211, 	49.480000, 	-8.772580, 	100.000000
18, 	1.681104, 	51.289997, 	-8.870521, 	100.000000
19, 	1.626172, 	52.079998, 	-8.830086, 	100.000000
20, 	1.553634, 	53.529999, 	-8.906131, 	100.000000
21, 	1.514418, 	55.129997, 	-8.999202, 	100.000000
22, 	1.440542, 	56.489998, 	-8.976604, 	100.000000
23, 	1.388045, 	57.359997, 	-8.988139, 	100.000000
24, 	1.330237, 	58.859997, 	-9.022379, 	100.000000
25, 	1.281075, 	60.139999, 	-9.058272, 	100.000000
26, 	1.264277, 	60.609997, 	-9.066928, 	100.000000
27, 	1.211582, 	61.829998, 	-9.075864, 	100.000000
28, 	1.146246, 	63.209999, 	-9.083848, 	100.000000
29, 	1.119184, 	63.719997, 	-9.113980, 	100.000000
30, 	1.091909, 	64.260002, 	-9.101909, 	100.000000
31, 	1.064768, 	65.119995, 	-9.205916, 	100.000000
32, 	1.041178, 	65.809998, 	-9.224126, 	100.000000
33, 	1.013122, 	66.309998, 	-9.228734, 	100.000000
34, 	0.993381, 	67.029999, 	-9.299712, 	100.000000
35, 	0.984166, 	67.500000, 	-9.340476, 	100.000000
36, 	0.941660, 	68.659996, 	-9.351263, 	100.000000
37, 	0.929950, 	69.119995, 	-9.383100, 	100.000000
38, 	0.909911, 	69.330002, 	-9.392850, 	100.000000
39, 	0.909664, 	69.500000, 	-9.424911, 	100.000000
40, 	0.887585, 	70.159996, 	-9.479781, 	100.000000
41, 	0.859619, 	70.869995, 	-9.465242, 	100.000000
42, 	0.845562, 	71.299995, 	-9.480601, 	100.000000
43, 	0.844850, 	71.339996, 	-9.529472, 	100.000000
44, 	0.837597, 	71.449997, 	-9.524861, 	100.000000
45, 	0.827268, 	71.889999, 	-9.623225, 	100.000000
46, 	0.810934, 	72.070000, 	-9.620625, 	100.000000
47, 	0.801430, 	72.189995, 	-9.642287, 	100.000000
48, 	0.799850, 	72.400002, 	-9.715650, 	100.000000
49, 	0.778743, 	73.029999, 	-9.700278, 	100.000000
50, 	0.776670, 	73.169998, 	-9.722322, 	100.000000

==> data/main/fashionMNIST/modelpoisoning_krum.txt <==
x, loss, acc, malloss, asr
1, 	2.296436, 	10.000000, 	0.004331, 	0.000000
2, 	2.285674, 	10.210000, 	0.002949, 	0.000000
3, 	2.268868, 	24.809999, 	0.000732, 	10.000000
4, 	2.237799, 	29.689999, 	-0.001228, 	30.000000
5, 	2.169208, 	29.980000, 	0.002036, 	40.000000
6, 	1.999633, 	40.629997, 	0.021059, 	20.000000
7, 	1.648747, 	54.699997, 	-0.014111, 	10.000000
8, 	1.284761, 	61.000000, 	0.061602, 	10.000000
9, 	1.075857, 	62.500000, 	0.282861, 	10.000000
10, 	0.969208, 	63.709999, 	0.346075, 	10.000000
11, 	0.923363, 	64.169998, 	0.475182, 	0.000000
12, 	0.898014, 	64.019997, 	0.540154, 	0.000000
13, 	0.871970, 	66.260002, 	0.542906, 	0.000000
14, 	0.842904, 	68.180000, 	0.443802, 	10.000000
15, 	0.848520, 	67.320000, 	0.553733, 	0.000000
16, 	0.820045, 	69.040001, 	0.500090, 	0.000000
17, 	0.806536, 	67.970001, 	0.444981, 	0.000000
18, 	0.812131, 	69.820000, 	0.287740, 	10.000000
19, 	0.783771, 	71.839996, 	0.421616, 	10.000000
20, 	0.760817, 	72.610001, 	0.465695, 	10.000000
21, 	0.761835, 	71.659996, 	0.450444, 	0.000000
22, 	0.758483, 	71.750000, 	0.536775, 	0.000000
23, 	0.758703, 	72.439995, 	0.168444, 	0.000000
24, 	0.732749, 	73.279999, 	0.460401, 	0.000000
25, 	0.717781, 	73.669998, 	0.325597, 	0.000000
26, 	0.722158, 	73.500000, 	0.342252, 	0.000000
27, 	0.711026, 	74.720001, 	0.255795, 	0.000000
28, 	0.737683, 	72.349998, 	0.377150, 	0.000000
29, 	0.750967, 	70.989998, 	0.281140, 	0.000000
30, 	0.689031, 	74.729996, 	0.315411, 	0.000000
31, 	0.688370, 	74.779999, 	0.349031, 	0.000000
32, 	0.683198, 	74.629997, 	0.234037, 	0.000000
33, 	0.677323, 	75.759995, 	0.215711, 	0.000000
34, 	0.677571, 	75.580002, 	0.044599, 	10.000000
35, 	0.674985, 	74.939995, 	0.125725, 	0.000000
36, 	0.671717, 	75.080002, 	-0.114338, 	0.000000
37, 	0.678387, 	75.159996, 	-0.201124, 	10.000000
38, 	0.664773, 	75.419998, 	-0.128573, 	10.000000
39, 	0.690990, 	73.799995, 	-0.297858, 	10.000000
40, 	0.678296, 	75.619995, 	-0.143532, 	10.000000
41, 	0.660938, 	75.900002, 	-0.128695, 	10.000000
42, 	0.674324, 	75.070000, 	-0.242284, 	10.000000
43, 	0.663194, 	75.489998, 	-0.057805, 	10.000000
44, 	0.660827, 	75.939995, 	-0.050588, 	0.000000
45, 	0.677271, 	74.409996, 	-0.086066, 	10.000000
46, 	0.664685, 	74.970001, 	-0.049524, 	10.000000
47, 	0.646752, 	76.330002, 	-0.192327, 	10.000000
48, 	0.675375, 	74.619995, 	0.244366, 	0.000000
49, 	0.651774, 	75.169998, 	-0.184821, 	10.000000
50, 	0.657471, 	76.049995, 	-0.308914, 	20.000000

==> data/main/fashionMNIST/modelpoisoning_median.txt <==
x, loss, acc, malloss, asr
1, 	2.296572, 	10.000000, 	0.003123, 	0.000000
2, 	2.285553, 	10.000000, 	0.000257, 	0.000000
3, 	2.268156, 	20.029999, 	-0.004210, 	0.000000
4, 	2.235524, 	21.939999, 	-0.011360, 	30.000000
5, 	2.163728, 	27.199999, 	-0.023953, 	30.000000
6, 	1.987838, 	41.209999, 	-0.041943, 	30.000000
7, 	1.623378, 	56.930000, 	-0.052470, 	10.000000
8, 	1.264209, 	60.099998, 	0.012794, 	10.000000
9, 	1.062523, 	61.910000, 	0.108485, 	10.000000
10, 	0.961883, 	63.939999, 	0.153459, 	10.000000
11, 	0.909727, 	65.110001, 	0.142414, 	10.000000
12, 	0.876705, 	66.049995, 	0.138120, 	20.000000
13, 	0.850693, 	67.070000, 	0.145878, 	10.000000
14, 	0.830052, 	68.150002, 	0.125953, 	10.000000
15, 	0.817532, 	68.709999, 	0.084356, 	10.000000
16, 	0.799011, 	69.519997, 	0.056716, 	10.000000
17, 	0.787818, 	70.070000, 	-0.023995, 	20.000000
18, 	0.769838, 	70.970001, 	-0.018911, 	20.000000
19, 	0.758173, 	71.360001, 	-0.035726, 	10.000000
20, 	0.745048, 	71.909996, 	-0.065754, 	10.000000
21, 	0.736141, 	72.419998, 	-0.091869, 	10.000000
22, 	0.727849, 	72.449997, 	-0.088230, 	10.000000
23, 	0.720449, 	72.809998, 	-0.114639, 	20.000000
24, 	0.709664, 	73.189995, 	-0.083626, 	0.000000
25, 	0.705137, 	73.259995, 	-0.117215, 	10.000000
26, 	0.697924, 	73.750000, 	-0.087245, 	10.000000
27, 	0.693069, 	73.809998, 	-0.109200, 	10.000000
28, 	0.689047, 	73.849998, 	-0.119727, 	10.000000
29, 	0.684262, 	73.970001, 	-0.122960, 	10.000000
30, 	0.678236, 	74.519997, 	-0.124512, 	10.000000
31, 	0.678526, 	74.070000, 	-0.139593, 	10.000000
32, 	0.674243, 	74.400002, 	-0.185160, 	10.000000
33, 	0.669946, 	74.849998, 	-0.175796, 	10.000000
34, 	0.663811, 	75.099998, 	-0.179966, 	10.000000
35, 	0.659540, 	75.180000, 	-0.185943, 	20.000000
36, 	0.659902, 	74.889999, 	-0.214143, 	20.000000
37, 	0.656359, 	75.189995, 	-0.230742, 	20.000000
38, 	0.651206, 	75.509995, 	-0.198220, 	20.000000
39, 	0.649247, 	75.369995, 	-0.217355, 	30.000000
40, 	0.643696, 	75.669998, 	-0.195585, 	20.000000
41, 	0.643810, 	75.739998, 	-0.246887, 	20.000000
42, 	0.645533, 	75.320000, 	-0.253740, 	30.000000
43, 	0.638602, 	75.809998, 	-0.254778, 	20.000000
44, 	0.633788, 	76.309998, 	-0.239280, 	20.000000
45, 	0.637642, 	75.650002, 	-0.276187, 	30.000000
46, 	0.628425, 	76.209999, 	-0.222412, 	20.000000
47, 	0.626509, 	76.259995, 	-0.232993, 	20.000000
48, 	0.624407, 	76.349998, 	-0.227002, 	20.000000
49, 	0.623499, 	76.379997, 	-0.255841, 	20.000000
50, 	0.621382, 	76.360001, 	-0.280039, 	20.000000

==> data/main/fashionMNIST/modelpoisoning_mom_ex_noregret.txt <==
x, loss, acc, malloss, asr
1,      2.296235,       10.000000,      -0.008918,      20.000000
2,      2.284100,       10.009999,      -0.025347,      20.000000
3,      2.264210,       19.320000,      -0.050117,      10.000000
4,      2.226698,       20.959999,      -0.092506,      30.000000
5,      2.145365,       31.219999,      -0.155232,      30.000000
6,      1.945729,       34.669998,      -0.263621,      40.000000
7,      1.558123,       56.609997,      -0.342348,      0.000000
8,      1.222423,       58.829998,      -0.503393,      0.000000
9,      1.048705,       60.859997,      -0.705222,      0.000000
10,     0.943398,       63.910000,      -0.755546,      0.000000
11,     0.918323,       63.469997,      -1.018391,      0.000000
12,     0.859785,       67.150002,      -0.876613,      0.000000
13,     0.837644,       68.110001,      -0.891730,      0.000000
14,     0.816128,       69.150002,      -0.895488,      0.000000
15,     0.828655,       67.369995,      -1.193346,      10.000000
16,     0.785649,       70.540001,      -1.036818,      10.000000
17,     0.769379,       71.290001,      -1.030365,      10.000000
18,     0.761407,       71.669998,      -1.159450,      10.000000
19,     0.769215,       70.989998,      -1.429278,      10.000000
20,     0.734521,       72.790001,      -1.251109,      10.000000
21,     0.722414,       73.860001,      -1.265698,      10.000000
22,     0.714343,       73.720001,      -1.268911,      10.000000
23,     0.705644,       74.250000,      -1.290456,      10.000000
24,     0.700532,       74.639999,      -1.338306,      10.000000
25,     0.707314,       73.589996,      -1.619210,      10.000000
26,     0.691134,       74.860001,      -1.611819,      10.000000
27,     0.680423,       75.419998,      -1.554998,      10.000000
28,     0.677034,       75.549995,      -1.581217,      10.000000
29,     0.673483,       75.529999,      -1.617542,      10.000000
30,     0.668396,       75.860001,      -1.648320,      10.000000
31,     0.665490,       75.599998,      -1.680427,      20.000000
32,     0.660384,       75.820000,      -1.693804,      10.000000
33,     0.657950,       76.159996,      -1.760345,      20.000000
34,     0.657043,       75.930000,      -1.887520,      20.000000
35,     0.653232,       76.000000,      -1.950017,      20.000000
36,     0.648019,       76.089996,      -1.934214,      20.000000
37,     0.645554,       76.369995,      -2.022094,      20.000000
38,     0.639917,       76.570000,      -2.013381,      20.000000
39,     0.636648,       76.930000,      -2.027088,      20.000000
40,     0.633433,       76.949997,      -2.063803,      20.000000
41,     0.630004,       77.049995,      -2.072986,      20.000000
42,     0.630975,       76.549995,      -2.110711,      20.000000
43,     0.626128,       77.059998,      -2.133728,      20.000000
44,     0.623204,       77.209999,      -2.141722,      20.000000
45,     0.624216,       76.860001,      -2.266757,      20.000000
46,     0.617899,       77.379997,      -2.262078,      20.000000
47,     0.616363,       77.479996,      -2.309527,      20.000000
48,     0.621383,       76.970001,      -2.542146,      20.000000
49,     0.611207,       77.689995,      -2.461000,      20.000000
50,     0.606419,       77.699997,      -2.438501,      20.000000

==> data/main/fashionMNIST/modelpoisoning_mom_filterl2.txt <==
x, loss, acc, malloss, asr
1, 	2.296898, 	10.009999, 	-0.013483, 	0.000000
2, 	2.286007, 	10.920000, 	-0.035965, 	30.000000
3, 	2.268270, 	13.400000, 	-0.061376, 	30.000000
4, 	2.233588, 	18.309999, 	-0.093282, 	30.000000
5, 	2.157917, 	19.809999, 	-0.132414, 	40.000000
6, 	1.974321, 	35.029999, 	-0.179994, 	40.000000
7, 	1.613352, 	55.669998, 	-0.250005, 	10.000000
8, 	1.257744, 	60.009998, 	-0.281633, 	10.000000
9, 	1.053409, 	62.619999, 	-0.234112, 	10.000000
10, 	0.954050, 	64.489998, 	-0.196534, 	10.000000
11, 	0.902649, 	65.559998, 	-0.212023, 	10.000000
12, 	0.868470, 	66.750000, 	-0.212634, 	10.000000
13, 	0.844840, 	67.299995, 	-0.244096, 	10.000000
14, 	0.821807, 	68.939995, 	-0.281030, 	0.000000
15, 	0.805323, 	69.199997, 	-0.324292, 	10.000000
16, 	0.787333, 	70.720001, 	-0.328929, 	0.000000
17, 	0.773532, 	71.360001, 	-0.401394, 	0.000000
18, 	0.758770, 	72.389999, 	-0.442398, 	0.000000
19, 	0.747052, 	72.570000, 	-0.470612, 	0.000000
20, 	0.735900, 	73.220001, 	-0.497255, 	0.000000
21, 	0.724320, 	74.189995, 	-0.511531, 	0.000000
22, 	0.715575, 	74.119995, 	-0.528458, 	0.000000
23, 	0.708355, 	74.259995, 	-0.575764, 	0.000000
24, 	0.699695, 	74.839996, 	-0.585960, 	0.000000
25, 	0.693168, 	74.500000, 	-0.688084, 	0.000000
26, 	0.687175, 	75.339996, 	-0.657738, 	0.000000
27, 	0.680946, 	75.229996, 	-0.722644, 	0.000000
28, 	0.676122, 	75.369995, 	-0.726840, 	0.000000
29, 	0.671344, 	75.589996, 	-0.734203, 	0.000000
30, 	0.667080, 	76.009995, 	-0.739353, 	0.000000
31, 	0.664030, 	75.699997, 	-0.791451, 	0.000000
32, 	0.660271, 	75.750000, 	-0.868650, 	0.000000
33, 	0.656507, 	76.089996, 	-0.868154, 	0.000000
34, 	0.652957, 	76.129997, 	-0.916824, 	0.000000
35, 	0.649286, 	76.099998, 	-0.936267, 	0.000000
36, 	0.647517, 	75.939995, 	-0.984453, 	0.000000
37, 	0.643616, 	76.159996, 	-1.032282, 	10.000000
38, 	0.639053, 	76.639999, 	-0.994439, 	0.000000
39, 	0.637201, 	76.680000, 	-1.019719, 	0.000000
40, 	0.634415, 	76.680000, 	-1.057398, 	0.000000
41, 	0.631570, 	76.799995, 	-1.112537, 	0.000000
42, 	0.633803, 	76.110001, 	-1.152129, 	10.000000
43, 	0.626442, 	76.970001, 	-1.138041, 	10.000000
44, 	0.622775, 	77.220001, 	-1.165867, 	0.000000
45, 	0.624584, 	76.599998, 	-1.265527, 	20.000000
46, 	0.618053, 	77.209999, 	-1.235380, 	20.000000
47, 	0.615526, 	77.409996, 	-1.265137, 	20.000000
48, 	0.613202, 	77.369995, 	-1.273301, 	20.000000
49, 	0.610460, 	77.669998, 	-1.287104, 	10.000000
50, 	0.608093, 	77.549995, 	-1.339537, 	20.000000

==> data/main/fashionMNIST/modelpoisoning_trimmedmean.txt <==
x, loss, acc, malloss, asr
1, 	2.297234, 	10.730000, 	-0.031651, 	30.000000
2, 	2.284877, 	10.000000, 	-0.100529, 	30.000000
3, 	2.262544, 	10.000000, 	-0.228636, 	30.000000
4, 	2.208456, 	13.000000, 	-0.413030, 	40.000000
5, 	2.061236, 	22.859999, 	-0.708412, 	30.000000
6, 	1.955208, 	28.920000, 	-1.386938, 	30.000000
7, 	2.038111, 	32.410000, 	-2.215206, 	30.000000
8, 	2.044858, 	37.389999, 	-2.825836, 	30.000000
9, 	2.000678, 	39.040001, 	-3.310502, 	30.000000
10, 	1.915008, 	41.289997, 	-3.680153, 	30.000000
11, 	1.883597, 	42.189999, 	-4.039454, 	50.000000
12, 	1.822414, 	43.959999, 	-4.314773, 	50.000000
13, 	1.728967, 	45.599998, 	-4.500229, 	50.000000
14, 	1.656972, 	47.709999, 	-4.698693, 	60.000000
15, 	1.642147, 	47.680000, 	-4.912240, 	60.000000
16, 	1.576496, 	49.299999, 	-5.043515, 	60.000000
17, 	1.553650, 	49.669998, 	-5.234100, 	60.000000
18, 	1.469012, 	51.399998, 	-5.311010, 	80.000000
19, 	1.404153, 	52.359997, 	-5.401289, 	80.000000
20, 	1.349898, 	54.039997, 	-5.518938, 	80.000000
21, 	1.337448, 	54.770000, 	-5.631789, 	90.000000
22, 	1.273645, 	56.000000, 	-5.698933, 	90.000000
23, 	1.236246, 	56.849998, 	-5.796838, 	90.000000
24, 	1.193775, 	58.389999, 	-5.816209, 	90.000000
25, 	1.177054, 	58.619999, 	-5.919194, 	90.000000
26, 	1.143239, 	60.049999, 	-5.951927, 	90.000000
27, 	1.121016, 	60.779999, 	-6.018224, 	90.000000
28, 	1.125032, 	60.549999, 	-6.116224, 	90.000000
29, 	1.093427, 	61.480000, 	-6.114788, 	90.000000
30, 	1.069764, 	62.340000, 	-6.151686, 	90.000000
31, 	1.065918, 	62.389999, 	-6.228095, 	100.000000
32, 	1.054795, 	62.769997, 	-6.289071, 	100.000000
33, 	1.042009, 	63.309998, 	-6.318922, 	100.000000
34, 	1.013481, 	64.360001, 	-6.370837, 	100.000000
35, 	0.991973, 	64.919998, 	-6.425291, 	100.000000
36, 	0.990688, 	64.799995, 	-6.471698, 	100.000000
37, 	0.983655, 	64.949997, 	-6.552317, 	100.000000
38, 	0.955059, 	65.809998, 	-6.560331, 	100.000000
39, 	0.951364, 	65.949997, 	-6.601302, 	100.000000
40, 	0.920366, 	66.790001, 	-6.653934, 	100.000000
41, 	0.927962, 	66.680000, 	-6.709480, 	100.000000
42, 	0.933940, 	66.509995, 	-6.767032, 	100.000000
43, 	0.915347, 	67.129997, 	-6.785437, 	100.000000
44, 	0.888694, 	68.009995, 	-6.816383, 	100.000000
45, 	0.899912, 	67.739998, 	-6.873180, 	100.000000
46, 	0.871042, 	68.479996, 	-6.863466, 	100.000000
47, 	0.863739, 	68.570000, 	-6.938242, 	100.000000
48, 	0.847173, 	69.259995, 	-6.947330, 	100.000000
49, 	0.845390, 	69.220001, 	-6.982037, 	100.000000
50, 	0.837363, 	69.459999, 	-7.053293, 	100.000000

==> data/main/fashionMNIST/noattack_average.txt <==
x, loss, y
1, 	2.297029, 	19.340000
2, 	2.287216, 	23.480000
3, 	2.272279, 	25.949999
4, 	2.247319, 	33.399998
5, 	2.196125, 	35.520000
6, 	2.075408, 	40.489998
7, 	1.776904, 	51.369999
8, 	1.358247, 	62.329998
9, 	1.098767, 	63.939999
10, 	0.974167, 	64.919998
11, 	0.909310, 	66.239998
12, 	0.869266, 	67.750000
13, 	0.842017, 	68.599998
14, 	0.821019, 	69.509995
15, 	0.803854, 	70.110001
16, 	0.789085, 	70.860001
17, 	0.776288, 	71.650002
18, 	0.764986, 	72.119995
19, 	0.754474, 	72.559998
20, 	0.745600, 	72.900002
21, 	0.736414, 	73.349998
22, 	0.728983, 	73.610001
23, 	0.720782, 	74.239998
24, 	0.712106, 	74.639999
25, 	0.705699, 	74.959999
26, 	0.698198, 	75.070000
27, 	0.691495, 	75.479996
28, 	0.685799, 	75.699997
29, 	0.679420, 	75.919998
30, 	0.673761, 	76.110001
31, 	0.668834, 	76.250000
32, 	0.663480, 	76.409996
33, 	0.658472, 	76.650002
34, 	0.653773, 	76.820000
35, 	0.649865, 	76.970001
36, 	0.645941, 	77.000000
37, 	0.641470, 	77.199997
38, 	0.638251, 	77.309998
39, 	0.634912, 	77.339996
40, 	0.631441, 	77.549995
41, 	0.628771, 	77.529999
42, 	0.625306, 	77.669998
43, 	0.622412, 	77.759995
44, 	0.619598, 	77.820000
45, 	0.617021, 	77.979996
46, 	0.613960, 	78.059998
47, 	0.611700, 	78.169998
48, 	0.609467, 	78.080002
49, 	0.606513, 	78.150002
50, 	0.604059, 	78.419998


==> data/main/fashionMNIST/noattack_bucketing.txt <==
x, loss, y
1, 	2.297270, 	10.000000
2, 	2.286983, 	10.000000
3, 	2.271398, 	15.469999
4, 	2.243951, 	25.580000
5, 	2.186879, 	29.119999
6, 	2.052844, 	37.090000
7, 	1.756771, 	56.590000
8, 	1.367131, 	62.309998
9, 	1.108378, 	62.869999
10, 	0.979937, 	64.119995
11, 	0.912183, 	65.790001
12, 	0.875252, 	66.619995
13, 	0.848705, 	67.739998
14, 	0.825287, 	69.169998
15, 	0.810204, 	70.110001
16, 	0.793754, 	70.699997
17, 	0.778852, 	71.610001
18, 	0.764285, 	72.439995
19, 	0.753479, 	72.750000
20, 	0.742604, 	72.610001
21, 	0.729289, 	73.790001
22, 	0.721639, 	73.750000
23, 	0.713774, 	74.150002
24, 	0.705739, 	74.729996
25, 	0.698475, 	74.930000
26, 	0.691735, 	74.820000
27, 	0.686605, 	75.129997
28, 	0.682450, 	75.269997
29, 	0.675506, 	75.669998
30, 	0.674435, 	75.470001
31, 	0.670699, 	75.699997
32, 	0.664854, 	75.790001
33, 	0.664290, 	75.809998
34, 	0.658180, 	76.000000
35, 	0.655145, 	76.229996
36, 	0.650693, 	76.269997
37, 	0.650281, 	75.820000
38, 	0.646615, 	76.639999
39, 	0.642783, 	76.820000
40, 	0.641098, 	76.659996
41, 	0.638828, 	77.080002
42, 	0.634221, 	77.019997
43, 	0.630346, 	77.259995
44, 	0.630066, 	77.110001
45, 	0.625181, 	77.330002
46, 	0.622697, 	77.709999
47, 	0.620323, 	77.470001
48, 	0.619272, 	77.470001
49, 	0.615775, 	77.559998
50, 	0.612941, 	77.759995

==> data/main/fashionMNIST/noattack_bulyankrum.txt <==
x, loss, y
1,      2.296564,       10.000000
2,      2.285856,       10.000000
3,      2.269137,       14.349999
4,      2.238444,       25.230000
5,      2.171658,       29.629999
6,      2.009763,       38.399998
7,      1.660322,       58.570000
8,      1.286978,       61.369999
9,      1.071069,       62.799999
10,     0.962323,       64.580002
11,     0.904428,       66.059998
12,     0.868526,       67.229996
13,     0.843694,       68.119995
14,     0.823024,       69.549995
15,     0.806051,       70.269997
16,     0.790782,       71.099998
17,     0.777558,       71.269997
18,     0.764143,       72.259995
19,     0.751468,       72.809998
20,     0.741575,       72.739998
21,     0.730357,       73.720001
22,     0.721467,       74.119995
23,     0.713272,       74.379997
24,     0.705899,       74.509995
25,     0.699270,       74.650002
26,     0.693367,       74.909996
27,     0.688247,       74.939995
28,     0.683704,       75.009995
29,     0.679221,       75.500000
30,     0.675504,       75.689995
31,     0.670572,       75.680000
32,     0.668092,       75.849998
33,     0.663770,       75.889999
34,     0.660574,       75.860001
35,     0.656961,       76.119995
36,     0.654215,       76.259995
37,     0.651985,       76.150002
38,     0.648248,       76.470001
39,     0.645963,       76.509995
40,     0.643433,       76.629997
41,     0.640421,       76.779999
42,     0.638034,       76.769997
43,     0.635317,       76.970001
44,     0.633502,       77.009995
45,     0.630623,       77.150002
46,     0.628163,       77.099998
47,     0.625238,       77.360001
48,     0.623405,       77.250000
49,     0.621243,       77.409996
50,     0.618159,       77.529999


==> data/main/fashionMNIST/noattack_bulyanmedian.txt <==
x, loss, y
1, 	2.296527, 	10.000000
2, 	2.285763, 	10.000000
3, 	2.268964, 	14.540000
4, 	2.237937, 	25.529999
5, 	2.170293, 	28.789999
6, 	2.006025, 	36.930000
7, 	1.654082, 	59.209999
8, 	1.283874, 	61.419998
9, 	1.070410, 	63.129997
10, 	0.961961, 	64.720001
11, 	0.903860, 	66.349998
12, 	0.867995, 	67.080002
13, 	0.842404, 	68.650002
14, 	0.821385, 	69.750000
15, 	0.804148, 	70.309998
16, 	0.788561, 	71.040001
17, 	0.774316, 	71.509995
18, 	0.761676, 	72.040001
19, 	0.748660, 	72.879997
20, 	0.738276, 	72.869995
21, 	0.726563, 	73.909996
22, 	0.718007, 	74.119995
23, 	0.709579, 	74.299995
24, 	0.702050, 	74.419998
25, 	0.695540, 	74.669998
26, 	0.689079, 	75.150002
27, 	0.683848, 	75.299995
28, 	0.679077, 	75.360001
29, 	0.674236, 	75.610001
30, 	0.670726, 	75.659996
31, 	0.666749, 	75.909996
32, 	0.663227, 	75.949997
33, 	0.659159, 	75.979996
34, 	0.656048, 	76.209999
35, 	0.652342, 	76.430000
36, 	0.649070, 	76.559998
37, 	0.646373, 	76.379997
38, 	0.643093, 	76.680000
39, 	0.639287, 	76.739998
40, 	0.637305, 	76.979996
41, 	0.633919, 	76.959999
42, 	0.631459, 	77.059998
43, 	0.628334, 	77.229996
44, 	0.625839, 	77.309998
45, 	0.623797, 	77.259995
46, 	0.621085, 	77.360001
47, 	0.618052, 	77.540001
48, 	0.615689, 	77.580002
49, 	0.612994, 	77.680000
50, 	0.610174, 	77.849998

==> data/main/fashionMNIST/noattack_bulyantrimmedmean.txt <==
x, loss, y
1, 	2.296529, 	10.000000
2, 	2.285743, 	10.000000
3, 	2.268894, 	14.790000
4, 	2.237789, 	25.660000
5, 	2.169747, 	29.000000
6, 	2.004338, 	38.230000
7, 	1.650964, 	58.849998
8, 	1.281144, 	61.329998
9, 	1.068721, 	63.169998
10, 	0.960904, 	64.739998
11, 	0.903231, 	66.500000
12, 	0.867509, 	67.150002
13, 	0.841764, 	68.759995
14, 	0.820674, 	69.820000
15, 	0.803462, 	70.339996
16, 	0.787694, 	71.099998
17, 	0.773312, 	71.619995
18, 	0.760634, 	72.159996
19, 	0.747798, 	72.900002
20, 	0.737443, 	72.889999
21, 	0.725810, 	73.959999
22, 	0.716980, 	74.089996
23, 	0.708721, 	74.409996
24, 	0.701223, 	74.509995
25, 	0.694570, 	74.689995
26, 	0.688043, 	75.159996
27, 	0.682843, 	75.430000
28, 	0.678124, 	75.339996
29, 	0.673210, 	75.659996
30, 	0.669711, 	75.750000
31, 	0.665524, 	76.009995
32, 	0.662021, 	76.000000
33, 	0.657942, 	76.080002
34, 	0.654742, 	76.339996
35, 	0.651168, 	76.459999
36, 	0.647680, 	76.570000
37, 	0.644959, 	76.629997
38, 	0.641795, 	76.830002
39, 	0.638072, 	76.779999
40, 	0.636092, 	77.029999
41, 	0.632631, 	77.040001
42, 	0.630124, 	77.209999
43, 	0.626761, 	77.259995
44, 	0.624373, 	77.509995
45, 	0.622295, 	77.349998
46, 	0.619616, 	77.430000
47, 	0.616417, 	77.729996
48, 	0.614135, 	77.750000
49, 	0.611539, 	77.790001
50, 	0.608626, 	77.889999

==> data/main/fashionMNIST/noattack_clustering.txt <==
x, loss, y
1, 	2.296382, 	10.000000
2, 	2.285547, 	10.000000
3, 	2.268788, 	16.889999
4, 	2.237292, 	25.139999
5, 	2.168704, 	28.299999
6, 	2.000345, 	39.939999
7, 	1.643011, 	55.989998
8, 	1.274871, 	61.149998
9, 	1.070669, 	62.879997
10, 	0.964052, 	64.339996
11, 	0.907442, 	65.400002
12, 	0.874038, 	65.959999
13, 	0.842550, 	67.729996
14, 	0.829468, 	68.229996
15, 	0.812844, 	69.439995
16, 	0.793475, 	71.110001
17, 	0.778620, 	71.839996
18, 	0.766897, 	71.680000
19, 	0.759705, 	72.500000
20, 	0.749211, 	72.769997
21, 	0.738694, 	73.150002
22, 	0.729055, 	73.949997
23, 	0.714908, 	74.220001
24, 	0.710219, 	74.360001
25, 	0.700234, 	74.689995
26, 	0.700609, 	74.400002
27, 	0.689013, 	75.159996
28, 	0.688315, 	74.570000
29, 	0.683233, 	75.339996
30, 	0.680121, 	75.389999
31, 	0.675911, 	74.809998
32, 	0.668459, 	75.759995
33, 	0.670730, 	75.729996
34, 	0.664814, 	75.930000
35, 	0.661189, 	75.589996
36, 	0.660757, 	75.419998
37, 	0.662581, 	75.949997
38, 	0.670273, 	73.919998
39, 	0.650683, 	75.639999
40, 	0.647812, 	75.580002
41, 	0.647208, 	75.650002
42, 	0.638673, 	76.979996
43, 	0.640745, 	76.699997
44, 	0.639884, 	76.180000
45, 	0.635621, 	76.559998
46, 	0.631714, 	77.049995
47, 	0.628620, 	77.279999
48, 	0.625932, 	77.159996
49, 	0.621908, 	77.309998
50, 	0.625631, 	77.129997

==> data/main/fashionMNIST/noattack_ex_noregret.txt <==
x, loss, y
1, 	2.296529, 	10.000000
2, 	2.285806, 	10.000000
3, 	2.269041, 	15.219999
4, 	2.238143, 	25.660000
5, 	2.170812, 	29.769999
6, 	2.007487, 	39.209999
7, 	1.656204, 	58.799999
8, 	1.284479, 	61.029999
9, 	1.069998, 	63.070000
10, 	0.962035, 	64.639999
11, 	0.904354, 	66.309998
12, 	0.868472, 	67.089996
13, 	0.843137, 	68.479996
14, 	0.822321, 	69.599998
15, 	0.805176, 	70.250000
16, 	0.789955, 	71.080002
17, 	0.776228, 	71.459999
18, 	0.762918, 	72.180000
19, 	0.750672, 	72.650002
20, 	0.740737, 	72.889999
21, 	0.729328, 	73.720001
22, 	0.720401, 	73.869995
23, 	0.711547, 	74.299995
24, 	0.704213, 	74.479996
25, 	0.697682, 	74.639999
26, 	0.691862, 	75.110001
27, 	0.686478, 	75.150002
28, 	0.681875, 	75.250000
29, 	0.677080, 	75.570000
30, 	0.674241, 	75.650002
31, 	0.669513, 	75.970001
32, 	0.666164, 	75.900002
33, 	0.662027, 	76.049995
34, 	0.658780, 	76.119995
35, 	0.655230, 	76.349998
36, 	0.652363, 	76.330002
37, 	0.649632, 	76.409996
38, 	0.646396, 	76.529999
39, 	0.643570, 	76.750000
40, 	0.641265, 	76.769997
41, 	0.638400, 	76.830002
42, 	0.635804, 	76.889999
43, 	0.632956, 	77.000000
44, 	0.630771, 	77.150002
45, 	0.628695, 	77.199997
46, 	0.625900, 	77.279999
47, 	0.623044, 	77.339996
48, 	0.620905, 	77.320000
49, 	0.618850, 	77.470001
50, 	0.615600, 	77.570000

==> data/main/fashionMNIST/noattack_filterl2.txt <==
x, loss, y
1, 	2.295250, 	22.750000
2, 	2.284064, 	25.840000
3, 	2.268412, 	27.279999
4, 	2.241139, 	42.579998
5, 	2.184081, 	47.199997
6, 	2.043956, 	54.629997
7, 	1.697946, 	59.099998
8, 	1.276371, 	61.799999
9, 	1.054484, 	63.349998
10, 	0.953309, 	65.070000
11, 	0.900029, 	66.089996
12, 	0.865938, 	67.209999
13, 	0.840058, 	68.430000
14, 	0.819778, 	69.080002
15, 	0.802337, 	70.119995
16, 	0.787216, 	70.799995
17, 	0.773012, 	71.479996
18, 	0.761863, 	71.580002
19, 	0.749940, 	72.479996
20, 	0.739375, 	73.000000
21, 	0.729847, 	73.349998
22, 	0.720385, 	74.099998
23, 	0.711430, 	74.519997
24, 	0.704121, 	74.720001
25, 	0.695888, 	74.839996
26, 	0.688127, 	75.180000
27, 	0.681455, 	75.299995
28, 	0.675082, 	75.790001
29, 	0.669211, 	76.040001
30, 	0.663949, 	76.259995
31, 	0.658437, 	76.229996
32, 	0.653727, 	76.570000
33, 	0.649069, 	76.769997
34, 	0.644968, 	76.919998
35, 	0.640921, 	77.129997
36, 	0.636539, 	77.239998
37, 	0.632429, 	77.379997
38, 	0.628633, 	77.519997
39, 	0.625647, 	77.629997
40, 	0.621896, 	77.860001
41, 	0.618892, 	77.839996
42, 	0.616306, 	77.860001
43, 	0.612961, 	77.909996
44, 	0.609220, 	78.070000
45, 	0.606957, 	78.110001
46, 	0.603794, 	78.220001
47, 	0.600975, 	78.209999
48, 	0.597666, 	78.369995
49, 	0.594986, 	78.459999
50, 	0.592518, 	78.439995


==> data/main/fashionMNIST/noattack_history.txt <==
x, loss, y
1, 	2.297377, 	10.000000
2, 	2.287164, 	10.000000
3, 	2.272595, 	11.870000
4, 	2.247558, 	23.699999
5, 	2.196911, 	28.599998
6, 	2.082946, 	32.020000
7, 	1.824290, 	55.649998
8, 	1.450111, 	60.209999
9, 	1.175645, 	62.269997
10, 	1.030167, 	63.709999
11, 	0.950527, 	65.189995
12, 	0.901890, 	66.169998
13, 	0.869335, 	67.459999
14, 	0.844821, 	68.830002
15, 	0.825400, 	69.489998
16, 	0.808984, 	70.099998
17, 	0.794183, 	70.750000
18, 	0.780921, 	71.290001
19, 	0.767962, 	71.989998
20, 	0.757476, 	72.209999
21, 	0.746119, 	72.919998
22, 	0.735918, 	73.439995
23, 	0.726817, 	73.809998
24, 	0.718210, 	73.959999
25, 	0.710480, 	74.239998
26, 	0.703328, 	74.629997
27, 	0.697344, 	74.900002
28, 	0.692084, 	74.830002
29, 	0.686387, 	75.309998
30, 	0.682370, 	75.330002
31, 	0.677899, 	75.559998
32, 	0.673931, 	75.599998
33, 	0.669803, 	75.650002
34, 	0.666481, 	75.709999
35, 	0.662735, 	75.900002
36, 	0.659570, 	76.029999
37, 	0.656844, 	75.919998
38, 	0.653260, 	76.259995
39, 	0.649977, 	76.360001
40, 	0.647608, 	76.470001
41, 	0.644543, 	76.509995
42, 	0.641881, 	76.709999
43, 	0.638902, 	76.779999
44, 	0.636447, 	77.029999
45, 	0.634039, 	76.989998
46, 	0.631607, 	76.979996
47, 	0.628896, 	77.189995
48, 	0.626370, 	77.250000
49, 	0.623964, 	77.309998
50, 	0.621086, 	77.500000

==> data/main/fashionMNIST/noattack_krum.txt <==
x, loss, y
1, 	2.276214, 	21.250000
2, 	2.235047, 	21.340000
3, 	2.140144, 	34.809998
4, 	1.883964, 	51.149998
5, 	1.428275, 	59.090000
6, 	1.128540, 	63.079998
7, 	0.999137, 	62.519997
8, 	0.938856, 	66.099998
9, 	0.888707, 	66.400002
10, 	0.863297, 	67.820000
11, 	0.861748, 	67.379997
12, 	0.871191, 	65.739998
13, 	0.838644, 	67.180000
14, 	0.806522, 	70.059998
15, 	0.792906, 	70.099998
16, 	0.788255, 	71.080002
17, 	0.777233, 	71.129997
18, 	0.769247, 	71.739998
19, 	0.763320, 	72.299995
20, 	0.777215, 	70.589996
21, 	0.758979, 	71.799995
22, 	0.751603, 	72.709999
23, 	0.746970, 	71.739998
24, 	0.740084, 	73.000000
25, 	0.747333, 	73.400002
26, 	0.732604, 	73.339996
27, 	0.732637, 	74.040001
28, 	0.717917, 	73.169998
29, 	0.718788, 	74.059998
30, 	0.724084, 	72.500000
31, 	0.699052, 	74.330002
32, 	0.694512, 	74.400002
33, 	0.697653, 	74.259995
34, 	0.693923, 	74.709999
35, 	0.684271, 	74.529999
36, 	0.686073, 	74.389999
37, 	0.683667, 	74.540001
38, 	0.678292, 	74.599998
39, 	0.678599, 	74.139999
40, 	0.668480, 	74.879997
41, 	0.670276, 	74.860001
42, 	0.668300, 	75.089996
43, 	0.671838, 	75.180000
44, 	0.662959, 	75.639999
45, 	0.686153, 	73.629997
46, 	0.665480, 	75.040001
47, 	0.657031, 	75.809998
48, 	0.659848, 	75.290001
49, 	0.660201, 	75.509995
50, 	0.654367, 	75.259995


==> data/main/fashionMNIST/noattack_median.txt <==
x, loss, y
1, 	2.296535, 	10.000000
2, 	2.285786, 	10.000000
3, 	2.268986, 	14.990000
4, 	2.237990, 	25.519999
5, 	2.170458, 	29.080000
6, 	2.006655, 	37.730000
7, 	1.655109, 	59.230000
8, 	1.284151, 	61.309998
9, 	1.070129, 	63.059998
10, 	0.962042, 	64.689995
11, 	0.904121, 	66.299995
12, 	0.868216, 	67.139999
13, 	0.843004, 	68.540001
14, 	0.822103, 	69.629997
15, 	0.804883, 	70.220001
16, 	0.789500, 	71.110001
17, 	0.775665, 	71.449997
18, 	0.762450, 	72.040001
19, 	0.749897, 	72.720001
20, 	0.739819, 	72.809998
21, 	0.728008, 	73.809998
22, 	0.718881, 	74.070000
23, 	0.710641, 	74.400002
24, 	0.703477, 	74.489998
25, 	0.696834, 	74.659996
26, 	0.690612, 	75.099998
27, 	0.685368, 	75.239998
28, 	0.680651, 	75.209999
29, 	0.675826, 	75.650002
30, 	0.672404, 	75.650002
31, 	0.668228, 	75.869995
32, 	0.664781, 	75.930000
33, 	0.660725, 	75.930000
34, 	0.657741, 	76.150002
35, 	0.653964, 	76.269997
36, 	0.650944, 	76.459999
37, 	0.648321, 	76.320000
38, 	0.644986, 	76.580002
39, 	0.642027, 	76.639999
40, 	0.639856, 	76.790001
41, 	0.636568, 	76.809998
42, 	0.634171, 	76.900002
43, 	0.631213, 	77.059998
44, 	0.628836, 	77.229996
45, 	0.626577, 	77.220001
46, 	0.623931, 	77.199997
47, 	0.620810, 	77.479996
48, 	0.618484, 	77.519997
49, 	0.615837, 	77.650002
50, 	0.612873, 	77.669998

==> data/main/fashionMNIST/noattack_mom_ex_noregret.txt <==
x, loss, y
1,      2.296558,       10.000000
2,      2.285812,       10.000000
3,      2.269028,       14.990000
4,      2.238109,       25.599998
5,      2.170358,       29.629999
6,      2.005858,       39.119999
7,      1.653146,       59.070000
8,      1.282185,       61.250000
9,      1.068923,       63.009998
10,     0.961198,       64.799995
11,     0.903854,       66.339996
12,     0.868241,       67.049995
13,     0.842653,       68.580002
14,     0.821989,       69.879997
15,     0.804678,       70.309998
16,     0.789078,       71.139999
17,     0.774882,       71.559998
18,     0.761548,       72.299995
19,     0.749400,       72.759995
20,     0.739466,       72.769997
21,     0.728264,       73.729996
22,     0.718992,       74.089996
23,     0.710420,       74.449997
24,     0.703497,       74.500000
25,     0.696624,       74.669998
26,     0.690629,       75.000000
27,     0.684846,       75.229996
28,     0.680352,       75.239998
29,     0.675841,       75.589996
30,     0.672186,       75.580002
31,     0.667783,       75.869995
32,     0.664304,       75.919998
33,     0.660170,       76.000000
34,     0.657468,       76.159996
35,     0.653693,       76.419998
36,     0.650708,       76.290001
37,     0.648049,       76.479996
38,     0.644693,       76.580002
39,     0.641504,       76.680000
40,     0.638896,       76.659996
41,     0.636045,       76.759995
42,     0.633517,       76.889999
43,     0.630029,       77.139999
44,     0.627682,       77.239998
45,     0.625705,       77.189995
46,     0.622885,       77.220001
47,     0.619773,       77.580002
48,     0.617528,       77.479996
49,     0.614857,       77.589996
50,     0.612131,       77.759995

==> data/main/fashionMNIST/noattack_mom_filterl2.txt <==
x, loss, y
1, 	2.296537, 	10.000000
2, 	2.285742, 	10.000000
3, 	2.268850, 	14.879999
4, 	2.237649, 	25.609999
5, 	2.169361, 	29.299999
6, 	2.003421, 	39.079998
7, 	1.649057, 	58.930000
8, 	1.279315, 	61.299999
9, 	1.067409, 	63.079998
10, 	0.960349, 	64.699997
11, 	0.902905, 	66.400002
12, 	0.867384, 	67.119995
13, 	0.841887, 	68.619995
14, 	0.821046, 	69.839996
15, 	0.803902, 	70.279999
16, 	0.788181, 	71.169998
17, 	0.773945, 	71.689995
18, 	0.761009, 	72.159996
19, 	0.748495, 	72.790001
20, 	0.738710, 	72.869995
21, 	0.726693, 	73.860001
22, 	0.717759, 	74.040001
23, 	0.709350, 	74.479996
24, 	0.702075, 	74.599998
25, 	0.695249, 	74.790001
26, 	0.689356, 	75.019997
27, 	0.683952, 	75.279999
28, 	0.679336, 	75.159996
29, 	0.674329, 	75.629997
30, 	0.670709, 	75.689995
31, 	0.666280, 	75.970001
32, 	0.662803, 	76.040001
33, 	0.658840, 	76.040001
34, 	0.655778, 	76.139999
35, 	0.652111, 	76.470001
36, 	0.649056, 	76.389999
37, 	0.646103, 	76.470001
38, 	0.642752, 	76.739998
39, 	0.639560, 	76.720001
40, 	0.637266, 	76.989998
41, 	0.633787, 	77.059998
42, 	0.631258, 	77.129997
43, 	0.628019, 	77.239998
44, 	0.625602, 	77.369995
45, 	0.623160, 	77.339996
46, 	0.620819, 	77.540001
47, 	0.617488, 	77.619995
48, 	0.615058, 	77.739998
49, 	0.612679, 	77.739998
50, 	0.609527, 	77.930000

==> data/main/fashionMNIST/noattack_trimmedmean.txt <==
x, loss, y
1, 	2.296537, 	10.000000
2, 	2.285770, 	10.000000
3, 	2.268927, 	15.030000
4, 	2.237840, 	25.679998
5, 	2.169927, 	29.410000
6, 	2.005109, 	38.829998
7, 	1.652080, 	58.969997
8, 	1.281691, 	61.230000
9, 	1.068719, 	63.119999
10, 	0.961147, 	64.639999
11, 	0.903469, 	66.379997
12, 	0.867836, 	67.169998
13, 	0.842463, 	68.540001
14, 	0.821458, 	69.729996
15, 	0.804129, 	70.279999
16, 	0.788632, 	71.080002
17, 	0.774568, 	71.500000
18, 	0.761444, 	72.150002
19, 	0.748979, 	72.830002
20, 	0.738927, 	72.860001
21, 	0.727364, 	73.869995
22, 	0.718081, 	74.089996
23, 	0.709854, 	74.419998
24, 	0.702558, 	74.500000
25, 	0.695924, 	74.739998
26, 	0.689746, 	75.159996
27, 	0.684559, 	75.239998
28, 	0.679867, 	75.239998
29, 	0.674932, 	75.580002
30, 	0.671543, 	75.659996
31, 	0.667192, 	75.909996
32, 	0.663681, 	75.949997
33, 	0.659685, 	75.849998
34, 	0.656674, 	76.129997
35, 	0.652928, 	76.320000
36, 	0.649854, 	76.309998
37, 	0.647243, 	76.379997
38, 	0.643847, 	76.639999
39, 	0.640744, 	76.629997
40, 	0.638297, 	76.879997
41, 	0.635031, 	76.949997
42, 	0.632535, 	77.029999
43, 	0.629469, 	77.220001
44, 	0.627045, 	77.299995
45, 	0.624714, 	77.209999
46, 	0.622038, 	77.339996
47, 	0.618943, 	77.559998
48, 	0.616797, 	77.580002
49, 	0.614195, 	77.669998
50, 	0.611194, 	77.759995

==> data/main/fashionMNIST/trimmedmean_average.txt <==
x, loss, y
1, 	2.322112, 	8.590000
2, 	2.351983, 	3.830000
3, 	2.384276, 	2.460000
4, 	2.398707, 	3.590000
5, 	2.403149, 	6.520000
6, 	2.410544, 	9.059999
7, 	2.427670, 	9.210000
8, 	2.450657, 	9.719999
9, 	2.478688, 	9.940000
10, 	2.512718, 	9.990000
11, 	2.577045, 	10.000000
12, 	2.650584, 	10.000000
13, 	2.703301, 	9.990000
14, 	2.829540, 	9.990000
15, 	3.031386, 	9.990000
16, 	3.346019, 	10.000000
17, 	3.624557, 	10.000000
18, 	4.131012, 	10.000000
19, 	4.866129, 	10.000000
20, 	5.400262, 	10.000000
21, 	5.089075, 	10.000000
22, 	6.012222, 	10.000000
23, 	6.234084, 	10.000000
24, 	6.480170, 	9.750000
25, 	7.813283, 	9.880000
26, 	6.334735, 	9.510000
27, 	8.717309, 	9.679999
28, 	5.000669, 	9.500000
29, 	9.689937, 	9.440000
30, 	6.115601, 	9.420000
31, 	12.671354, 	9.309999
32, 	4.920159, 	9.150000
33, 	15.599613, 	9.290000
34, 	3.868726, 	8.889999
35, 	18.626276, 	9.320000
36, 	2.892854, 	8.980000
37, 	15.623131, 	9.389999
38, 	3.572984, 	8.990000
39, 	21.259451, 	9.250000
40, 	3.354275, 	8.900000
41, 	18.114776, 	10.000000
42, 	5.865964, 	10.000000
43, 	16.495355, 	10.000000
44, 	8.048724, 	9.990000
45, 	17.607205, 	9.990000
46, 	8.272711, 	9.990000
47, 	15.884729, 	9.990000
48, 	10.142727, 	9.969999
49, 	19.854951, 	9.990000
50, 	10.044018, 	9.980000

==> data/main/fashionMNIST/trimmedmean_bucketing.txt <==
x, loss, y
1, 	2.314044, 	9.990000
2, 	2.329052, 	4.970000
3, 	2.399550, 	1.320000
4, 	2.501248, 	1.110000
5, 	2.452850, 	5.010000
6, 	2.433785, 	9.610000
7, 	2.631009, 	9.950000
8, 	2.472463, 	10.000000
9, 	2.304640, 	10.000000
10, 	2.413439, 	10.000000
11, 	2.312418, 	10.000000
12, 	2.525742, 	10.000000
13, 	2.351654, 	12.270000
14, 	1.891507, 	29.369999
15, 	1.482873, 	48.969997
16, 	2.448534, 	27.920000
17, 	1.098162, 	60.719997
18, 	1.066568, 	60.139999
19, 	1.044324, 	59.969997
20, 	1.318367, 	48.840000
21, 	1.836574, 	39.309998
22, 	11.714040, 	12.520000
23, 	1.140120, 	55.549999
24, 	12.390602, 	14.570000
25, 	5.032747, 	29.420000
26, 	16.141694, 	14.219999
27, 	5.492637, 	29.590000
28, 	0.934490, 	64.180000
29, 	10.701820, 	24.609999
30, 	3.981267, 	36.340000
31, 	2.299744, 	44.529999
32, 	84.595059, 	10.009999
33, 	0.950974, 	62.349998
34, 	1.608958, 	51.279999
35, 	46.013739, 	12.110000
36, 	2.940173, 	42.020000
37, 	8.214449, 	33.700001
38, 	2.881183, 	45.649998
39, 	56.706230, 	14.950000
40, 	0.835973, 	69.259995
41, 	0.809352, 	70.809998
42, 	0.814139, 	70.449997
43, 	0.894032, 	67.250000
44, 	17.058695, 	35.680000
45, 	26.299373, 	33.480000
46, 	1.827670, 	62.199997
47, 	1.768786, 	63.459999
48, 	15.039031, 	41.849998
49, 	19.389804, 	40.849998
50, 	15.308253, 	43.259998

==> data/main/fashionMNIST/trimmedmean_bulyankrum.txt <==
x, loss, y
1,      2.296626,       10.000000
2,      2.285998,       10.000000
3,      2.269442,       14.429999
4,      2.239096,       24.369999
5,      2.173051,       27.949999
6,      2.013420,       34.889999
7,      1.667708,       58.779999
8,      1.294306,       61.129997
9,      1.075376,       62.859997
10,     0.965065,       64.799995
11,     0.906641,       66.239998
12,     0.870578,       67.040001
13,     0.845368,       68.199997
14,     0.824914,       69.430000
15,     0.808062,       70.070000
16,     0.792694,       70.930000
17,     0.778745,       71.360001
18,     0.766245,       72.150002
19,     0.754162,       72.489998
20,     0.743703,       72.559998
21,     0.732778,       73.430000
22,     0.723845,       73.619995
23,     0.715191,       74.119995
24,     0.707914,       74.129997
25,     0.701537,       74.360001
26,     0.695429,       75.009995
27,     0.689720,       75.029999
28,     0.685692,       75.080002
29,     0.681126,       75.379997
30,     0.677211,       75.549995
31,     0.673311,       75.680000
32,     0.669561,       75.619995
33,     0.666065,       75.779999
34,     0.663091,       75.790001
35,     0.659567,       76.019997
36,     0.656776,       76.139999
37,     0.653845,       76.250000
38,     0.650937,       76.320000
39,     0.648729,       76.400002
40,     0.645786,       76.589996
41,     0.643282,       76.669998
42,     0.641279,       76.680000
43,     0.638526,       76.779999
44,     0.636208,       77.029999
45,     0.633935,       77.150002
46,     0.631558,       77.139999
47,     0.629009,       77.159996
48,     0.626743,       77.279999
49,     0.624887,       77.239998
50,     0.622057,       77.409996


==> data/main/fashionMNIST/trimmedmean_bulyanmedian.txt <==
x, loss, y
1, 	2.297910, 	10.000000
2, 	2.289136, 	10.000000
3, 	2.276128, 	10.000000
4, 	2.254179, 	21.070000
5, 	2.210918, 	26.910000
6, 	2.113874, 	28.269999
7, 	1.883539, 	47.750000
8, 	1.503401, 	60.219997
9, 	1.201350, 	61.899998
10, 	1.037899, 	63.419998
11, 	0.953413, 	65.229996
12, 	0.906588, 	66.049995
13, 	0.876451, 	67.199997
14, 	0.855122, 	68.250000
15, 	0.839296, 	68.790001
16, 	0.825991, 	69.379997
17, 	0.813447, 	70.089996
18, 	0.803585, 	70.479996
19, 	0.792744, 	71.129997
20, 	0.784790, 	71.250000
21, 	0.774433, 	71.939995
22, 	0.766399, 	72.339996
23, 	0.758145, 	72.589996
24, 	0.751521, 	72.830002
25, 	0.744230, 	73.099998
26, 	0.737886, 	73.470001
27, 	0.732256, 	73.779999
28, 	0.727348, 	73.979996
29, 	0.722823, 	74.099998
30, 	0.718859, 	74.059998
31, 	0.716082, 	74.080002
32, 	0.712464, 	74.110001
33, 	0.709593, 	74.199997
34, 	0.707229, 	74.320000
35, 	0.705376, 	74.330002
36, 	0.702966, 	74.320000
37, 	0.700163, 	74.470001
38, 	0.698975, 	74.470001
39, 	0.697260, 	74.599998
40, 	0.694888, 	74.699997
41, 	0.693431, 	74.750000
42, 	0.691419, 	74.759995
43, 	0.690163, 	74.769997
44, 	0.688524, 	75.070000
45, 	0.688073, 	74.949997
46, 	0.685968, 	74.830002
47, 	0.684638, 	74.799995
48, 	0.682979, 	74.979996
49, 	0.681929, 	75.119995
50, 	0.679852, 	75.019997


==> data/main/fashionMNIST/trimmedmean_bulyantrimmedmean.txt <==
x, loss, y
1, 	2.324534, 	7.070000
2, 	2.361848, 	2.920000
3, 	2.406416, 	1.620000
4, 	2.429495, 	2.890000
5, 	2.440541, 	6.240000
6, 	2.466903, 	8.660000
7, 	2.502464, 	8.980000
8, 	2.548126, 	9.929999
9, 	2.606016, 	10.000000
10, 	2.689331, 	10.000000
11, 	2.842778, 	10.000000
12, 	3.006797, 	10.000000
13, 	3.188192, 	10.000000
14, 	3.621158, 	10.000000
15, 	4.288178, 	9.929999
16, 	5.134358, 	9.900000
17, 	5.614077, 	9.900000
18, 	6.320169, 	9.940000
19, 	5.611574, 	13.339999
20, 	6.437823, 	16.330000
21, 	5.064018, 	24.379999
22, 	7.451430, 	20.350000
23, 	6.687012, 	24.539999
24, 	8.348093, 	22.469999
25, 	9.037631, 	22.879999
26, 	8.608317, 	24.219999
27, 	11.964185, 	21.269999
28, 	4.696807, 	30.109999
29, 	19.075029, 	17.340000
30, 	3.193246, 	34.209999
31, 	26.671046, 	15.500000
32, 	3.073090, 	33.419998
33, 	28.890579, 	17.039999
34, 	3.955557, 	30.359999
35, 	33.433758, 	17.369999
36, 	3.557670, 	28.000000
37, 	31.568892, 	18.990000
38, 	4.165454, 	27.289999
39, 	42.455243, 	18.039999
40, 	4.619960, 	26.340000
41, 	38.432633, 	18.619999
42, 	6.719461, 	25.000000
43, 	25.924500, 	22.389999
44, 	17.686655, 	22.260000
45, 	24.638739, 	21.750000
46, 	27.254691, 	21.139999
47, 	18.539630, 	21.670000
48, 	22.793523, 	20.549999
49, 	27.205368, 	18.600000
50, 	24.857034, 	18.709999

==> data/main/fashionMNIST/trimmedmean_clustering.txt <==
x, loss, y
1, 	2.296741, 	10.000000
2, 	2.285860, 	10.000000
3, 	2.314386, 	10.000000
4, 	2.372303, 	9.700000
5, 	2.326364, 	10.000000
6, 	2.311335, 	10.000000
7, 	2.304664, 	10.000000
8, 	2.347668, 	10.000000
9, 	2.316968, 	10.000000
10, 	2.309056, 	10.000000
11, 	2.306244, 	10.000000
12, 	2.355314, 	9.740000
13, 	2.502221, 	9.800000
14, 	2.755202, 	9.840000
15, 	2.309752, 	9.540000
16, 	2.612228, 	9.860000
17, 	2.308675, 	9.030000
18, 	2.306317, 	9.780000
19, 	2.389623, 	7.130000
20, 	2.309896, 	9.790000
21, 	2.306932, 	9.980000
22, 	2.306016, 	9.990000
23, 	2.382750, 	7.280000
24, 	3.397856, 	9.540000
25, 	2.309281, 	10.000000
26, 	2.307702, 	9.990000
27, 	2.306993, 	9.990000
28, 	3.390202, 	6.590000
29, 	2.309145, 	10.009999
30, 	3.997825, 	4.450000
31, 	2.309664, 	10.009999
32, 	4.876290, 	9.940000
33, 	2.599984, 	6.060000
34, 	2.312022, 	10.000000
35, 	8.382958, 	10.380000
36, 	17.541271, 	10.309999
37, 	2.836701, 	9.219999
38, 	2.318191, 	9.960000
39, 	2.315201, 	10.000000
40, 	2.313789, 	10.009999
41, 	2.312461, 	10.000000
42, 	2.311352, 	10.000000
43, 	9.377026, 	10.230000
44, 	2.624521, 	8.290000
45, 	24.141023, 	10.150000
46, 	2.318565, 	9.990000
47, 	2.316547, 	9.990000
48, 	2.315067, 	9.990000
49, 	9.161549, 	10.380000
50, 	66.327983, 	10.009999

==> data/main/fashionMNIST/trimmedmean_ex_noregret.txt <==
x, loss, y
1, 	2.296540, 	10.000000
2, 	2.285720, 	10.000000
3, 	2.268798, 	15.379999
4, 	2.237525, 	25.570000
5, 	2.169085, 	28.170000
6, 	2.002196, 	37.169998
7, 	1.647652, 	59.109997
8, 	1.278808, 	61.039997
9, 	1.066807, 	63.019997
10, 	0.959772, 	64.869995
11, 	0.902685, 	66.549995
12, 	0.867409, 	67.159996
13, 	0.841689, 	68.509995
14, 	0.820678, 	69.709999
15, 	0.803907, 	70.150002
16, 	0.787938, 	71.049995
17, 	0.773734, 	71.610001
18, 	0.761122, 	72.239998
19, 	0.748387, 	72.869995
20, 	0.738746, 	72.529999
21, 	0.726632, 	73.849998
22, 	0.717738, 	74.070000
23, 	0.709574, 	74.349998
24, 	0.702375, 	74.389999
25, 	0.695803, 	74.599998
26, 	0.689697, 	75.080002
27, 	0.684367, 	75.290001
28, 	0.680126, 	75.290001
29, 	0.674815, 	75.680000
30, 	0.671335, 	75.610001
31, 	0.667472, 	75.930000
32, 	0.663230, 	75.989998
33, 	0.659629, 	76.049995
34, 	0.656601, 	76.070000
35, 	0.652920, 	76.479996
36, 	0.649914, 	76.360001
37, 	0.646603, 	76.529999
38, 	0.643637, 	76.709999
39, 	0.640486, 	76.799995
40, 	0.637721, 	77.009995
41, 	0.634596, 	77.040001
42, 	0.632692, 	77.070000
43, 	0.629321, 	77.239998
44, 	0.626801, 	77.360001
45, 	0.624456, 	77.489998
46, 	0.621934, 	77.339996
47, 	0.618774, 	77.449997
48, 	0.616345, 	77.629997
49, 	0.613912, 	77.639999
50, 	0.611138, 	77.779999

==> data/main/fashionMNIST/trimmedmean_filterl2.txt <==
x, loss, y
1, 	2.296543, 	10.000000
2, 	2.285727, 	10.000000
3, 	2.268812, 	15.299999
4, 	2.237561, 	25.590000
5, 	2.169183, 	28.160000
6, 	2.002429, 	37.219997
7, 	1.648114, 	59.239998
8, 	1.279150, 	61.070000
9, 	1.067019, 	63.019997
10, 	0.959944, 	64.930000
11, 	0.902809, 	66.439995
12, 	0.867903, 	67.250000
13, 	0.842041, 	68.320000
14, 	0.821027, 	69.720001
15, 	0.804074, 	70.199997
16, 	0.788266, 	71.059998
17, 	0.774291, 	71.439995
18, 	0.761396, 	72.180000
19, 	0.748950, 	72.900002
20, 	0.738581, 	72.879997
21, 	0.726977, 	73.779999
22, 	0.717840, 	74.189995
23, 	0.709792, 	74.349998
24, 	0.702143, 	74.449997
25, 	0.695746, 	74.659996
26, 	0.689921, 	75.180000
27, 	0.684570, 	75.309998
28, 	0.680079, 	75.159996
29, 	0.675052, 	75.650002
30, 	0.672164, 	75.669998
31, 	0.667603, 	75.869995
32, 	0.663584, 	76.029999
33, 	0.660176, 	75.989998
34, 	0.657089, 	76.089996
35, 	0.654027, 	76.250000
36, 	0.650948, 	76.369995
37, 	0.647148, 	76.509995
38, 	0.644011, 	76.860001
39, 	0.641665, 	76.849998
40, 	0.638542, 	77.080002
41, 	0.635408, 	77.019997
42, 	0.633381, 	77.049995
43, 	0.629977, 	77.360001
44, 	0.628044, 	77.379997
45, 	0.625119, 	77.479996
46, 	0.622657, 	77.449997
47, 	0.619530, 	77.500000
48, 	0.617121, 	77.729996
49, 	0.614799, 	77.589996
50, 	0.611935, 	77.860001

==> data/main/fashionMNIST/trimmedmean_history.txt <==
x, loss, y
1, 	2.322462, 	8.270000
2, 	2.353611, 	3.250000
3, 	2.374629, 	2.770000
4, 	2.380691, 	4.880000
5, 	2.373452, 	8.550000
6, 	2.376175, 	8.900000
7, 	2.382956, 	8.490000
8, 	2.393415, 	9.530000
9, 	2.402986, 	10.000000
10, 	2.398371, 	10.000000
11, 	2.395649, 	10.000000
12, 	2.384843, 	10.000000
13, 	2.340643, 	10.000000
14, 	2.225880, 	12.400000
15, 	1.954584, 	30.250000
16, 	1.604683, 	42.309998
17, 	1.369455, 	48.090000
18, 	1.254868, 	51.599998
19, 	1.264706, 	46.680000
20, 	1.332932, 	43.009998
21, 	1.445660, 	41.029999
22, 	1.591984, 	38.779999
23, 	1.893989, 	35.459999
24, 	2.132033, 	33.540001
25, 	2.451479, 	32.270000
26, 	2.811494, 	30.789999
27, 	3.147703, 	30.129999
28, 	3.205154, 	30.539999
29, 	3.499281, 	29.830000
30, 	3.820916, 	29.179998
31, 	4.205348, 	28.349998
32, 	4.446912, 	28.549999
33, 	4.790733, 	27.830000
34, 	4.812857, 	28.679998
35, 	5.881267, 	26.289999
36, 	6.925636, 	24.859999
37, 	5.916654, 	27.779999
38, 	6.315672, 	27.590000
39, 	8.545178, 	24.559999
40, 	10.027220, 	22.820000
41, 	8.939362, 	25.510000
42, 	9.538402, 	24.740000
43, 	7.724385, 	28.410000
44, 	11.072462, 	25.000000
45, 	13.735099, 	23.820000
46, 	12.488582, 	26.049999
47, 	10.772471, 	28.010000
48, 	12.628764, 	27.420000
49, 	11.574316, 	29.869999
50, 	11.798520, 	31.009998

==> data/main/fashionMNIST/trimmedmean_krum.txt <==
x, loss, y
1, 	2.296418, 	10.000000
2, 	2.285592, 	10.250000
3, 	2.268662, 	24.869999
4, 	2.237315, 	30.009998
5, 	2.168141, 	35.879997
6, 	1.999732, 	43.219997
7, 	1.646602, 	57.070000
8, 	1.287016, 	57.469997
9, 	1.072445, 	62.209999
10, 	0.976452, 	63.160000
11, 	0.917417, 	65.339996
12, 	0.890567, 	67.040001
13, 	0.858723, 	66.989998
14, 	0.841748, 	68.729996
15, 	0.838462, 	67.290001
16, 	0.834021, 	68.110001
17, 	0.806794, 	68.790001
18, 	0.797959, 	68.629997
19, 	0.776112, 	71.650002
20, 	0.774712, 	70.839996
21, 	0.776903, 	70.779999
22, 	0.751193, 	72.239998
23, 	0.758729, 	71.610001
24, 	0.730499, 	73.869995
25, 	0.771611, 	70.439995
26, 	0.731259, 	73.409996
27, 	0.727602, 	73.599998
28, 	0.726162, 	73.919998
29, 	0.710250, 	74.169998
30, 	0.701748, 	74.070000
31, 	0.737260, 	72.330002
32, 	0.704773, 	74.839996
33, 	0.706218, 	73.059998
34, 	0.716024, 	72.939995
35, 	0.713541, 	74.769997
36, 	0.735406, 	71.849998
37, 	0.686127, 	74.889999
38, 	0.689343, 	75.589996
39, 	0.718922, 	73.379997
40, 	0.708534, 	74.019997
41, 	0.702919, 	74.169998
42, 	0.707711, 	74.349998
43, 	0.689023, 	75.659996
44, 	0.692708, 	74.360001
45, 	0.699954, 	74.610001
46, 	0.669404, 	75.839996
47, 	0.682216, 	74.949997
48, 	0.675007, 	75.589996
49, 	0.672462, 	75.479996
50, 	0.675860, 	75.559998

==> data/main/fashionMNIST/trimmedmean_median.txt <==
x, loss, y
1, 	2.297339, 	10.000000
2, 	2.287732, 	10.000000
3, 	2.273180, 	10.580000
4, 	2.247782, 	22.879999
5, 	2.195365, 	27.719999
6, 	2.072794, 	29.650000
7, 	1.788473, 	56.299999
8, 	1.400779, 	60.559998
9, 	1.138363, 	62.250000
10, 	1.002788, 	64.010002
11, 	0.932086, 	65.619995
12, 	0.890984, 	66.459999
13, 	0.863786, 	67.689995
14, 	0.843221, 	68.669998
15, 	0.827018, 	69.309998
16, 	0.812836, 	70.099998
17, 	0.800028, 	70.519997
18, 	0.788521, 	71.159996
19, 	0.777347, 	71.680000
20, 	0.767977, 	71.879997
21, 	0.757868, 	72.439995
22, 	0.748966, 	72.820000
23, 	0.740495, 	73.419998
24, 	0.733163, 	73.500000
25, 	0.726401, 	73.629997
26, 	0.720124, 	73.930000
27, 	0.714843, 	74.299995
28, 	0.710434, 	74.290001
29, 	0.705959, 	74.639999
30, 	0.702426, 	74.650002
31, 	0.698926, 	74.830002
32, 	0.695550, 	74.879997
33, 	0.692595, 	74.989998
34, 	0.690140, 	74.959999
35, 	0.687459, 	75.070000
36, 	0.685420, 	75.080002
37, 	0.683161, 	75.059998
38, 	0.681034, 	75.269997
39, 	0.679014, 	75.309998
40, 	0.677008, 	75.400002
41, 	0.675149, 	75.389999
42, 	0.673762, 	75.379997
43, 	0.671932, 	75.439995
44, 	0.670137, 	75.519997
45, 	0.668528, 	75.669998
46, 	0.667134, 	75.699997
47, 	0.665149, 	75.729996
48, 	0.663252, 	75.839996
49, 	0.661646, 	75.900002
50, 	0.660060, 	75.909996

==> data/main/fashionMNIST/trimmedmean_mom_ex_noregret.txt <==
x, loss, y
1,      2.297193,       10.000000
2,      2.287031,       10.000000
3,      2.271582,       12.450000
4,      2.243570,       24.480000
5,      2.188568,       28.019999
6,      2.058237,       29.730000
7,      1.750127,       57.809998
8,      1.372101,       60.480000
9,      1.118392,       62.340000
10,     0.989629,       64.279999
11,     0.933259,       65.540001
12,     0.889943,       66.320000
13,     0.861183,       67.500000
14,     0.839526,       68.629997
15,     0.821957,       69.459999
16,     0.809290,       70.099998
17,     0.795920,       70.400002
18,     0.783673,       70.879997
19,     0.771050,       71.650002
20,     0.760779,       71.869995
21,     0.749735,       72.839996
22,     0.739348,       73.290001
23,     0.730547,       73.659996
24,     0.724307,       73.650002
25,     0.717914,       73.979996
26,     0.710260,       74.330002
27,     0.703622,       74.580002
28,     0.698032,       74.750000
29,     0.694141,       75.019997
30,     0.691207,       75.119995
31,     0.686078,       75.290001
32,     0.681768,       75.470001
33,     0.677776,       75.389999
34,     0.673528,       75.619995
35,     0.670205,       75.820000
36,     0.666883,       75.750000
37,     0.664983,       75.709999
38,     0.662375,       76.000000
39,     0.663239,       76.019997
40,     0.659080,       76.169998
41,     0.655646,       76.159996
42,     0.653457,       76.159996
43,     0.651677,       76.449997
44,     0.648240,       76.570000
45,     0.646231,       76.639999
46,     0.643216,       76.799995
47,     0.640549,       76.769997
48,     0.639184,       76.849998
49,     0.638087,       76.860001
50,     0.639150,       76.709999

==> data/main/fashionMNIST/trimmedmean_mom_filterl2.txt <==
x, loss, y
1,      2.296767,       10.000000
2,      2.286128,       10.000000
3,      2.269731,       14.179999
4,      2.239607,       25.320000
5,      2.174278,       28.269999
6,      2.015893,       34.239998
7,      1.671415,       59.509998
8,      1.297347,       61.160000
9,      1.076269,       62.949997
10,     0.965161,       64.869995
11,     0.906027,       66.549995
12,     0.869901,       67.009995
13,     0.844478,       68.369995
14,     0.824497,       69.299995
15,     0.806591,       70.169998
16,     0.791071,       71.119995
17,     0.777792,       71.229996
18,     0.765411,       71.790001
19,     0.752794,       72.519997
20,     0.742402,       72.799995
21,     0.731469,       73.439995
22,     0.721765,       73.930000
23,     0.713574,       74.139999
24,     0.706611,       74.229996
25,     0.699639,       74.400002
26,     0.693455,       74.799995
27,     0.687861,       75.180000
28,     0.683446,       75.059998
29,     0.678804,       75.619995
30,     0.674999,       75.549995
31,     0.670443,       75.619995
32,     0.666997,       75.729996
33,     0.663459,       75.860001
34,     0.659838,       75.949997
35,     0.656909,       76.209999
36,     0.653865,       76.110001
37,     0.650591,       76.180000
38,     0.647845,       76.489998
39,     0.644473,       76.680000
40,     0.641947,       76.839996
41,     0.639040,       76.820000
42,     0.637059,       76.759995
43,     0.633710,       77.220001
44,     0.631224,       77.220001
45,     0.629399,       77.229996
46,     0.626528,       77.279999
47,     0.623987,       77.330002
48,     0.620991,       77.360001
49,     0.619122,       77.339996
50,     0.616221,       77.580002


==> data/main/fashionMNIST/trimmedmean_trimmedmean.txt <==
x, loss, y
1, 	2.314507, 	9.990000
2, 	2.326993, 	7.500000
3, 	2.338212, 	6.010000
4, 	2.344601, 	7.110000
5, 	2.345602, 	8.610000
6, 	2.344723, 	8.090000
7, 	2.343667, 	8.200000
8, 	2.342794, 	9.650000
9, 	2.344462, 	9.980000
10, 	2.347825, 	9.980000
11, 	2.350691, 	9.990000
12, 	2.352927, 	9.960000
13, 	2.353029, 	9.960000
14, 	2.355644, 	9.990000
15, 	2.364781, 	9.990000
16, 	2.375421, 	9.990000
17, 	2.386762, 	9.969999
18, 	2.392877, 	9.980000
19, 	2.410159, 	9.960000
20, 	2.417939, 	9.920000
21, 	2.418998, 	9.870000
22, 	2.435317, 	9.830000
23, 	2.454411, 	9.550000
24, 	2.466064, 	9.059999
25, 	2.490381, 	8.620000
26, 	2.511480, 	8.349999
27, 	2.525346, 	8.139999
28, 	2.534476, 	8.040000
29, 	2.554728, 	7.980000
30, 	2.584678, 	7.840000
31, 	2.621495, 	7.570000
32, 	2.633148, 	7.590000
33, 	2.672233, 	7.480000
34, 	2.677348, 	7.650000
35, 	2.773146, 	7.690000
36, 	2.811959, 	7.630000
37, 	2.756376, 	7.730000
38, 	2.735112, 	7.980000
39, 	2.911386, 	7.610000
40, 	3.023995, 	7.520000
41, 	2.982886, 	7.740000
42, 	3.094926, 	7.940000
43, 	3.129029, 	7.840000
44, 	3.223732, 	7.850000
45, 	3.597441, 	7.550000
46, 	3.414860, 	7.670000
47, 	3.428951, 	7.590000
48, 	3.466830, 	7.710000
49, 	3.680005, 	7.760000
50, 	4.019661, 	7.480000

==> data/main/fashionMNIST/xie_average.txt <==
x, loss, y
1, 	2.299582, 	10.000000
2, 	2.293382, 	10.000000
3, 	2.285321, 	10.000000
4, 	2.274323, 	11.070000
5, 	2.258009, 	20.309999
6, 	2.231451, 	26.160000
7, 	2.184967, 	28.410000
8, 	2.099113, 	30.209999
9, 	1.939477, 	47.509998
10, 	1.695401, 	59.419998
11, 	1.440421, 	61.109997
12, 	1.241745, 	61.849998
13, 	1.107064, 	62.989998
14, 	1.018402, 	63.929996
15, 	0.959404, 	65.309998
16, 	0.919499, 	65.779999
17, 	0.890405, 	66.809998
18, 	0.868550, 	67.369995
19, 	0.850800, 	68.209999
20, 	0.835906, 	68.909996
21, 	0.822331, 	69.669998
22, 	0.810656, 	70.199997
23, 	0.799964, 	70.599998
24, 	0.790331, 	70.759995
25, 	0.780750, 	71.239998
26, 	0.771923, 	71.720001
27, 	0.763356, 	72.099998
28, 	0.755396, 	72.479996
29, 	0.747756, 	72.900002
30, 	0.740707, 	73.070000
31, 	0.734208, 	73.250000
32, 	0.727097, 	73.820000
33, 	0.720991, 	73.930000
34, 	0.715414, 	74.119995
35, 	0.710408, 	74.409996
36, 	0.705320, 	74.389999
37, 	0.700793, 	74.610001
38, 	0.696714, 	74.610001
39, 	0.692698, 	74.799995
40, 	0.688898, 	74.720001
41, 	0.685533, 	74.949997
42, 	0.682295, 	75.290001
43, 	0.679360, 	75.330002
44, 	0.675925, 	75.309998
45, 	0.673395, 	75.389999
46, 	0.670659, 	75.459999
47, 	0.668456, 	75.559998
48, 	0.665673, 	75.750000
49, 	0.663295, 	75.900002
50, 	0.660961, 	75.949997

==> data/main/fashionMNIST/xie_bucketing.txt <==
x, loss, y
1, 	2.298932, 	10.000000
2, 	2.291655, 	10.000000
3, 	2.285765, 	10.000000
4, 	2.278095, 	11.219999
5, 	2.264137, 	18.879999
6, 	2.242856, 	22.740000
7, 	2.220083, 	26.549999
8, 	2.164656, 	28.439999
9, 	2.028488, 	38.079998
10, 	1.844265, 	54.619999
11, 	1.551752, 	59.009998
12, 	1.366283, 	60.109997
13, 	1.205735, 	60.559998
14, 	1.085851, 	61.980000
15, 	1.003701, 	64.150002
16, 	0.964702, 	64.639999
17, 	0.914171, 	65.820000
18, 	0.882649, 	67.159996
19, 	0.860598, 	67.559998
20, 	0.844582, 	68.189995
21, 	0.828975, 	69.129997
22, 	0.820096, 	69.110001
23, 	0.807719, 	69.479996
24, 	0.799602, 	70.150002
25, 	0.788301, 	70.769997
26, 	0.780985, 	71.070000
27, 	0.772096, 	71.610001
28, 	0.761192, 	72.009995
29, 	0.752250, 	72.599998
30, 	0.746013, 	72.589996
31, 	0.737672, 	73.269997
32, 	0.731423, 	73.589996
33, 	0.727937, 	73.369995
34, 	0.720159, 	73.779999
35, 	0.715088, 	74.189995
36, 	0.710396, 	74.349998
37, 	0.705889, 	74.139999
38, 	0.701136, 	74.619995
39, 	0.698260, 	74.699997
40, 	0.692920, 	74.589996
41, 	0.688689, 	75.239998
42, 	0.683763, 	75.279999
43, 	0.681664, 	75.339996
44, 	0.678109, 	75.360001
45, 	0.675266, 	75.169998
46, 	0.671164, 	75.619995
47, 	0.668333, 	75.739998
48, 	0.668446, 	75.389999
49, 	0.665611, 	75.439995
50, 	0.662693, 	75.500000

==> data/main/fashionMNIST/xie_bulyankrum.txt <==
x, loss, y
1, 	2.296927, 	10.000000
2, 	2.286683, 	10.000000
3, 	2.270819, 	12.370000
4, 	2.242191, 	23.400000
5, 	2.180729, 	28.129999
6, 	2.032816, 	33.239998
7, 	1.702482, 	58.259998
8, 	1.320774, 	61.349998
9, 	1.090818, 	63.059998
10, 	0.974965, 	64.250000
11, 	0.914424, 	65.750000
12, 	0.878493, 	66.970001
13, 	0.854620, 	67.889999
14, 	0.836631, 	68.889999
15, 	0.820785, 	69.689995
16, 	0.807741, 	70.269997
17, 	0.796197, 	71.089996
18, 	0.785297, 	71.540001
19, 	0.775939, 	72.099998
20, 	0.766186, 	72.589996
21, 	0.756999, 	72.820000
22, 	0.749462, 	73.279999
23, 	0.742910, 	73.430000
24, 	0.736489, 	73.689995
25, 	0.731440, 	73.559998
26, 	0.727111, 	73.729996
27, 	0.722521, 	73.799995
28, 	0.718817, 	74.110001
29, 	0.716155, 	74.259995
30, 	0.713573, 	74.299995
31, 	0.711021, 	74.250000
32, 	0.709397, 	74.409996
33, 	0.707155, 	74.339996
34, 	0.705932, 	74.570000
35, 	0.704459, 	74.580002
36, 	0.702492, 	74.559998
37, 	0.702234, 	74.470001
38, 	0.700518, 	74.509995
39, 	0.699402, 	74.540001
40, 	0.698082, 	74.709999
41, 	0.697155, 	74.669998
42, 	0.695326, 	74.889999
43, 	0.693780, 	74.799995
44, 	0.693554, 	74.909996
45, 	0.691857, 	74.979996
46, 	0.689716, 	75.129997
47, 	0.688770, 	74.860001
48, 	0.687589, 	75.059998
49, 	0.686371, 	75.049995
50, 	0.686225, 	75.049995

==> data/main/fashionMNIST/xie_bulyanmedian.txt <==
x, loss, y
1, 	2.297862, 	10.000000
2, 	2.289045, 	10.000000
3, 	2.275987, 	10.050000
4, 	2.253925, 	22.219999
5, 	2.210466, 	26.820000
6, 	2.113020, 	28.080000
7, 	1.881899, 	48.500000
8, 	1.501574, 	60.609997
9, 	1.199985, 	61.879997
10, 	1.037801, 	63.019997
11, 	0.954018, 	64.489998
12, 	0.906923, 	65.970001
13, 	0.876794, 	67.269997
14, 	0.855696, 	67.869995
15, 	0.839068, 	68.930000
16, 	0.825682, 	69.409996
17, 	0.813141, 	70.139999
18, 	0.802640, 	70.610001
19, 	0.791869, 	71.099998
20, 	0.782594, 	71.580002
21, 	0.773448, 	72.299995
22, 	0.764518, 	72.360001
23, 	0.755630, 	72.589996
24, 	0.748098, 	72.580002
25, 	0.739940, 	73.089996
26, 	0.731928, 	73.360001
27, 	0.724164, 	73.830002
28, 	0.717629, 	74.059998
29, 	0.711497, 	74.349998
30, 	0.705707, 	74.400002
31, 	0.700409, 	74.540001
32, 	0.694203, 	74.930000
33, 	0.689417, 	74.979996
34, 	0.685423, 	75.180000
35, 	0.681672, 	75.419998
36, 	0.677241, 	75.250000
37, 	0.673533, 	75.389999
38, 	0.670244, 	75.430000
39, 	0.666984, 	75.680000
40, 	0.663786, 	75.500000
41, 	0.660830, 	75.939995
42, 	0.658863, 	75.720001
43, 	0.655346, 	76.089996
44, 	0.652237, 	76.159996
45, 	0.650183, 	76.339996
46, 	0.647201, 	76.449997
47, 	0.644956, 	76.389999
48, 	0.642010, 	76.689995
49, 	0.640226, 	76.669998
50, 	0.637403, 	76.830002

==> data/main/fashionMNIST/xie_bulyantrimmedmean.txt <==
x, loss, y
1, 	2.300336, 	10.000000
2, 	2.295102, 	10.000000
3, 	2.288502, 	10.000000
4, 	2.279896, 	10.009999
5, 	2.267920, 	17.049999
6, 	2.249972, 	24.449999
7, 	2.221201, 	26.809999
8, 	2.172161, 	27.349998
9, 	2.084787, 	29.160000
10, 	1.930108, 	48.419998
11, 	1.705582, 	59.119999
12, 	1.470505, 	60.949997
13, 	1.279400, 	61.820000
14, 	1.143414, 	62.219997
15, 	1.050797, 	63.079998
16, 	0.988213, 	64.199997
17, 	0.944282, 	65.209999
18, 	0.913325, 	65.949997
19, 	0.889642, 	66.589996
20, 	0.871340, 	67.369995
21, 	0.856636, 	68.290001
22, 	0.844010, 	68.729996
23, 	0.833060, 	69.139999
24, 	0.823891, 	69.259995
25, 	0.814688, 	69.669998
26, 	0.806010, 	70.029999
27, 	0.797271, 	70.650002
28, 	0.789434, 	71.099998
29, 	0.781460, 	71.379997
30, 	0.773615, 	71.639999
31, 	0.766248, 	71.979996
32, 	0.758564, 	72.449997
33, 	0.751460, 	72.790001
34, 	0.744541, 	73.209999
35, 	0.737948, 	73.339996
36, 	0.730726, 	73.559998
37, 	0.723807, 	73.720001
38, 	0.717483, 	73.759995
39, 	0.711178, 	74.320000
40, 	0.705023, 	74.309998
41, 	0.699658, 	74.680000
42, 	0.694892, 	74.820000
43, 	0.689347, 	75.169998
44, 	0.684134, 	74.949997
45, 	0.680498, 	75.099998
46, 	0.675999, 	75.279999
47, 	0.672799, 	75.379997
48, 	0.668896, 	75.629997
49, 	0.665975, 	75.799995
50, 	0.662349, 	75.830002

==> data/main/fashionMNIST/xie_clustering.txt <==
x, loss, y
1, 	2.301287, 	10.000000
2, 	2.291896, 	10.000000
3, 	2.286815, 	10.000000
4, 	2.280818, 	10.000000
5, 	2.259269, 	18.879999
6, 	2.215806, 	26.929998
7, 	2.115008, 	27.269999
8, 	2.006022, 	29.609999
9, 	1.646039, 	59.489998
10, 	1.275355, 	62.029999
11, 	1.065246, 	63.709999
12, 	1.017074, 	64.099998
13, 	0.980718, 	64.099998
14, 	0.954256, 	64.689995
15, 	0.898677, 	65.599998
16, 	0.888626, 	66.080002
17, 	0.870435, 	66.159996
18, 	0.856976, 	67.059998
19, 	0.847570, 	67.830002
20, 	0.838293, 	68.509995
21, 	0.832456, 	68.779999
22, 	0.831526, 	69.059998
23, 	0.814543, 	69.220001
24, 	0.814268, 	69.000000
25, 	0.802418, 	69.869995
26, 	0.798942, 	69.209999
27, 	0.793737, 	69.769997
28, 	0.785560, 	70.279999
29, 	0.776979, 	70.949997
30, 	0.769423, 	71.669998
31, 	0.765865, 	71.809998
32, 	0.777401, 	70.540001
33, 	0.765278, 	71.519997
34, 	0.751859, 	72.799995
35, 	0.745344, 	73.080002
36, 	0.752423, 	71.570000
37, 	0.738715, 	73.349998
38, 	0.736896, 	73.040001
39, 	0.736532, 	72.959999
40, 	0.742830, 	72.900002
41, 	0.747531, 	72.889999
42, 	0.730394, 	73.250000
43, 	0.728808, 	73.949997
44, 	0.720667, 	73.650002
45, 	0.718546, 	74.019997
46, 	0.719775, 	73.869995
47, 	0.717127, 	73.930000
48, 	0.727185, 	73.250000
49, 	0.736540, 	73.019997
50, 	0.726211, 	73.639999

==> data/main/fashionMNIST/xie_ex_noregret.txt <==
x, loss, y
1, 	2.296608, 	10.000000
2, 	2.285868, 	10.000000
3, 	2.269046, 	14.330000
4, 	2.238094, 	24.910000
5, 	2.170528, 	27.840000
6, 	2.005997, 	35.279999
7, 	1.653879, 	59.689999
8, 	1.283525, 	61.680000
9, 	1.069088, 	63.180000
10, 	0.960796, 	64.680000
11, 	0.903476, 	66.059998
12, 	0.868311, 	67.580002
13, 	0.844572, 	68.540001
14, 	0.826063, 	69.320000
15, 	0.810836, 	70.180000
16, 	0.798063, 	70.650002
17, 	0.785935, 	71.360001
18, 	0.775317, 	71.699997
19, 	0.765067, 	72.209999
20, 	0.755789, 	72.709999
21, 	0.747287, 	73.110001
22, 	0.739390, 	73.419998
23, 	0.732514, 	73.669998
24, 	0.725999, 	73.689995
25, 	0.720270, 	73.750000
26, 	0.715456, 	73.959999
27, 	0.710323, 	74.220001
28, 	0.706262, 	74.439995
29, 	0.702791, 	74.659996
30, 	0.699256, 	74.809998
31, 	0.696008, 	74.830002
32, 	0.692648, 	74.900002
33, 	0.690082, 	75.040001
34, 	0.688119, 	75.089996
35, 	0.686285, 	75.129997
36, 	0.683010, 	75.199997
37, 	0.680983, 	75.320000
38, 	0.678830, 	75.269997
39, 	0.676766, 	75.479996
40, 	0.674256, 	75.449997
41, 	0.672449, 	75.549995
42, 	0.671036, 	75.629997
43, 	0.669308, 	75.759995
44, 	0.666381, 	75.849998
45, 	0.664423, 	75.809998
46, 	0.662762, 	75.919998
47, 	0.661158, 	75.900002
48, 	0.659936, 	75.919998
49, 	0.658176, 	76.209999
50, 	0.656687, 	76.169998

==> data/main/fashionMNIST/xie_filterl2.txt <==
x, loss, y
1, 	2.299468, 	10.000000
2, 	2.292868, 	10.000000
3, 	2.283030, 	10.000000
4, 	2.267363, 	16.400000
5, 	2.237683, 	25.559999
6, 	2.173445, 	27.570000
7, 	2.012726, 	31.439999
8, 	1.667137, 	58.529999
9, 	1.299013, 	61.489998
10, 	1.083942, 	62.669998
11, 	0.977605, 	64.519997
12, 	0.921805, 	65.729996
13, 	0.887675, 	66.739998
14, 	0.864058, 	67.479996
15, 	0.846150, 	68.610001
16, 	0.831704, 	68.849998
17, 	0.817079, 	69.650002
18, 	0.805566, 	70.049995
19, 	0.795605, 	70.419998
20, 	0.785204, 	70.930000
21, 	0.775098, 	71.549995
22, 	0.766255, 	71.959999
23, 	0.757794, 	72.540001
24, 	0.749489, 	72.599998
25, 	0.740915, 	73.099998
26, 	0.733581, 	73.320000
27, 	0.726310, 	73.629997
28, 	0.720120, 	73.939995
29, 	0.713373, 	74.110001
30, 	0.709296, 	74.339996
31, 	0.704285, 	74.290001
32, 	0.699695, 	74.339996
33, 	0.694551, 	74.709999
34, 	0.690827, 	75.119995
35, 	0.686877, 	75.169998
36, 	0.683280, 	75.269997
37, 	0.679653, 	75.330002
38, 	0.676708, 	75.369995
39, 	0.673705, 	75.529999
40, 	0.670775, 	75.629997
41, 	0.668458, 	75.709999
42, 	0.665348, 	75.989998
43, 	0.663298, 	75.830002
44, 	0.660222, 	75.989998
45, 	0.658357, 	76.229996
46, 	0.656284, 	76.169998
47, 	0.654953, 	76.110001
48, 	0.652980, 	76.369995
49, 	0.650682, 	76.610001
50, 	0.648533, 	76.500000

==> data/main/fashionMNIST/xie_history.txt <==
x, loss, y
1, 	2.300124, 	10.000000
2, 	2.312690, 	9.969999
3, 	2.271645, 	11.280000
4, 	2.433082, 	5.930000
5, 	2.247472, 	31.529999
6, 	2.416045, 	5.000000
7, 	2.265431, 	29.670000
8, 	2.446881, 	6.870000
9, 	2.279851, 	34.270000
10, 	2.440283, 	6.890000
11, 	2.288137, 	28.010000
12, 	2.416386, 	5.500000
13, 	2.293117, 	23.389999
14, 	2.389877, 	3.570000
15, 	2.295840, 	18.809999
16, 	2.365586, 	1.720000
17, 	2.297056, 	16.369999
18, 	2.345444, 	1.040000
19, 	2.297442, 	15.750000
20, 	2.329702, 	1.870000
21, 	2.297221, 	16.490000
22, 	2.317023, 	7.700000
23, 	2.296161, 	17.369999
24, 	2.306454, 	10.000000
25, 	2.293896, 	18.039999
26, 	2.295371, 	10.000000
27, 	2.288528, 	17.760000
28, 	2.280894, 	10.000000
29, 	2.277825, 	14.570000
30, 	2.259045, 	10.000000
31, 	2.254770, 	14.780000
32, 	2.218124, 	16.430000
33, 	2.202923, 	24.670000
34, 	2.130141, 	20.420000
35, 	2.099253, 	29.910000
36, 	2.000043, 	19.719999
37, 	2.076765, 	28.010000
38, 	2.093054, 	24.459999
39, 	2.558531, 	23.320000
40, 	2.796265, 	19.799999
41, 	3.652510, 	20.000000
42, 	3.948029, 	19.809999
43, 	4.771117, 	19.769999
44, 	5.153827, 	18.109999
45, 	5.531540, 	20.389999
46, 	6.178299, 	12.670000
47, 	6.103365, 	20.559999
48, 	6.884074, 	10.410000
49, 	6.329023, 	20.600000
50, 	6.842887, 	10.139999

==> data/main/fashionMNIST/xie_krum.txt <==
x, loss, y
1, 	2.296542, 	10.000000
2, 	2.285781, 	10.000000
3, 	2.268878, 	21.359999
4, 	2.237575, 	26.119999
5, 	2.168405, 	34.329998
6, 	2.000492, 	45.430000
7, 	1.648230, 	54.480000
8, 	1.281860, 	58.519997
9, 	1.069481, 	62.919998
10, 	0.979061, 	63.879997
11, 	0.922371, 	65.470001
12, 	0.900023, 	66.769997
13, 	0.910470, 	65.080002
14, 	0.863513, 	64.099998
15, 	0.868857, 	63.899998
16, 	0.819651, 	68.860001
17, 	0.810348, 	69.949997
18, 	0.838794, 	68.849998
19, 	0.798613, 	70.040001
20, 	0.785415, 	70.449997
21, 	0.763151, 	71.799995
22, 	0.754758, 	71.860001
23, 	0.821347, 	68.199997
24, 	0.752494, 	71.909996
25, 	0.787729, 	72.729996
26, 	0.753146, 	72.599998
27, 	0.731446, 	72.779999
28, 	0.727391, 	72.970001
29, 	0.718987, 	73.669998
30, 	0.768422, 	72.189995
31, 	0.758348, 	70.849998
32, 	0.795250, 	68.650002
33, 	0.742239, 	71.449997
34, 	0.706853, 	74.080002
35, 	0.716805, 	74.080002
36, 	0.729411, 	72.709999
37, 	0.720558, 	72.860001
38, 	0.705312, 	74.650002
39, 	0.722944, 	74.119995
40, 	0.722818, 	73.729996
41, 	0.690458, 	75.019997
42, 	0.698326, 	74.379997
43, 	0.691711, 	75.009995
44, 	0.701578, 	74.409996
45, 	0.725310, 	73.040001
46, 	0.739955, 	73.839996
47, 	0.710658, 	73.869995
48, 	0.706900, 	74.720001
49, 	0.682847, 	75.059998
50, 	0.701681, 	75.229996

==> data/main/fashionMNIST/xie_median.txt <==
x, loss, y
1, 	2.297335, 	10.000000
2, 	2.287724, 	10.000000
3, 	2.273168, 	10.920000
4, 	2.247756, 	22.969999
5, 	2.195318, 	27.779999
6, 	2.072717, 	29.559999
7, 	1.788404, 	56.599998
8, 	1.400448, 	61.019997
9, 	1.138287, 	62.500000
10, 	1.002767, 	63.679996
11, 	0.932053, 	65.189995
12, 	0.890749, 	66.559998
13, 	0.863604, 	67.629997
14, 	0.843277, 	68.500000
15, 	0.826575, 	69.479996
16, 	0.812751, 	69.970001
17, 	0.799704, 	70.639999
18, 	0.787996, 	71.269997
19, 	0.776797, 	71.799995
20, 	0.766669, 	72.279999
21, 	0.756854, 	72.729996
22, 	0.747965, 	73.009995
23, 	0.739794, 	73.220001
24, 	0.732519, 	73.479996
25, 	0.725716, 	73.680000
26, 	0.719719, 	73.930000
27, 	0.714259, 	74.000000
28, 	0.709452, 	74.379997
29, 	0.705320, 	74.669998
30, 	0.701341, 	74.639999
31, 	0.697989, 	74.619995
32, 	0.694587, 	74.790001
33, 	0.691721, 	74.889999
34, 	0.689336, 	75.000000
35, 	0.687234, 	75.119995
36, 	0.684602, 	75.080002
37, 	0.682451, 	75.139999
38, 	0.680125, 	75.129997
39, 	0.677855, 	75.209999
40, 	0.675350, 	75.250000
41, 	0.673476, 	75.369995
42, 	0.671475, 	75.599998
43, 	0.669735, 	75.559998
44, 	0.667907, 	75.619995
45, 	0.666153, 	75.650002
46, 	0.664424, 	75.629997
47, 	0.662960, 	75.680000
48, 	0.661367, 	75.809998
49, 	0.659748, 	75.869995
50, 	0.658361, 	75.930000

==> data/main/fashionMNIST/xie_mom_ex_noregret.txt <==
x, loss, y
1, 	2.298182, 	10.000000
2, 	2.289657, 	10.000000
3, 	2.277908, 	10.009999
4, 	2.259203, 	19.299999
5, 	2.224012, 	26.549999
6, 	2.147475, 	28.250000
7, 	1.962713, 	37.799999
8, 	1.613346, 	59.829998
9, 	1.266154, 	61.619999
10, 	1.071134, 	62.590000
11, 	0.975838, 	64.339996
12, 	0.917383, 	65.869995
13, 	0.882366, 	67.019997
14, 	0.859661, 	67.750000
15, 	0.840837, 	68.680000
16, 	0.827247, 	69.129997
17, 	0.813191, 	69.909996
18, 	0.800790, 	70.470001
19, 	0.789927, 	70.979996
20, 	0.780285, 	71.229996
21, 	0.769494, 	72.040001
22, 	0.760214, 	72.389999
23, 	0.752069, 	72.629997
24, 	0.745122, 	72.849998
25, 	0.737685, 	73.339996
26, 	0.731393, 	73.409996
27, 	0.724042, 	73.739998
28, 	0.718106, 	74.040001
29, 	0.713128, 	74.129997
30, 	0.708342, 	74.330002
31, 	0.703511, 	74.229996
32, 	0.699106, 	74.500000
33, 	0.695464, 	74.790001
34, 	0.692282, 	74.949997
35, 	0.689012, 	75.150002
36, 	0.685551, 	75.110001
37, 	0.682875, 	75.139999
38, 	0.680192, 	75.159996
39, 	0.677171, 	75.330002
40, 	0.674891, 	75.430000
41, 	0.672548, 	75.500000
42, 	0.670326, 	75.750000
43, 	0.668245, 	75.900002
44, 	0.665724, 	75.790001
45, 	0.663607, 	75.900002
46, 	0.661399, 	75.970001
47, 	0.659606, 	75.959999
48, 	0.657770, 	76.009995
49, 	0.655812, 	76.180000
50, 	0.654173, 	76.239998

==> data/main/fashionMNIST/xie_mom_filterl2.txt <==
x, loss, y
1, 	2.299582, 	10.000000
2, 	2.293382, 	10.000000
3, 	2.285222, 	10.000000
4, 	2.273221, 	11.840000
5, 	2.252653, 	22.379999
6, 	2.211819, 	27.410000
7, 	2.121173, 	28.420000
8, 	1.903330, 	43.649998
9, 	1.526182, 	59.980000
10, 	1.224550, 	61.250000
11, 	1.060348, 	62.599998
12, 	0.971553, 	64.489998
13, 	0.919924, 	65.879997
14, 	0.887775, 	66.769997
15, 	0.864208, 	67.570000
16, 	0.846588, 	68.299995
17, 	0.831315, 	69.019997
18, 	0.818433, 	69.360001
19, 	0.806280, 	70.110001
20, 	0.796242, 	70.459999
21, 	0.785570, 	71.180000
22, 	0.776664, 	71.509995
23, 	0.768220, 	71.809998
24, 	0.760665, 	71.959999
25, 	0.752603, 	72.419998
26, 	0.745635, 	72.699997
27, 	0.738100, 	73.229996
28, 	0.731399, 	73.349998
29, 	0.725136, 	73.790001
30, 	0.719166, 	73.839996
31, 	0.713873, 	73.869995
32, 	0.707877, 	74.159996
33, 	0.702924, 	74.409996
34, 	0.698449, 	74.689995
35, 	0.694370, 	74.830002
36, 	0.689954, 	74.830002
37, 	0.686173, 	74.970001
38, 	0.682823, 	75.040001
39, 	0.679451, 	75.209999
40, 	0.675997, 	75.259995
41, 	0.673209, 	75.479996
42, 	0.670050, 	75.680000
43, 	0.667505, 	75.970001
44, 	0.664318, 	75.750000
45, 	0.662036, 	75.860001
46, 	0.659472, 	76.019997
47, 	0.657602, 	76.089996
48, 	0.654959, 	76.309998
49, 	0.652673, 	76.479996
50, 	0.650388, 	76.470001

==> data/main/fashionMNIST/xie_trimmedmean.txt <==
x, loss, y
1, 	2.298925, 	10.000000
2, 	2.291769, 	10.000000
3, 	2.282021, 	10.000000
4, 	2.267720, 	15.580000
5, 	2.244197, 	24.170000
6, 	2.200992, 	27.869999
7, 	2.114839, 	29.480000
8, 	1.938040, 	45.799999
9, 	1.647201, 	59.629997
10, 	1.358710, 	61.389999
11, 	1.159891, 	62.019997
12, 	1.039344, 	63.429996
13, 	0.966577, 	64.979996
14, 	0.920616, 	65.839996
15, 	0.889312, 	66.909996
16, 	0.866902, 	67.349998
17, 	0.848722, 	68.400002
18, 	0.833873, 	69.029999
19, 	0.820832, 	69.559998
20, 	0.809151, 	70.199997
21, 	0.798031, 	70.830002
22, 	0.788118, 	71.229996
23, 	0.778755, 	71.580002
24, 	0.769984, 	71.799995
25, 	0.761391, 	72.299995
26, 	0.753480, 	72.619995
27, 	0.745765, 	72.949997
28, 	0.738553, 	73.309998
29, 	0.731806, 	73.669998
30, 	0.725715, 	73.659996
31, 	0.720309, 	73.779999
32, 	0.714515, 	74.089996
33, 	0.709581, 	74.169998
34, 	0.704949, 	74.430000
35, 	0.700858, 	74.809998
36, 	0.696864, 	74.680000
37, 	0.693420, 	74.839996
38, 	0.690249, 	74.769997
39, 	0.687087, 	74.949997
40, 	0.684018, 	75.019997
41, 	0.681292, 	75.139999
42, 	0.678656, 	75.479996
43, 	0.676209, 	75.509995
44, 	0.673376, 	75.449997
45, 	0.671180, 	75.489998
46, 	0.668901, 	75.589996
47, 	0.666992, 	75.650002
48, 	0.664669, 	75.869995
49, 	0.662540, 	75.979996
50, 	0.660458, 	75.939995

==> data/main/old_MNIST/backdoor_average.txt <==
x, loss, y
1, 	-23437.693534, 	45.009998
2, 	-38145.002595, 	25.449999
3, 	-40848.229609, 	18.750000
4, 	-42554.832245, 	16.779999
5, 	-44259.801320, 	16.039999
6, 	-46699.092607, 	15.599999
7, 	-46608.959908, 	14.770000
8, 	-46900.014333, 	14.270000
9, 	-49161.324972, 	14.480000
10, 	-49219.295633, 	14.040000
11, 	-49477.954088, 	13.700000
12, 	-50641.180373, 	13.599999
13, 	-51322.922221, 	13.400000
14, 	-50762.826359, 	13.000000
15, 	-53024.196992, 	13.240000
16, 	-54425.450097, 	13.290000
17, 	-54929.974285, 	13.170000
18, 	-53819.266010, 	12.710000
19, 	-55688.788910, 	12.940000
20, 	-53741.906988, 	12.360000
21, 	-55758.106935, 	12.490000
22, 	-58860.219277, 	12.880000
23, 	-58425.578666, 	12.719999
24, 	-58562.089030, 	12.570000
25, 	-60216.349816, 	12.639999
26, 	-60460.779808, 	12.530000
27, 	-60363.127746, 	12.410000
28, 	-60968.362281, 	12.380000
29, 	-62333.542152, 	12.380000
30, 	-61415.967426, 	12.120000


==> data/main/old_MNIST/backdoor_bulyankrum.txt <==
x, loss, y
1, 	-8840.757447, 	14.110000
2, 	-16960.436970, 	11.910000
3, 	-20598.298996, 	11.410000
4, 	-19924.000690, 	11.050000
5, 	-22419.255168, 	11.179999
6, 	-22393.791020, 	11.080000
7, 	-22401.522078, 	10.960000
8, 	-21988.996053, 	10.929999
9, 	-19099.311453, 	10.599999
10, 	-21391.849843, 	10.690000
11, 	-20538.125638, 	10.679999
12, 	-21198.112463, 	10.639999
13, 	-19784.069348, 	10.610000
14, 	-20390.250678, 	10.580000
15, 	-21476.997048, 	10.660000
16, 	-20426.794801, 	10.630000
17, 	-20352.959651, 	10.630000
18, 	-19792.443741, 	10.570000
19, 	-20876.666942, 	10.660000
20, 	-20717.079319, 	10.580000
21, 	-21184.194488, 	10.580000
22, 	-20886.051604, 	10.550000
23, 	-21188.766575, 	10.570000
24, 	-18929.771265, 	10.480000
25, 	-19548.262608, 	10.490000
26, 	-19922.557883, 	10.490000
27, 	-19802.027917, 	10.509999
28, 	-19718.955630, 	10.509999
29, 	-19186.045782, 	10.480000
30, 	-18686.666641, 	10.450000
31, 	-18424.612035, 	10.450000
32, 	-16846.934922, 	10.410000
33, 	-18080.411315, 	10.460000
34, 	-16748.828166, 	10.429999
35, 	-16263.080372, 	10.429999
36, 	-14734.467614, 	10.389999
37, 	-17251.706881, 	10.469999
38, 	-15597.713327, 	10.400000
39, 	-17906.430979, 	10.490000
40, 	-16179.016433, 	10.450000
41, 	-16043.308950, 	10.460000
42, 	-14978.361799, 	10.440000
43, 	-14626.256724, 	10.429999
44, 	-13617.482109, 	10.410000
45, 	-13982.719655, 	10.429999
46, 	-11200.920757, 	10.380000
47, 	-13938.668318, 	10.440000
48, 	-11334.462572, 	10.400000
49, 	-12696.583699, 	10.440000
50, 	-9758.654743, 	10.400000


==> data/main/old_MNIST/backdoor_bulyantrimmedmean.txt <==
x, loss, y
1, 	-39205.153104, 	87.619995
2, 	-60591.126921, 	58.489998
3, 	-64133.449846, 	39.939999
4, 	-68254.303566, 	34.329998
5, 	-68578.673100, 	29.420000
6, 	-71162.305686, 	28.219999
7, 	-72197.107044, 	26.709999
8, 	-71038.913421, 	24.250000
9, 	-74305.815364, 	25.219999
10, 	-74270.013059, 	23.910000
11, 	-74900.406838, 	23.180000
12, 	-72571.949157, 	20.660000
13, 	-75817.296351, 	21.619999
14, 	-77277.793929, 	21.900000
15, 	-74795.663989, 	19.420000
16, 	-73363.318580, 	18.240000
17, 	-74295.365086, 	18.160000
18, 	-78057.096468, 	19.449999
19, 	-78333.795825, 	18.920000
20, 	-77492.349799, 	17.990000
21, 	-77829.257127, 	17.850000
22, 	-79133.934050, 	17.900000
23, 	-78564.842622, 	17.219999
24, 	-79245.165747, 	17.189999
25, 	-79957.231763, 	17.250000
26, 	-79658.106397, 	16.949999
27, 	-79551.559574, 	16.629999
28, 	-81031.571588, 	16.980000
29, 	-79289.640748, 	15.960000
30, 	-80425.683730, 	16.170000
31, 	-82801.102480, 	16.510000
32, 	-79506.094767, 	15.460000
33, 	-80095.098983, 	15.450000
34, 	-82641.833499, 	15.910000
35, 	-82974.607745, 	15.780000
36, 	-81561.079710, 	15.280000
37, 	-82791.144516, 	15.370000
38, 	-82267.496687, 	15.179999
39, 	-84560.764245, 	15.599999
40, 	-83033.564967, 	14.980000
41, 	-82661.836580, 	14.790000
42, 	-83172.404581, 	14.650000
43, 	-83547.858792, 	14.540000
44, 	-83494.811367, 	14.490000
45, 	-83560.518366, 	14.270000
46, 	-84789.228359, 	14.509999
47, 	-85711.832905, 	14.690000
48, 	-85354.254850, 	14.549999
49, 	-84553.122068, 	14.110000
50, 	-87001.293638, 	14.700000


==> data/main/old_MNIST/backdoor_ex_noregret.txt <==
x, loss, y
1, 	-13904.487196, 	33.649998
2, 	-29364.271466, 	18.010000
3, 	-36568.882734, 	16.889999
4, 	-40326.447837, 	16.230000
5, 	-42665.202676, 	15.700000
6, 	-41581.719186, 	14.520000
7, 	-42855.189275, 	14.059999
8, 	-44712.775343, 	14.099999
9, 	-45794.597515, 	13.889999
10, 	-45696.871654, 	13.380000
11, 	-47497.661421, 	13.360000
12, 	-47614.770557, 	13.030000
13, 	-48902.757346, 	12.880000
14, 	-50755.961610, 	13.049999
15, 	-50156.644014, 	12.540000
16, 	-51914.456989, 	12.700000
17, 	-52851.748976, 	12.759999
18, 	-52452.499364, 	12.370000
19, 	-54277.228542, 	12.490000
20, 	-52734.308283, 	12.200000
21, 	-55691.816357, 	12.490000
22, 	-56899.573504, 	12.389999
23, 	-55729.512702, 	12.099999
24, 	-56250.701862, 	12.120000
25, 	-59866.547888, 	12.530000
26, 	-58920.486071, 	12.400000
27, 	-58142.326509, 	12.009999
28, 	-57671.715747, 	11.969999
29, 	-60861.717985, 	12.299999
30, 	-61642.852283, 	12.259999
31, 	-60581.546360, 	12.059999
32, 	-61752.228295, 	12.040000
33, 	-61752.088982, 	11.980000
34, 	-61515.407124, 	11.920000
35, 	-62914.588656, 	11.969999
36, 	-64140.157577, 	12.049999
37, 	-62760.591944, 	11.960000
38, 	-65774.061553, 	12.139999
39, 	-64183.898632, 	11.950000
40, 	-64671.956860, 	11.920000
41, 	-65675.216730, 	11.870000
42, 	-66690.893646, 	12.009999
43, 	-64476.410654, 	11.700000
44, 	-66937.500729, 	11.860000
45, 	-67653.530017, 	11.920000
46, 	-67356.307205, 	11.799999
47, 	-67922.826929, 	11.740000
48, 	-69662.735328, 	11.950000
49, 	-70186.361598, 	11.929999
50, 	-69047.274989, 	11.830000


==> data/main/old_MNIST/backdoor_filterl2.txt <==
x, loss, y
1, 	-18817.450760, 	25.660000
2, 	-31582.505345, 	17.250000
3, 	-39933.579286, 	17.330000
4, 	-43620.561320, 	16.879999
5, 	-45131.664682, 	15.929999
6, 	-44110.336104, 	14.549999
7, 	-46033.494592, 	14.400000
8, 	-47980.963670, 	14.049999
9, 	-47896.514980, 	13.650000
10, 	-49383.776948, 	13.630000
11, 	-49531.406264, 	13.240000
12, 	-51155.634776, 	13.250000
13, 	-51154.520500, 	12.880000
14, 	-53449.780485, 	12.929999
15, 	-52084.646980, 	12.520000
16, 	-54737.716333, 	12.799999
17, 	-54006.159927, 	12.429999
18, 	-54939.017276, 	12.320000
19, 	-55440.569134, 	12.349999
20, 	-56426.086562, 	12.320000
21, 	-57254.996505, 	12.360000
22, 	-58229.027387, 	12.389999
23, 	-57203.804858, 	12.020000
24, 	-59447.775290, 	12.099999
25, 	-59266.521808, 	12.049999
26, 	-61631.773297, 	12.250000
27, 	-60356.998733, 	12.000000
28, 	-62425.170442, 	12.190000
29, 	-62065.692872, 	12.049999
30, 	-62012.054950, 	11.900000
31, 	-65612.589935, 	12.219999
32, 	-65452.136017, 	12.160000
33, 	-63968.468333, 	11.960000
34, 	-64275.295175, 	11.870000
35, 	-66190.526070, 	11.940000
36, 	-65578.796707, 	11.860000
37, 	-67339.518435, 	11.969999
38, 	-67099.885044, 	11.870000
39, 	-67621.604869, 	11.870000
40, 	-68891.447254, 	12.150000
41, 	-70730.484561, 	12.139999
42, 	-70752.388475, 	12.009999
43, 	-68764.627988, 	11.750000
44, 	-71222.490008, 	11.960000
45, 	-70516.990472, 	11.780000
46, 	-72152.092209, 	11.849999
47, 	-71457.617605, 	11.799999
48, 	-71746.863507, 	11.780000
49, 	-74512.432529, 	12.009999
50, 	-74273.681340, 	11.960000


==> data/main/old_MNIST/backdoor_krum.txt <==
x, loss, y
1, 	3877.010271, 	10.559999
2, 	6994.698413, 	10.040000
3, 	10644.831774, 	9.969999
4, 	9422.897785, 	9.990000
5, 	2043.752714, 	10.320000
6, 	6708.083651, 	10.110000
7, 	8394.302398, 	10.020000
8, 	9670.391667, 	10.000000
9, 	3958.154648, 	10.110000
10, 	-460.314244, 	10.200000
11, 	2982.024814, 	10.059999
12, 	3377.646458, 	10.050000
13, 	-778.487212, 	10.099999
14, 	3003.718438, 	10.040000
15, 	6358.065053, 	9.969999
16, 	6529.103444, 	9.870000
17, 	1510.566720, 	10.020000
18, 	9153.834018, 	9.809999
19, 	8300.430315, 	9.820000
20, 	3939.875309, 	9.900000
21, 	3321.358114, 	9.920000
22, 	5664.604525, 	9.860000
23, 	4377.457993, 	9.880000
24, 	2099.003292, 	9.950000
25, 	2636.091939, 	9.920000
26, 	4216.608476, 	9.900000
27, 	4199.274038, 	9.880000
28, 	2005.395339, 	9.950000
29, 	3495.989553, 	9.860000
30, 	4161.944760, 	9.880000
31, 	1345.185560, 	9.920000
32, 	2858.733357, 	9.920000
33, 	4111.832418, 	9.870000
34, 	3005.298808, 	9.870000
35, 	2331.903346, 	9.880000
36, 	4097.903585, 	9.849999
37, 	1770.767556, 	9.889999
38, 	3144.433023, 	9.870000
39, 	533.031884, 	9.929999
40, 	665.096765, 	9.920000
41, 	3280.303529, 	9.880000
42, 	2251.298507, 	9.910000
43, 	603.105091, 	9.929999
44, 	1665.078890, 	9.889999
45, 	2357.112890, 	9.880000
46, 	2535.911597, 	9.870000
47, 	616.452759, 	9.910000
48, 	2151.662140, 	9.870000
49, 	1932.484085, 	9.870000
50, 	1836.560976, 	9.889999


==> data/main/old_MNIST/backdoor_mom_ex_noregret.txt <==
x, loss, y
1, 	-16778.483295, 	27.709999
2, 	-20598.487970, 	16.270000
3, 	-29134.251907, 	17.820000
4, 	-29137.599194, 	15.940000
5, 	-31012.605181, 	15.639999
6, 	-31970.949362, 	15.410000
7, 	-33252.948052, 	15.009999
8, 	-32847.199436, 	14.240000
9, 	-32383.988536, 	13.790000
10, 	-34917.187893, 	14.200000
11, 	-33603.977083, 	13.500000
12, 	-36313.148329, 	13.719999
13, 	-35920.901946, 	13.290000
14, 	-36153.379625, 	13.099999
15, 	-37119.342152, 	13.160000
16, 	-39209.127018, 	13.280000
17, 	-40031.027462, 	13.200000
18, 	-38103.818719, 	12.599999
19, 	-40610.723275, 	12.910000
20, 	-38816.826855, 	12.460000
21, 	-40564.060966, 	12.599999
22, 	-41191.268876, 	12.540000
23, 	-41870.144955, 	12.480000
24, 	-42768.466854, 	12.500000
25, 	-42466.057345, 	12.420000
26, 	-44077.095316, 	12.620000
27, 	-44794.428109, 	12.480000
28, 	-43597.087862, 	12.160000
29, 	-45178.792942, 	12.340000
30, 	-46211.685109, 	12.410000
31, 	-45188.162181, 	12.009999
32, 	-45957.684083, 	12.190000
33, 	-47400.159840, 	12.330000
34, 	-48014.306849, 	12.349999
35, 	-48567.713209, 	12.360000
36, 	-48991.188695, 	12.259999
37, 	-48894.211032, 	12.110000
38, 	-49291.455364, 	12.049999
39, 	-49669.298951, 	12.139999
40, 	-49033.125482, 	11.969999
41, 	-51032.513926, 	12.120000
42, 	-51036.465618, 	12.110000
43, 	-50967.511864, 	12.049999
44, 	-49096.391764, 	11.700000
45, 	-50948.492371, 	11.860000
46, 	-52344.349938, 	12.090000
47, 	-52854.892759, 	11.929999
48, 	-53202.446368, 	11.920000
49, 	-53424.591318, 	11.830000
50, 	-53422.345465, 	11.830000


==> data/main/old_MNIST/backdoor_mom_filterl2.txt <==
x, loss, y
1, 	-14088.594781, 	27.949999
2, 	-26444.374081, 	16.309999
3, 	-37108.558314, 	17.809999
4, 	-39252.878158, 	16.559999
5, 	-39643.403566, 	15.410000
6, 	-39767.083299, 	14.410000
7, 	-41399.549868, 	14.410000
8, 	-42222.503899, 	14.030000
9, 	-42799.365756, 	13.809999
10, 	-43645.522081, 	13.630000
11, 	-44719.506954, 	13.520000
12, 	-45647.989199, 	13.330000
13, 	-46615.106799, 	13.230000
14, 	-47336.720568, 	12.960000
15, 	-49106.834851, 	13.080000
16, 	-50443.234294, 	13.280000
17, 	-49822.224798, 	12.780000
18, 	-50448.726049, 	12.770000
19, 	-50028.775559, 	12.469999
20, 	-52785.622349, 	12.870000
21, 	-52410.992340, 	12.590000
22, 	-51326.666852, 	12.330000
23, 	-53164.049931, 	12.410000
24, 	-55248.659282, 	12.740000
25, 	-53369.197174, 	12.240000
26, 	-54521.139833, 	12.490000
27, 	-54211.151208, 	12.160000
28, 	-57241.463538, 	12.570000
29, 	-55377.278472, 	12.139999
30, 	-57133.765241, 	12.280000
31, 	-57099.524361, 	12.160000
32, 	-56968.658728, 	12.150000
33, 	-57461.827834, 	12.150000
34, 	-59459.167905, 	12.290000
35, 	-59230.119917, 	12.250000
36, 	-59431.290637, 	12.179999
37, 	-58929.869305, 	12.150000
38, 	-58340.460853, 	11.929999
39, 	-58002.488139, 	11.920000
40, 	-60456.720770, 	12.009999
41, 	-61490.948306, 	11.990000
42, 	-61519.045278, 	11.950000
43, 	-60885.881311, 	11.840000
44, 	-62032.287071, 	12.009999
45, 	-62471.682083, 	11.889999
46, 	-61563.533352, 	11.929999
47, 	-63351.817477, 	11.960000
48, 	-63713.596818, 	11.969999
49, 	-64824.337410, 	11.980000
50, 	-64971.024694, 	11.920000


==> data/main/old_MNIST/backdoor_trimmedmean.txt <==
x, loss, y
1, 	-14572.098702, 	29.439999
2, 	-25254.221627, 	17.799999
3, 	-28859.465746, 	15.320000
4, 	-32138.321049, 	14.960000
5, 	-32163.135562, 	14.240000
6, 	-32078.456488, 	13.630000
7, 	-34822.148150, 	13.610000
8, 	-33780.863244, 	12.920000
9, 	-34501.934292, 	12.790000
10, 	-34265.469171, 	12.549999
11, 	-35812.426081, 	12.530000
12, 	-35800.630411, 	12.259999
13, 	-36854.340540, 	12.219999
14, 	-37378.842659, 	12.059999
15, 	-38031.067861, 	12.139999
16, 	-36489.261255, 	11.860000
17, 	-37822.308543, 	11.969999
18, 	-38810.533714, 	11.990000
19, 	-37916.802084, 	11.820000
20, 	-37729.189498, 	11.670000
21, 	-38277.040946, 	11.750000
22, 	-38308.296228, 	11.630000
23, 	-40081.239539, 	11.770000
24, 	-40240.470159, 	11.809999
25, 	-39620.907492, 	11.660000
26, 	-39476.649615, 	11.570000
27, 	-39530.154794, 	11.549999
28, 	-38193.318540, 	11.340000
29, 	-39289.987333, 	11.420000
30, 	-40069.844166, 	11.469999
31, 	-39975.206318, 	11.450000
32, 	-41563.578956, 	11.540000
33, 	-40604.371899, 	11.460000
34, 	-39720.108587, 	11.360000
35, 	-39563.129151, 	11.270000
36, 	-38270.459070, 	11.130000
37, 	-38939.479730, 	11.139999
38, 	-40749.548879, 	11.330000
39, 	-41125.456071, 	11.270000
40, 	-41437.024068, 	11.380000
41, 	-41613.770403, 	11.400000
42, 	-40477.982887, 	11.280000
43, 	-41169.637255, 	11.330000
44, 	-40100.947401, 	11.219999
45, 	-39921.927759, 	11.179999
46, 	-39132.161601, 	11.070000
47, 	-40151.595785, 	11.200000
48, 	-40360.946961, 	11.170000
49, 	-40922.602028, 	11.230000
50, 	-41823.555640, 	11.370000


==> data/main/old_MNIST/dba_average.txt <==
x,loss,y
0,	0,	4.248438894
1,	0,	6.155218555
2,	0,	24.07448707
3,	0,	28.9808207
4,	0,	57.98394291
5,	0,	60.6043711
6,	0,	59.53389831
7,	0,	67.99732382
8,	0,	62.64495986
9,	0,	65.90098127
10,	0,	51.15967886
11,	0,	81.42283675
12,	0,	72.45762712
13,	0,	76.10392507
14,	0,	81.1440678
15,	0,	91.26895629
16,	0,	87.14317574
17,	0,	86.56333631
18,	0,	82.83898305
19,	0,	90.87867975
20,	0,	90.57760928
21,	0,	92.6293488
22,	0,	84.75691347
23,	0,	84.35548617
24,	0,	83.74219447
25,	0,	78.54594112
26,	0,	81.88001784
27,	0,	81.86886708
28,	0,	85.90544157
29,	0,	91.22435326
30,	0,	86.2176628
31,	0,	79.90633363
32,	0,	82.22569135
33,	0,	86.73059768
34,	0,	91.58117752
35,	0,	93.05307761
36,	0,	95.02676182
37,	0,	94.55842997
38,	0,	91.40276539
39,	0,	93.27609277
40,	0,	90.34344335
41,	0,	94.84834969
42,	0,	95.08251561
43,	0,	90.05352364
44,	0,	84.50044603
45,	0,	88.58162355
46,	0,	86.44067797
47,	0,	86.11730598
48,	0,	86.39607493
49,	0,	94.3911686

==> data/main/old_MNIST/dba_bulyankrum.txt <==
x,loss,y
0,	0,	0.457181088
1,	0,	0.880909902
2,	0,	1.159678858
3,	0,	0.669045495
4,	0,	0.914362177
5,	0,	1.159678858
6,	0,	0.613291704
7,	0,	1.204281891
8,	0,	0.568688671
9,	0,	0.624442462
10,	0,	0.524085638
11,	0,	1.215432649
12,	0,	0.669045495
13,	0,	0.535236396
14,	0,	0.490633363
15,	0,	0.791703836
16,	0,	0.579839429
17,	0,	0.301070473
18,	0,	0.680196253
19,	0,	0.423728814
20,	0,	0.390276539
21,	0,	0.434879572
22,	0,	0.524085638
23,	0,	0.367975022
24,	0,	0.501784121
25,	0,	0.51293488
26,	0,	0.602140946
27,	0,	0.356824264
28,	0,	0.390276539
29,	0,	0.312221231
30,	0,	0.25646744
31,	0,	0.25646744
32,	0,	0.345673506
33,	0,	0.323371989
34,	0,	0.301070473
35,	0,	0.234165923
36,	0,	0.278768956
37,	0,	0.245316682
38,	0,	0.278768956
39,	0,	0.223015165
40,	0,	0.25646744
41,	0,	0.18956289
42,	0,	0.245316682
43,	0,	0.234165923
44,	0,	0.245316682
45,	0,	0.211864407
46,	0,	0.178412132
47,	0,	0.25646744
48,	0,	0.211864407
49,	0,	0.267618198

==> data/main/old_MNIST/dba_bulyantrm.txt <==
x,loss,y
0,	0,	0
1,	0,	26.96253345
2,	0,	20.57314897
3,	0,	25.78055308
4,	0,	45.08251561
5,	0,	53.70205174
6,	0,	19.85950045
7,	0,	9.701159679
8,	0,	50.68019625
9,	0,	59.23282783
10,	0,	40.48840321
11,	0,	55.40811775
12,	0,	50.8809099
13,	0,	70.08251561
14,	0,	80.92105263
15,	0,	77.84344335
16,	0,	80.10704728
17,	0,	78.63514719
18,	0,	86.19536128
19,	0,	88.98305085
20,	0,	89.16146298
21,	0,	90.47725245
22,	0,	95.03791258
23,	0,	91.35816236
24,	0,	93.95628903
25,	0,	77.70963426
26,	0,	94.14585192
27,	0,	93.35414808
28,	0,	93.91168599
29,	0,	88.2471008
30,	0,	92.59589652
31,	0,	93.69982159
32,	0,	94.60303301
33,	0,	95.32783229
34,	0,	94.46922391
35,	0,	95.86306869
36,	0,	95.85191793
37,	0,	95.35013381
38,	0,	95.08251561
39,	0,	96.40945584
40,	0,	95.91882248
41,	0,	97.40187333
42,	0,	95.78501338
43,	0,	91.41391615
44,	0,	87.38849242
45,	0,	81.30017841
46,	0,	95.37243533
47,	0,	95.31668153
48,	0,	96.04148082
49,	0,	95.90767172

==> data/main/old_MNIST/dba_ex_noregret.txt <==
x,loss,y
0,	0,	0.814005352
1,	0,	0.747100803
2,	0,	0.579839429
3,	0,	0.524085638
4,	0,	0.490633363
5,	0,	0.457181088
6,	0,	0.44603033
7,	0,	0.379125781
8,	0,	0.367975022
9,	0,	0.334522748
10,	0,	0.334522748
11,	0,	0.401427297
12,	0,	0.345673506
13,	0,	0.345673506
14,	0,	0.312221231
15,	0,	0.345673506
16,	0,	0.278768956
17,	0,	0.312221231
18,	0,	0.334522748
19,	0,	0.301070473
20,	0,	0.312221231
21,	0,	0.323371989
22,	0,	0.312221231
23,	0,	0.289919715
24,	0,	0.345673506
25,	0,	0.301070473
26,	0,	0.289919715
27,	0,	0.345673506
28,	0,	0.345673506
29,	0,	0.345673506
30,	0,	0.356824264
31,	0,	0.367975022
32,	0,	0.345673506
33,	0,	0.345673506
34,	0,	0.289919715
35,	0,	0.323371989
36,	0,	0.323371989
37,	0,	0.323371989
38,	0,	0.334522748
39,	0,	0.323371989
40,	0,	0.323371989
41,	0,	0.323371989
42,	0,	0.323371989
43,	0,	0.323371989
44,	0,	0.323371989
45,	0,	0.312221231
46,	0,	0.323371989
47,	0,	0.323371989
48,	0,	0.323371989
49,	0,	0.323371989

==> data/main/old_MNIST/dba_filterL2.txt <==
x,loss,y
0,	0,	0.51293488
1,	0,	0.535236396
2,	0,	0.312221231
3,	0,	0.367975022
4,	0,	0.323371989
5,	0,	0.323371989
6,	0,	0.278768956
7,	0,	0.278768956
8,	0,	0.25646744
9,	0,	0.312221231
10,	0,	0.289919715
11,	0,	0.312221231
12,	0,	0.289919715
13,	0,	0.356824264
14,	0,	0.301070473
15,	0,	0.289919715
16,	0,	0.323371989
17,	0,	0.312221231
18,	0,	0.323371989
19,	0,	0.323371989
20,	0,	0.301070473
21,	0,	0.312221231
22,	0,	0.312221231
23,	0,	0.312221231
24,	0,	0.312221231
25,	0,	0.312221231
26,	0,	0.323371989
27,	0,	0.323371989
28,	0,	0.312221231
29,	0,	0.301070473
30,	0,	0.312221231
31,	0,	0.334522748
32,	0,	0.323371989
33,	0,	0.289919715
34,	0,	0.289919715
35,	0,	0.312221231
36,	0,	0.301070473
37,	0,	0.301070473
38,	0,	0.289919715
39,	0,	0.278768956
40,	0,	0.267618198
41,	0,	0.267618198
42,	0,	0.245316682
43,	0,	0.234165923
44,	0,	0.267618198
45,	0,	0.289919715
46,	0,	0.267618198
47,	0,	0.25646744
48,	0,	0.301070473
49,	0,	0.312221231

==> data/main/old_MNIST/dba_krum.txt <==
x,loss,y
0,	0,	1.092774309
1,	0,	0.825156111
2,	0,	0.724799286
3,	0,	0.680196253
4,	0,	0.646743979
5,	0,	0.602140946
6,	0,	0.63559322
7,	0,	0.557537913
8,	0,	0.602140946
9,	0,	0.646743979
10,	0,	0.624442462
11,	0,	0.613291704
12,	0,	0.590990187
13,	0,	0.602140946
14,	0,	0.624442462
15,	0,	0.646743979
16,	0,	0.624442462
17,	0,	0.590990187
18,	0,	0.613291704
19,	0,	0.624442462
20,	0,	0.624442462
21,	0,	0.63559322
22,	0,	0.590990187
23,	0,	0.602140946
24,	0,	0.613291704
25,	0,	0.602140946
26,	0,	0.613291704
27,	0,	0.613291704
28,	0,	0.624442462
29,	0,	0.613291704
30,	0,	0.624442462
31,	0,	0.613291704
32,	0,	0.613291704
33,	0,	0.624442462
34,	0,	0.624442462
35,	0,	0.63559322
36,	0,	0.63559322
37,	0,	0.63559322
38,	0,	0.63559322
39,	0,	0.602140946
40,	0,	0.624442462
41,	0,	0.63559322
42,	0,	0.568688671
43,	0,	0.590990187
44,	0,	0.590990187
45,	0,	0.63559322
46,	0,	0.624442462
47,	0,	0.624442462
48,	0,	0.646743979
49,	0,	0.646743979

==> data/main/old_MNIST/dba_median.txt <==
x,loss,y
0,	0,	0.747100803
1,	0,	1.204281891
2,	0,	0.847457627
3,	0,	0.791703836
4,	0,	0.791703836
5,	0,	0.847457627
6,	0,	0.747100803
7,	0,	0.758251561
8,	0,	0.646743979
9,	0,	0.691347012
10,	0,	0.624442462
11,	0,	0.758251561
12,	0,	0.691347012
13,	0,	0.680196253
14,	0,	0.713648528
15,	0,	0.747100803
16,	0,	0.680196253
17,	0,	0.70249777
18,	0,	0.70249777
19,	0,	0.791703836
20,	0,	0.691347012
21,	0,	0.747100803
22,	0,	0.70249777
23,	0,	0.802854594
24,	0,	0.724799286
25,	0,	0.747100803
26,	0,	0.769402319
27,	0,	0.814005352
28,	0,	0.89206066
29,	0,	0.836306869
30,	0,	0.869759144
31,	0,	0.970115968
32,	0,	0.914362177
33,	0,	0.802854594
34,	0,	0.791703836
35,	0,	0.814005352
36,	0,	0.858608385
37,	0,	0.780553078
38,	0,	0.802854594
39,	0,	0.847457627
40,	0,	0.769402319
41,	0,	0.89206066
42,	0,	0.791703836
43,	0,	0.847457627
44,	0,	0.914362177
45,	0,	0.89206066
46,	0,	0.869759144
47,	0,	0.89206066
48,	0,	0.847457627
49,	0,	0.936663693

==> data/main/old_MNIST/dba_trimmedmean.txt <==
x,loss,y
0,	0,	0.535236396
1,	0,	2.497769848
2,	0,	3.367528992
3,	0,	7.01382694
4,	0,	5.619982159
5,	0,	5.318911686
6,	0,	5.41926851
7,	0,	11.42952721
8,	0,	21.97814451
9,	0,	9.75691347
10,	0,	19.42462087
11,	0,	24.05218555
12,	0,	23.36083854
13,	0,	29.70561998
14,	0,	38.68198037
15,	0,	29.68331847
16,	0,	36.65254237
17,	0,	37.62265834
18,	0,	44.38001784
19,	0,	63.93844781
20,	0,	45.75156111
21,	0,	57.71632471
22,	0,	58.40767172
23,	0,	53.14451383
24,	0,	72.04504906
25,	0,	50
26,	0,	70.75156111
27,	0,	67.56244425
28,	0,	56.2778769
29,	0,	64.96431757
30,	0,	39.99776985
31,	0,	76.23773417
32,	0,	61.18421053
33,	0,	59.61195361
34,	0,	63.98305085
35,	0,	62.61150758
36,	0,	70.72925959
37,	0,	89.02765388
38,	0,	70.28322926
39,	0,	69.90410348
40,	0,	69.6587868
41,	0,	47.03389831
42,	0,	55.24085638
43,	0,	63.68198037
44,	0,	84.03211418
45,	0,	73.69536128
46,	0,	56.52319358
47,	0,	59.84611954
48,	0,	56.81311329
49,	0,	81.79081178

==> data/main/old_MNIST/krum_average.txt <==
x, loss, y
1, 	0.781779, 	86.889999
2, 	0.344669, 	91.449997
3, 	0.256233, 	93.099998
4, 	0.212488, 	94.000000
5, 	0.184704, 	94.570000
6, 	0.164183, 	95.250000
7, 	0.147431, 	95.639999
8, 	0.133816, 	96.029999
9, 	0.123609, 	96.309998
10, 	0.114715, 	96.570000
11, 	0.106903, 	96.790001
12, 	0.100409, 	96.959999
13, 	0.094982, 	97.099998
14, 	0.090231, 	97.229996
15, 	0.086298, 	97.360001
16, 	0.082843, 	97.439995
17, 	0.079935, 	97.540001
18, 	0.077327, 	97.619995
19, 	0.074460, 	97.649994
20, 	0.072500, 	97.669998
21, 	0.070358, 	97.709999
22, 	0.068422, 	97.739998
23, 	0.066813, 	97.820000
24, 	0.065093, 	97.849998
25, 	0.063822, 	97.860001
26, 	0.062271, 	97.959999
27, 	0.061212, 	97.989998
28, 	0.060129, 	98.049995
29, 	0.059054, 	98.070000
30, 	0.058451, 	98.110001


==> data/main/old_MNIST/krum_bulyankrum.txt <==
x, loss, y
1, 	0.775862, 	83.889999
2, 	0.334477, 	90.899994
3, 	0.250955, 	93.070000
4, 	0.210611, 	93.930000
5, 	0.181633, 	94.820000
6, 	0.160275, 	95.329994
7, 	0.143539, 	95.769997
8, 	0.130605, 	96.000000
9, 	0.119545, 	96.299995
10, 	0.110754, 	96.589996
11, 	0.103518, 	96.809998
12, 	0.097199, 	97.019997
13, 	0.092332, 	97.189995
14, 	0.087747, 	97.320000
15, 	0.083572, 	97.459999
16, 	0.080415, 	97.589996
17, 	0.077448, 	97.639999
18, 	0.074604, 	97.699997
19, 	0.072583, 	97.799995
20, 	0.070804, 	97.769997
21, 	0.068403, 	97.899994
22, 	0.066925, 	97.909996
23, 	0.065212, 	97.970001
24, 	0.063635, 	98.000000
25, 	0.062237, 	98.099998
26, 	0.061561, 	98.089996
27, 	0.060450, 	98.139999
28, 	0.059534, 	98.149994
29, 	0.059094, 	98.159996
30, 	0.057633, 	98.220001
31, 	0.057372, 	98.220001
32, 	0.056631, 	98.239998
33, 	0.056219, 	98.259995
34, 	0.055218, 	98.299995
35, 	0.054887, 	98.299995
36, 	0.054850, 	98.269997
37, 	0.054843, 	98.299995
38, 	0.054198, 	98.269997
39, 	0.053066, 	98.290001
40, 	0.052575, 	98.349998
41, 	0.052305, 	98.299995
42, 	0.051799, 	98.360001
43, 	0.051478, 	98.379997
44, 	0.051368, 	98.360001
45, 	0.050996, 	98.399994
46, 	0.050921, 	98.360001
47, 	0.050670, 	98.369995
48, 	0.050134, 	98.360001
49, 	0.049681, 	98.389999
50, 	0.049641, 	98.339996


==> data/main/old_MNIST/krum_bulyantrimmedmean.txt <==
x, loss, y
1, 	1.281197, 	80.409996
2, 	0.481665, 	89.930000
3, 	0.311997, 	92.089996
4, 	0.246505, 	93.329994
5, 	0.207768, 	94.239998
6, 	0.179317, 	94.889999
7, 	0.159016, 	95.379997
8, 	0.142285, 	95.959999
9, 	0.128116, 	96.389999
10, 	0.116995, 	96.639999
11, 	0.108814, 	96.829994
12, 	0.101304, 	96.989998
13, 	0.095605, 	97.220001
14, 	0.091115, 	97.349998
15, 	0.086694, 	97.449997
16, 	0.082064, 	97.589996
17, 	0.078119, 	97.659996
18, 	0.074450, 	97.799995
19, 	0.071767, 	97.820000
20, 	0.068966, 	97.979996
21, 	0.066449, 	98.059998
22, 	0.064476, 	98.079994
23, 	0.062891, 	98.129997
24, 	0.061388, 	98.129997
25, 	0.059880, 	98.159996
26, 	0.058063, 	98.220001
27, 	0.056696, 	98.220001
28, 	0.055190, 	98.279999
29, 	0.054025, 	98.320000
30, 	0.053034, 	98.339996
31, 	0.051961, 	98.299995
32, 	0.051077, 	98.339996
33, 	0.050283, 	98.389999
34, 	0.048853, 	98.399994
35, 	0.048599, 	98.419998
36, 	0.047774, 	98.419998
37, 	0.047108, 	98.430000
38, 	0.046571, 	98.430000
39, 	0.045420, 	98.470001
40, 	0.045022, 	98.529999
41, 	0.044611, 	98.449997
42, 	0.043604, 	98.509995
43, 	0.043250, 	98.529999
44, 	0.043087, 	98.509995
45, 	0.042139, 	98.559998
46, 	0.041717, 	98.540001
47, 	0.041553, 	98.509995
48, 	0.040911, 	98.589996
49, 	0.040688, 	98.549995
50, 	0.040246, 	98.599998


==> data/main/old_MNIST/krum_ex_noregret.txt <==
x, loss, y
1, 	0.691128, 	85.509995
2, 	0.343621, 	90.669998
3, 	0.266034, 	92.180000
4, 	0.224078, 	93.369995
5, 	0.192523, 	94.399994
6, 	0.169007, 	95.049995
7, 	0.150521, 	95.629997
8, 	0.134806, 	96.059998
9, 	0.123118, 	96.339996
10, 	0.112431, 	96.610001
11, 	0.104289, 	96.809998
12, 	0.097453, 	96.979996
13, 	0.092055, 	97.180000
14, 	0.086860, 	97.329994
15, 	0.082735, 	97.489998
16, 	0.079134, 	97.509995
17, 	0.075741, 	97.619995
18, 	0.073570, 	97.759995
19, 	0.070980, 	97.699997
20, 	0.068975, 	97.809998
21, 	0.066849, 	97.860001
22, 	0.065208, 	97.879997
23, 	0.063686, 	97.909996
24, 	0.062164, 	97.919998
25, 	0.060659, 	98.009995
26, 	0.059476, 	98.059998
27, 	0.058288, 	98.079994
28, 	0.057123, 	98.159996
29, 	0.056322, 	98.149994
30, 	0.055404, 	98.180000
31, 	0.054304, 	98.199997
32, 	0.053532, 	98.220001
33, 	0.052750, 	98.209999
34, 	0.051928, 	98.199997
35, 	0.050992, 	98.220001
36, 	0.050684, 	98.259995
37, 	0.050165, 	98.239998
38, 	0.049453, 	98.279999
39, 	0.048773, 	98.299995
40, 	0.048380, 	98.329994
41, 	0.047725, 	98.339996
42, 	0.047303, 	98.360001
43, 	0.046654, 	98.320000
44, 	0.046139, 	98.399994
45, 	0.045736, 	98.439995
46, 	0.045325, 	98.430000
47, 	0.044969, 	98.449997
48, 	0.044455, 	98.459999
49, 	0.044132, 	98.459999
50, 	0.043878, 	98.459999


==> data/main/old_MNIST/krum_filterl2.txt <==
x, loss, y
1, 	0.664371, 	85.459999
2, 	0.344106, 	90.699997
3, 	0.266239, 	92.540001
4, 	0.224218, 	93.479996
5, 	0.194100, 	94.239998
6, 	0.170982, 	94.869995
7, 	0.152159, 	95.360001
8, 	0.136715, 	95.790001
9, 	0.124480, 	96.099998
10, 	0.115115, 	96.379997
11, 	0.107587, 	96.809998
12, 	0.100005, 	97.009995
13, 	0.094676, 	97.129997
14, 	0.089767, 	97.339996
15, 	0.085344, 	97.360001
16, 	0.081783, 	97.459999
17, 	0.079069, 	97.529999
18, 	0.075545, 	97.619995
19, 	0.072948, 	97.659996
20, 	0.070681, 	97.750000
21, 	0.068866, 	97.820000
22, 	0.066795, 	97.889999
23, 	0.065123, 	97.930000
24, 	0.063595, 	97.970001
25, 	0.061951, 	97.949997
26, 	0.061269, 	97.979996
27, 	0.059483, 	98.009995
28, 	0.058104, 	98.099998
29, 	0.056936, 	98.059998
30, 	0.056250, 	98.110001
31, 	0.055042, 	98.129997
32, 	0.054077, 	98.169998
33, 	0.053379, 	98.199997
34, 	0.052484, 	98.220001
35, 	0.051548, 	98.209999
36, 	0.050998, 	98.269997
37, 	0.050045, 	98.299995
38, 	0.049470, 	98.339996
39, 	0.048970, 	98.349998
40, 	0.048713, 	98.360001
41, 	0.048104, 	98.360001
42, 	0.047310, 	98.369995
43, 	0.046866, 	98.379997
44, 	0.046347, 	98.409996
45, 	0.045578, 	98.430000
46, 	0.045290, 	98.439995
47, 	0.044860, 	98.470001
48, 	0.044637, 	98.489998
49, 	0.044239, 	98.500000
50, 	0.043761, 	98.479996


==> data/main/old_MNIST/krum_krum.txt <==
x, loss, y
1, 	0.612135, 	84.790001
2, 	0.368743, 	89.529999
3, 	0.323344, 	90.199997
4, 	0.264238, 	92.049995
5, 	0.247260, 	92.529999
6, 	0.241923, 	92.649994
7, 	0.237499, 	92.699997
8, 	0.230949, 	92.919998
9, 	0.226763, 	93.070000
10, 	0.227656, 	93.059998
11, 	0.227811, 	93.049995
12, 	0.229024, 	93.000000
13, 	0.225290, 	93.089996
14, 	0.226962, 	93.040001
15, 	0.227614, 	93.049995
16, 	0.227550, 	93.009995
17, 	0.228115, 	93.019997
18, 	0.217418, 	93.339996
19, 	0.218515, 	93.349998
20, 	0.219670, 	93.329994
21, 	0.220794, 	93.309998
22, 	0.221423, 	93.309998
23, 	0.221841, 	93.309998
24, 	0.222247, 	93.299995
25, 	0.190918, 	94.349998
26, 	0.195834, 	94.229996
27, 	0.192351, 	94.320000
28, 	0.194978, 	94.220001
29, 	0.197710, 	94.180000
30, 	0.199121, 	94.110001
31, 	0.199949, 	94.119995
32, 	0.201498, 	94.079994
33, 	0.195230, 	94.239998
34, 	0.196753, 	94.159996
35, 	0.198332, 	94.129997
36, 	0.199891, 	94.110001
37, 	0.201602, 	94.089996
38, 	0.201920, 	94.079994
39, 	0.202403, 	94.059998
40, 	0.202670, 	94.070000
41, 	0.203114, 	94.029999
42, 	0.174772, 	94.739998
43, 	0.177250, 	94.699997
44, 	0.179738, 	94.599998
45, 	0.182491, 	94.540001
46, 	0.183759, 	94.529999
47, 	0.185075, 	94.449997
48, 	0.186523, 	94.399994
49, 	0.187998, 	94.329994
50, 	0.188620, 	94.290001


==> data/main/old_MNIST/krum_mom_ex_noregret.txt <==
x, loss, y
1, 	0.859204, 	84.639999
2, 	0.359924, 	90.629997
3, 	0.267907, 	92.720001
4, 	0.220722, 	93.739998
5, 	0.190135, 	94.329994
6, 	0.165505, 	95.019997
7, 	0.147968, 	95.599998
8, 	0.134363, 	95.930000
9, 	0.123770, 	96.209999
10, 	0.114557, 	96.570000
11, 	0.106612, 	96.769997
12, 	0.099824, 	96.860001
13, 	0.094192, 	97.079994
14, 	0.089165, 	97.250000
15, 	0.085436, 	97.349998
16, 	0.081692, 	97.500000
17, 	0.078130, 	97.559998
18, 	0.075507, 	97.649994
19, 	0.072443, 	97.729996
20, 	0.070365, 	97.759995
21, 	0.068422, 	97.860001
22, 	0.066697, 	97.879997
23, 	0.064813, 	97.889999
24, 	0.063002, 	97.970001
25, 	0.061490, 	97.979996
26, 	0.060392, 	98.000000
27, 	0.059126, 	98.079994
28, 	0.057929, 	98.139999
29, 	0.056958, 	98.129997
30, 	0.056175, 	98.220001
31, 	0.055134, 	98.250000
32, 	0.054382, 	98.279999
33, 	0.053349, 	98.309998
34, 	0.052459, 	98.329994
35, 	0.051832, 	98.360001
36, 	0.051078, 	98.339996
37, 	0.050491, 	98.360001
38, 	0.050059, 	98.399994
39, 	0.049076, 	98.449997
40, 	0.048529, 	98.430000
41, 	0.048159, 	98.430000
42, 	0.047598, 	98.439995
43, 	0.047057, 	98.479996
44, 	0.046549, 	98.459999
45, 	0.046048, 	98.449997
46, 	0.045822, 	98.459999
47, 	0.045658, 	98.470001
48, 	0.045219, 	98.500000
49, 	0.044750, 	98.489998
50, 	0.044383, 	98.500000


==> data/main/old_MNIST/krum_mom_filterl2.txt <==
x, loss, y
1, 	0.630860, 	86.549995
2, 	0.333613, 	90.959999
3, 	0.259099, 	92.689995
4, 	0.216086, 	93.849998
5, 	0.186672, 	94.619995
6, 	0.163679, 	95.329994
7, 	0.145536, 	95.809998
8, 	0.130971, 	96.209999
9, 	0.119763, 	96.430000
10, 	0.110390, 	96.709999
11, 	0.102388, 	96.909996
12, 	0.095830, 	97.089996
13, 	0.090267, 	97.299995
14, 	0.085570, 	97.419998
15, 	0.081535, 	97.479996
16, 	0.077878, 	97.669998
17, 	0.074490, 	97.720001
18, 	0.071683, 	97.790001
19, 	0.069401, 	97.820000
20, 	0.067326, 	97.919998
21, 	0.065475, 	98.040001
22, 	0.063744, 	98.009995
23, 	0.062291, 	98.059998
24, 	0.060579, 	98.089996
25, 	0.058955, 	98.110001
26, 	0.057762, 	98.169998
27, 	0.056832, 	98.169998
28, 	0.055720, 	98.229996
29, 	0.054612, 	98.269997
30, 	0.053550, 	98.279999
31, 	0.052769, 	98.309998
32, 	0.051739, 	98.339996
33, 	0.051068, 	98.349998
34, 	0.050112, 	98.349998
35, 	0.049568, 	98.389999
36, 	0.049163, 	98.399994
37, 	0.048662, 	98.399994
38, 	0.048405, 	98.439995
39, 	0.047867, 	98.409996
40, 	0.046922, 	98.459999
41, 	0.046238, 	98.449997
42, 	0.045961, 	98.449997
43, 	0.045349, 	98.449997
44, 	0.045101, 	98.449997
45, 	0.044368, 	98.479996
46, 	0.043887, 	98.439995
47, 	0.043731, 	98.459999
48, 	0.043390, 	98.479996
49, 	0.042806, 	98.479996
50, 	0.042624, 	98.470001


==> data/main/old_MNIST/krum_trimmedmean.txt <==
x, loss, y
1, 	0.824613, 	85.519997
2, 	0.347522, 	91.189995
3, 	0.259055, 	92.790001
4, 	0.215770, 	93.739998
5, 	0.186905, 	94.540001
6, 	0.165748, 	95.129997
7, 	0.149168, 	95.549995
8, 	0.135353, 	95.959999
9, 	0.124127, 	96.229996
10, 	0.115238, 	96.519997
11, 	0.107748, 	96.729996
12, 	0.101296, 	97.019997
13, 	0.096335, 	97.110001
14, 	0.091901, 	97.269997
15, 	0.086935, 	97.399994
16, 	0.083114, 	97.489998
17, 	0.079608, 	97.579994
18, 	0.076819, 	97.659996
19, 	0.074070, 	97.720001
20, 	0.071952, 	97.779999
21, 	0.069956, 	97.820000
22, 	0.068316, 	97.879997
23, 	0.066566, 	97.970001
24, 	0.065237, 	97.959999
25, 	0.063817, 	98.019997
26, 	0.062734, 	98.089996
27, 	0.061377, 	98.099998
28, 	0.060106, 	98.079994
29, 	0.059243, 	98.089996
30, 	0.058281, 	98.119995
31, 	0.057277, 	98.129997
32, 	0.056546, 	98.129997
33, 	0.055940, 	98.149994
34, 	0.055167, 	98.169998
35, 	0.054212, 	98.189995
36, 	0.053594, 	98.189995
37, 	0.053129, 	98.169998
38, 	0.052523, 	98.189995
39, 	0.051870, 	98.209999
40, 	0.051253, 	98.209999
41, 	0.050862, 	98.229996
42, 	0.050393, 	98.239998
43, 	0.049898, 	98.259995
44, 	0.049487, 	98.259995
45, 	0.049166, 	98.259995
46, 	0.048856, 	98.279999
47, 	0.048360, 	98.279999
48, 	0.047979, 	98.299995
49, 	0.047680, 	98.320000
50, 	0.047373, 	98.349998


==> data/main/old_MNIST/modelpoisoning_average.txt <==
x, loss, y
1, 	-1186.694824, 	70.000000
2, 	-319.072662, 	40.000000
3, 	-208.467468, 	70.000000
4, 	-167.105179, 	80.000000
5, 	-154.761078, 	100.000000
6, 	-141.984756, 	100.000000
7, 	-145.215622, 	100.000000
8, 	-146.781860, 	100.000000
9, 	-139.774567, 	100.000000
10, 	-141.108582, 	100.000000
11, 	-140.310486, 	100.000000
12, 	-141.277054, 	100.000000
13, 	-140.480209, 	100.000000
14, 	-144.241943, 	100.000000
15, 	-144.161865, 	100.000000
16, 	-143.005432, 	100.000000
17, 	-141.439346, 	100.000000
18, 	-142.586685, 	100.000000
19, 	-147.314377, 	100.000000
20, 	-145.100433, 	100.000000
21, 	-146.300842, 	100.000000
22, 	-146.740402, 	100.000000
23, 	-149.594482, 	100.000000
24, 	-148.414520, 	100.000000
25, 	-151.267471, 	100.000000
26, 	-154.172958, 	100.000000
27, 	-151.855164, 	100.000000
28, 	-152.224335, 	100.000000
29, 	-153.794724, 	100.000000
30, 	-155.459335, 	100.000000


==> data/main/old_MNIST/modelpoisoning_bulyankrum.txt <==
x, loss, y
1, 	-16.136322, 	20.000000
2, 	-22.131830, 	20.000000
3, 	-26.708460, 	20.000000
4, 	-29.640678, 	20.000000
5, 	-33.742573, 	20.000000
6, 	-37.129971, 	40.000000
7, 	-40.410275, 	50.000000
8, 	-43.174881, 	50.000000
9, 	-46.981686, 	60.000000
10, 	-49.714817, 	60.000000
11, 	-51.883892, 	60.000000
12, 	-55.822594, 	80.000000
13, 	-58.001186, 	80.000000
14, 	-59.952801, 	80.000000
15, 	-62.265320, 	90.000000
16, 	-64.179985, 	90.000000
17, 	-66.836220, 	90.000000
18, 	-68.992035, 	90.000000
19, 	-70.762787, 	90.000000
20, 	-72.893074, 	90.000000
21, 	-75.317894, 	90.000000
22, 	-76.777718, 	90.000000
23, 	-78.687973, 	90.000000
24, 	-80.604950, 	90.000000
25, 	-82.748405, 	90.000000
26, 	-84.135788, 	90.000000
27, 	-85.456833, 	90.000000
28, 	-87.081299, 	90.000000
29, 	-88.632080, 	90.000000
30, 	-89.638351, 	100.000000
31, 	-91.734032, 	100.000000
32, 	-92.925217, 	100.000000
33, 	-94.466591, 	100.000000
34, 	-95.794716, 	100.000000
35, 	-96.997040, 	100.000000
36, 	-97.914993, 	100.000000
37, 	-99.401787, 	100.000000
38, 	-101.405632, 	100.000000
39, 	-103.700531, 	100.000000
40, 	-104.121605, 	100.000000
41, 	-105.515549, 	100.000000
42, 	-106.620514, 	100.000000
43, 	-107.358849, 	100.000000
44, 	-108.342453, 	100.000000
45, 	-110.067719, 	100.000000
46, 	-110.792770, 	100.000000
47, 	-112.737579, 	100.000000
48, 	-112.751396, 	100.000000
49, 	-113.797119, 	100.000000
50, 	-115.737869, 	100.000000


==> data/main/old_MNIST/modelpoisoning_bulyantrimmedmean.txt <==
x, loss, y
1, 	-101.960014, 	90.000000
2, 	-109.640495, 	90.000000
3, 	-105.780838, 	100.000000
4, 	-106.663979, 	100.000000
5, 	-104.561081, 	100.000000
6, 	-105.155357, 	100.000000
7, 	-108.421661, 	100.000000
8, 	-110.564217, 	100.000000
9, 	-110.695709, 	100.000000
10, 	-112.050827, 	100.000000
11, 	-115.124100, 	100.000000
12, 	-117.255142, 	100.000000
13, 	-117.676949, 	100.000000
14, 	-119.574707, 	100.000000
15, 	-118.259338, 	100.000000
16, 	-122.250656, 	100.000000
17, 	-121.448441, 	100.000000
18, 	-124.352402, 	100.000000
19, 	-124.160828, 	100.000000
20, 	-125.375420, 	100.000000
21, 	-127.613266, 	100.000000
22, 	-128.783905, 	100.000000
23, 	-128.759033, 	100.000000
24, 	-129.453690, 	100.000000
25, 	-132.007492, 	100.000000
26, 	-132.057709, 	100.000000
27, 	-132.832748, 	100.000000
28, 	-133.060135, 	100.000000
29, 	-134.477615, 	100.000000
30, 	-136.168884, 	100.000000
31, 	-137.047409, 	100.000000
32, 	-136.940140, 	100.000000
33, 	-138.674805, 	100.000000
34, 	-138.262329, 	100.000000
35, 	-138.099884, 	100.000000
36, 	-139.248367, 	100.000000
37, 	-141.419373, 	100.000000
38, 	-141.576797, 	100.000000
39, 	-142.280319, 	100.000000
40, 	-142.573425, 	100.000000
41, 	-143.703354, 	100.000000
42, 	-145.083282, 	100.000000
43, 	-146.583664, 	100.000000
44, 	-146.508987, 	100.000000
45, 	-148.469772, 	100.000000
46, 	-147.588058, 	100.000000
47, 	-147.341202, 	100.000000
48, 	-148.619385, 	100.000000
49, 	-150.280930, 	100.000000
50, 	-150.504684, 	100.000000


==> data/main/old_MNIST/modelpoisoning_ex_noregret.txt <==
x, loss, y
1, 	-3.580237, 	10.000000
2, 	-3.278972, 	10.000000
3, 	-6.770084, 	20.000000
4, 	-9.313758, 	20.000000
5, 	-13.651302, 	20.000000
6, 	-16.057281, 	20.000000
7, 	-19.670450, 	20.000000
8, 	-24.318939, 	20.000000
9, 	-29.792017, 	40.000000
10, 	-35.876987, 	50.000000
11, 	-43.066093, 	60.000000
12, 	-52.636101, 	90.000000
13, 	-59.929764, 	90.000000
14, 	-68.351059, 	90.000000
15, 	-73.511185, 	90.000000
16, 	-78.173584, 	100.000000
17, 	-82.632370, 	100.000000
18, 	-85.539322, 	100.000000
19, 	-88.530495, 	100.000000
20, 	-91.830177, 	100.000000
21, 	-94.165001, 	100.000000
22, 	-96.976082, 	100.000000
23, 	-98.355850, 	100.000000
24, 	-99.954636, 	100.000000
25, 	-101.723450, 	100.000000
26, 	-102.912926, 	100.000000
27, 	-104.614601, 	100.000000
28, 	-105.708672, 	100.000000
29, 	-107.578339, 	100.000000
30, 	-108.118347, 	100.000000
31, 	-109.721184, 	100.000000
32, 	-111.420288, 	100.000000
33, 	-112.398575, 	100.000000
34, 	-114.073784, 	100.000000
35, 	-115.206978, 	100.000000
36, 	-117.018883, 	100.000000
37, 	-118.154236, 	100.000000
38, 	-118.570549, 	100.000000
39, 	-120.216042, 	100.000000
40, 	-121.046761, 	100.000000
41, 	-122.458420, 	100.000000
42, 	-122.766739, 	100.000000
43, 	-123.716293, 	100.000000
44, 	-124.547714, 	100.000000
45, 	-125.545982, 	100.000000
46, 	-125.806450, 	100.000000
47, 	-126.445427, 	100.000000
48, 	-127.884621, 	100.000000
49, 	-129.112854, 	100.000000
50, 	-129.399948, 	100.000000

==> data/main/old_MNIST/modelpoisoning_filterl2.txt <==
x, loss, y
1, 	-1.212654, 	10.000000
2, 	1.717186, 	10.000000
3, 	0.246421, 	10.000000
4, 	-2.285223, 	10.000000
5, 	-4.597051, 	20.000000
6, 	-8.533251, 	20.000000
7, 	-12.332462, 	20.000000
8, 	-15.977318, 	20.000000
9, 	-20.620447, 	30.000000
10, 	-26.716255, 	40.000000
11, 	-31.268572, 	40.000000
12, 	-39.159828, 	60.000000
13, 	-46.876125, 	80.000000
14, 	-54.720840, 	90.000000
15, 	-62.232002, 	90.000000
16, 	-68.166641, 	90.000000
17, 	-72.779984, 	100.000000
18, 	-76.911270, 	100.000000
19, 	-81.589455, 	100.000000
20, 	-84.106392, 	100.000000
21, 	-85.948357, 	100.000000
22, 	-88.703400, 	100.000000
23, 	-90.980576, 	100.000000
24, 	-91.832939, 	100.000000
25, 	-93.712776, 	100.000000
26, 	-95.380180, 	100.000000
27, 	-96.168930, 	100.000000
28, 	-98.508675, 	100.000000
29, 	-99.910477, 	100.000000
30, 	-100.478241, 	100.000000
31, 	-103.001350, 	100.000000
32, 	-103.958000, 	100.000000
33, 	-104.747597, 	100.000000
34, 	-105.304108, 	100.000000
35, 	-107.090515, 	100.000000
36, 	-108.302322, 	100.000000
37, 	-108.515274, 	100.000000
38, 	-109.996864, 	100.000000
39, 	-112.263184, 	100.000000
40, 	-112.052483, 	100.000000
41, 	-113.480484, 	100.000000
42, 	-114.796944, 	100.000000
43, 	-114.801949, 	100.000000
44, 	-116.796524, 	100.000000
45, 	-117.035988, 	100.000000
46, 	-118.752457, 	100.000000
47, 	-119.297455, 	100.000000
48, 	-119.131424, 	100.000000
49, 	-121.909172, 	100.000000
50, 	-121.525017, 	100.000000

==> data/main/old_MNIST/modelpoisoning_krum.txt <==
x, loss, y
1, 	4.284690, 	0.000000
2, 	11.356726, 	10.000000
3, 	9.218075, 	10.000000
4, 	9.873112, 	10.000000
5, 	8.344322, 	10.000000
6, 	9.092121, 	10.000000
7, 	10.158275, 	10.000000
8, 	8.126465, 	10.000000
9, 	8.383431, 	10.000000
10, 	10.986164, 	10.000000
11, 	8.776352, 	10.000000
12, 	10.657414, 	0.000000
13, 	9.186614, 	10.000000
14, 	10.513262, 	0.000000
15, 	10.259452, 	0.000000
16, 	8.887665, 	0.000000
17, 	5.573172, 	10.000000
18, 	3.775609, 	10.000000
19, 	6.273435, 	10.000000
20, 	7.637530, 	0.000000
21, 	8.471231, 	0.000000
22, 	7.794183, 	0.000000
23, 	4.953209, 	10.000000
24, 	5.803889, 	0.000000
25, 	6.821865, 	0.000000
26, 	6.105852, 	0.000000
27, 	3.268884, 	10.000000
28, 	5.750976, 	0.000000
29, 	4.960713, 	10.000000
30, 	5.069401, 	0.000000
31, 	5.959245, 	0.000000
32, 	6.187618, 	0.000000
33, 	6.878542, 	0.000000
34, 	6.965192, 	0.000000
35, 	7.318626, 	0.000000
36, 	7.996082, 	0.000000
37, 	7.896904, 	0.000000
38, 	7.489278, 	0.000000
39, 	7.700252, 	0.000000
40, 	7.921782, 	0.000000
41, 	5.497675, 	0.000000
42, 	5.672488, 	0.000000
43, 	4.980234, 	0.000000
44, 	3.006852, 	10.000000
45, 	4.028734, 	10.000000
46, 	4.880481, 	10.000000
47, 	6.101168, 	0.000000
48, 	6.105936, 	0.000000
49, 	6.503602, 	0.000000
50, 	6.740321, 	0.000000


==> data/main/old_MNIST/modelpoisoning_mom_ex_noregret.txt <==
x, loss, y
1, 	-0.012536, 	0.000000
2, 	-2.197146, 	10.000000
3, 	-4.394628, 	10.000000
4, 	-6.363848, 	10.000000
5, 	-9.646179, 	10.000000
6, 	-14.401687, 	20.000000
7, 	-17.897091, 	20.000000
8, 	-23.172686, 	30.000000
9, 	-28.617855, 	30.000000
10, 	-35.638348, 	40.000000
11, 	-43.741028, 	60.000000
12, 	-51.269405, 	80.000000
13, 	-58.578461, 	90.000000
14, 	-65.896255, 	90.000000
15, 	-73.030144, 	90.000000
16, 	-76.756676, 	90.000000
17, 	-82.370995, 	100.000000
18, 	-85.736847, 	100.000000
19, 	-88.555672, 	100.000000
20, 	-91.056015, 	100.000000
21, 	-93.054474, 	100.000000
22, 	-93.993530, 	100.000000
23, 	-96.199585, 	100.000000
24, 	-98.941124, 	100.000000
25, 	-99.949867, 	100.000000
26, 	-102.885872, 	100.000000
27, 	-103.303246, 	100.000000
28, 	-104.515892, 	100.000000
29, 	-105.917564, 	100.000000
30, 	-107.190323, 	100.000000
31, 	-108.249275, 	100.000000
32, 	-109.294876, 	100.000000
33, 	-112.042557, 	100.000000
34, 	-112.854874, 	100.000000
35, 	-114.913284, 	100.000000
36, 	-115.317635, 	100.000000
37, 	-117.877083, 	100.000000
38, 	-117.071365, 	100.000000
39, 	-118.245537, 	100.000000
40, 	-118.898743, 	100.000000
41, 	-119.739037, 	100.000000
42, 	-119.751884, 	100.000000
43, 	-121.568741, 	100.000000
44, 	-122.803085, 	100.000000
45, 	-124.054291, 	100.000000
46, 	-124.770157, 	100.000000
47, 	-126.577896, 	100.000000
48, 	-125.877075, 	100.000000
49, 	-127.341866, 	100.000000
50, 	-127.783653, 	100.000000


==> data/main/old_MNIST/modelpoisoning_mom_filterl2.txt <==
x, loss, y
1, 	1.448226, 	0.000000
2, 	2.830196, 	10.000000
3, 	0.648415, 	10.000000
4, 	-2.717629, 	20.000000
5, 	-5.102795, 	20.000000
6, 	-8.908072, 	20.000000
7, 	-11.829864, 	20.000000
8, 	-15.674896, 	20.000000
9, 	-19.965149, 	20.000000
10, 	-25.554417, 	20.000000
11, 	-31.555832, 	40.000000
12, 	-41.334843, 	50.000000
13, 	-48.520645, 	70.000000
14, 	-56.665672, 	90.000000
15, 	-65.237892, 	90.000000
16, 	-72.187927, 	90.000000
17, 	-77.187729, 	90.000000
18, 	-82.262810, 	90.000000
19, 	-86.600822, 	90.000000
20, 	-90.844482, 	100.000000
21, 	-92.953712, 	100.000000
22, 	-96.006439, 	100.000000
23, 	-97.887642, 	100.000000
24, 	-99.294342, 	100.000000
25, 	-101.600235, 	100.000000
26, 	-102.979378, 	100.000000
27, 	-105.290810, 	100.000000
28, 	-107.650009, 	100.000000
29, 	-109.000389, 	100.000000
30, 	-109.581825, 	100.000000
31, 	-111.661774, 	100.000000
32, 	-112.137711, 	100.000000
33, 	-113.565895, 	100.000000
34, 	-114.893166, 	100.000000
35, 	-116.858643, 	100.000000
36, 	-117.699471, 	100.000000
37, 	-118.961998, 	100.000000
38, 	-120.173698, 	100.000000
39, 	-120.835442, 	100.000000
40, 	-122.403854, 	100.000000
41, 	-123.604309, 	100.000000
42, 	-124.513138, 	100.000000
43, 	-124.884010, 	100.000000
44, 	-125.467690, 	100.000000
45, 	-126.987427, 	100.000000
46, 	-128.207077, 	100.000000
47, 	-128.584824, 	100.000000
48, 	-130.190414, 	100.000000
49, 	-131.253204, 	100.000000
50, 	-131.618317, 	100.000000



==> data/main/old_MNIST/modelpoisoning_trimmedmean.txt <==
x, loss, y
1, 	-25.907978, 	30.000000
2, 	-44.654259, 	40.000000
3, 	-51.034210, 	80.000000
4, 	-55.956638, 	90.000000
5, 	-60.572884, 	90.000000
6, 	-64.895782, 	90.000000
7, 	-67.675880, 	90.000000
8, 	-71.527504, 	90.000000
9, 	-73.956726, 	90.000000
10, 	-77.289474, 	100.000000
11, 	-80.817055, 	100.000000
12, 	-83.072189, 	100.000000
13, 	-86.200600, 	100.000000
14, 	-87.701035, 	100.000000
15, 	-90.547424, 	100.000000
16, 	-93.117653, 	100.000000
17, 	-94.374222, 	100.000000
18, 	-94.914597, 	100.000000
19, 	-96.307533, 	100.000000
20, 	-97.258575, 	100.000000
21, 	-98.991783, 	100.000000
22, 	-100.924591, 	100.000000
23, 	-102.595596, 	100.000000
24, 	-103.960808, 	100.000000
25, 	-104.207191, 	100.000000
26, 	-105.985840, 	100.000000
27, 	-107.774330, 	100.000000
28, 	-108.095291, 	100.000000
29, 	-109.710213, 	100.000000
30, 	-111.480370, 	100.000000
31, 	-111.294907, 	100.000000
32, 	-111.606789, 	100.000000
33, 	-113.454407, 	100.000000
34, 	-113.554108, 	100.000000
35, 	-115.322830, 	100.000000
36, 	-115.562027, 	100.000000
37, 	-116.408485, 	100.000000
38, 	-117.276207, 	100.000000
39, 	-118.659065, 	100.000000
40, 	-118.549873, 	100.000000
41, 	-119.367149, 	100.000000
42, 	-120.210091, 	100.000000
43, 	-120.616150, 	100.000000
44, 	-121.469681, 	100.000000
45, 	-123.267143, 	100.000000
46, 	-123.571899, 	100.000000
47, 	-124.754440, 	100.000000
48, 	-125.665726, 	100.000000
49, 	-125.239052, 	100.000000
50, 	-126.337357, 	100.000000


==> data/main/old_MNIST/noattack_average.txt <==
x, loss, y
1, 	0.538951, 	87.519997
2, 	0.291734, 	91.829994
3, 	0.228141, 	93.409996
4, 	0.188155, 	94.369995
5, 	0.159923, 	95.119995
6, 	0.139523, 	95.739998
7, 	0.122679, 	96.220001
8, 	0.110066, 	96.699997
9, 	0.099553, 	96.909996
10, 	0.091155, 	97.299995
11, 	0.085050, 	97.489998
12, 	0.079016, 	97.689995
13, 	0.074646, 	97.720001
14, 	0.070343, 	97.879997
15, 	0.067318, 	97.879997
16, 	0.063943, 	97.939995
17, 	0.061194, 	98.000000
18, 	0.058857, 	98.089996
19, 	0.056508, 	98.220001
20, 	0.055051, 	98.269997
21, 	0.053087, 	98.409996
22, 	0.051363, 	98.459999
23, 	0.049784, 	98.529999
24, 	0.049075, 	98.470001
25, 	0.047457, 	98.639999
26, 	0.046478, 	98.619995
27, 	0.045423, 	98.680000
28, 	0.044235, 	98.649994
29, 	0.043522, 	98.639999
30, 	0.042811, 	98.699997


==> data/main/old_MNIST/noattack_bulyankrum.txt <==
x, loss, y
1, 	0.611936, 	85.699997
2, 	0.314894, 	91.220001
3, 	0.241860, 	93.089996
4, 	0.197726, 	94.189995
5, 	0.169399, 	94.919998
6, 	0.144922, 	95.790001
7, 	0.126847, 	96.269997
8, 	0.112898, 	96.659996
9, 	0.102415, 	96.889999
10, 	0.094243, 	97.279999
11, 	0.086906, 	97.339996
12, 	0.080140, 	97.549995
13, 	0.075700, 	97.659996
14, 	0.072100, 	97.809998
15, 	0.067875, 	97.849998
16, 	0.065924, 	98.009995
17, 	0.062262, 	98.059998
18, 	0.059042, 	98.149994
19, 	0.057666, 	98.129997
20, 	0.055404, 	98.159996
21, 	0.053915, 	98.279999
22, 	0.052189, 	98.290001
23, 	0.050692, 	98.329994
24, 	0.049467, 	98.360001
25, 	0.048495, 	98.409996
26, 	0.047353, 	98.419998
27, 	0.046794, 	98.470001
28, 	0.045673, 	98.489998
29, 	0.044822, 	98.509995
30, 	0.044196, 	98.570000
31, 	0.042663, 	98.570000
32, 	0.042106, 	98.629997
33, 	0.041899, 	98.599998
34, 	0.040590, 	98.669998
35, 	0.040344, 	98.669998
36, 	0.040040, 	98.669998
37, 	0.039114, 	98.680000
38, 	0.038914, 	98.680000
39, 	0.038536, 	98.699997
40, 	0.037856, 	98.739998
41, 	0.037528, 	98.750000
42, 	0.036969, 	98.739998
43, 	0.036753, 	98.720001
44, 	0.036115, 	98.799995
45, 	0.035980, 	98.779999
46, 	0.035614, 	98.799995
47, 	0.035014, 	98.769997
48, 	0.035072, 	98.790001
49, 	0.034825, 	98.769997
50, 	0.034476, 	98.829994


==> data/main/old_MNIST/noattack_bulyantrimmedmean.txt <==
x, loss, y
1, 	0.617656, 	84.709999
2, 	0.335313, 	90.169998
3, 	0.257193, 	92.389999
4, 	0.211044, 	93.720001
5, 	0.177413, 	94.570000
6, 	0.152510, 	95.389999
7, 	0.133209, 	95.899994
8, 	0.119357, 	96.290001
9, 	0.106538, 	96.729996
10, 	0.098102, 	97.009995
11, 	0.090175, 	97.269997
12, 	0.082765, 	97.479996
13, 	0.077825, 	97.659996
14, 	0.073197, 	97.769997
15, 	0.069709, 	97.889999
16, 	0.065949, 	97.919998
17, 	0.063113, 	98.049995
18, 	0.061122, 	98.129997
19, 	0.058277, 	98.139999
20, 	0.056497, 	98.209999
21, 	0.054731, 	98.309998
22, 	0.052828, 	98.290001
23, 	0.051408, 	98.349998
24, 	0.050282, 	98.389999
25, 	0.048715, 	98.360001
26, 	0.047515, 	98.470001
27, 	0.046834, 	98.459999
28, 	0.044997, 	98.500000
29, 	0.044973, 	98.489998
30, 	0.044463, 	98.519997
31, 	0.043400, 	98.599998
32, 	0.042182, 	98.579994
33, 	0.040997, 	98.570000
34, 	0.040857, 	98.669998
35, 	0.039766, 	98.639999
36, 	0.039098, 	98.659996
37, 	0.038610, 	98.699997
38, 	0.038323, 	98.699997
39, 	0.038196, 	98.689995
40, 	0.037913, 	98.689995
41, 	0.036949, 	98.680000
42, 	0.036111, 	98.720001
43, 	0.036302, 	98.759995
44, 	0.036048, 	98.750000
45, 	0.035465, 	98.769997
46, 	0.035071, 	98.739998
47, 	0.034889, 	98.759995
48, 	0.034159, 	98.790001
49, 	0.034292, 	98.750000
50, 	0.034147, 	98.769997


==> data/main/old_MNIST/noattack_ex_noregret.txt <==
x, loss, y
1, 	0.680127, 	84.299995
2, 	0.330477, 	90.629997
3, 	0.254921, 	92.589996
4, 	0.212000, 	93.699997
5, 	0.180604, 	94.570000
6, 	0.157444, 	95.199997
7, 	0.139454, 	95.829994
8, 	0.124521, 	96.279999
9, 	0.113152, 	96.589996
10, 	0.102841, 	96.939995
11, 	0.095433, 	97.159996
12, 	0.088265, 	97.329994
13, 	0.082464, 	97.430000
14, 	0.077400, 	97.570000
15, 	0.073471, 	97.649994
16, 	0.069885, 	97.790001
17, 	0.066693, 	97.909996
18, 	0.063655, 	98.000000
19, 	0.060829, 	98.110001
20, 	0.059522, 	98.209999
21, 	0.056951, 	98.209999
22, 	0.055239, 	98.290001
23, 	0.054168, 	98.229996
24, 	0.052109, 	98.309998
25, 	0.051011, 	98.399994
26, 	0.049813, 	98.399994
27, 	0.048712, 	98.430000
28, 	0.047635, 	98.489998
29, 	0.046194, 	98.489998
30, 	0.045605, 	98.500000
31, 	0.044865, 	98.519997
32, 	0.044201, 	98.519997
33, 	0.043260, 	98.570000
34, 	0.042613, 	98.629997
35, 	0.042315, 	98.639999
36, 	0.041223, 	98.649994
37, 	0.040632, 	98.659996
38, 	0.039940, 	98.680000
39, 	0.039523, 	98.689995
40, 	0.039117, 	98.699997
41, 	0.038392, 	98.739998
42, 	0.038143, 	98.779999
43, 	0.037541, 	98.799995
44, 	0.037781, 	98.759995
45, 	0.036988, 	98.790001
46, 	0.036613, 	98.779999
47, 	0.036369, 	98.790001
48, 	0.036056, 	98.809998
49, 	0.035578, 	98.839996
50, 	0.035395, 	98.839996


==> data/main/old_MNIST/noattack_filterl2.txt <==
x, loss, y
1, 	0.553936, 	87.360001
2, 	0.298169, 	91.959999
3, 	0.233480, 	93.309998
4, 	0.193869, 	94.399994
5, 	0.163995, 	95.089996
6, 	0.142210, 	95.779999
7, 	0.124570, 	96.279999
8, 	0.110679, 	96.639999
9, 	0.100285, 	96.889999
10, 	0.091167, 	97.199997
11, 	0.084393, 	97.449997
12, 	0.078866, 	97.570000
13, 	0.074310, 	97.729996
14, 	0.070076, 	97.769997
15, 	0.065859, 	97.860001
16, 	0.063432, 	98.009995
17, 	0.060896, 	98.110001
18, 	0.058443, 	98.169998
19, 	0.056795, 	98.209999
20, 	0.054072, 	98.329994
21, 	0.052195, 	98.309998
22, 	0.051213, 	98.349998
23, 	0.049585, 	98.409996
24, 	0.048182, 	98.409996
25, 	0.047037, 	98.470001
26, 	0.046141, 	98.459999
27, 	0.044989, 	98.500000
28, 	0.043572, 	98.529999
29, 	0.042897, 	98.540001
30, 	0.042698, 	98.599998
31, 	0.041573, 	98.579994
32, 	0.041576, 	98.589996
33, 	0.040342, 	98.589996
34, 	0.039574, 	98.570000
35, 	0.039338, 	98.589996
36, 	0.038938, 	98.669998
37, 	0.038822, 	98.579994
38, 	0.037732, 	98.610001
39, 	0.037378, 	98.629997
40, 	0.037333, 	98.669998
41, 	0.036668, 	98.649994
42, 	0.036039, 	98.680000
43, 	0.036400, 	98.649994
44, 	0.035269, 	98.689995
45, 	0.035192, 	98.720001
46, 	0.035044, 	98.680000
47, 	0.034348, 	98.739998
48, 	0.034103, 	98.739998
49, 	0.033776, 	98.729996
50, 	0.033743, 	98.750000


==> data/main/old_MNIST/noattack_krum.txt <==
x, loss, y
1, 	0.555576, 	86.309998
2, 	0.311171, 	91.149994
3, 	0.253508, 	92.720001
4, 	0.210541, 	93.849998
5, 	0.193428, 	94.139999
6, 	0.160584, 	95.070000
7, 	0.153003, 	95.299995
8, 	0.136098, 	95.729996
9, 	0.124644, 	96.019997
10, 	0.118056, 	96.360001
11, 	0.116268, 	96.389999
12, 	0.102799, 	96.790001
13, 	0.099588, 	96.820000
14, 	0.097896, 	96.939995
15, 	0.094960, 	97.009995
16, 	0.094345, 	97.089996
17, 	0.093540, 	97.079994
18, 	0.090029, 	97.099998
19, 	0.090995, 	97.139999
20, 	0.087660, 	97.180000
21, 	0.086468, 	97.269997
22, 	0.086408, 	97.239998
23, 	0.085347, 	97.279999
24, 	0.083711, 	97.309998
25, 	0.083071, 	97.259995
26, 	0.082116, 	97.349998
27, 	0.082718, 	97.309998
28, 	0.081827, 	97.349998
29, 	0.081171, 	97.439995
30, 	0.080073, 	97.449997
31, 	0.078186, 	97.559998
32, 	0.077883, 	97.589996
33, 	0.077380, 	97.570000
34, 	0.077107, 	97.669998
35, 	0.076206, 	97.549995
36, 	0.076934, 	97.659996
37, 	0.076278, 	97.649994
38, 	0.077414, 	97.589996
39, 	0.075964, 	97.689995
40, 	0.076183, 	97.610001
41, 	0.074293, 	97.680000
42, 	0.074051, 	97.739998
43, 	0.075319, 	97.699997
44, 	0.075216, 	97.699997
45, 	0.073819, 	97.689995
46, 	0.074608, 	97.759995
47, 	0.073664, 	97.779999
48, 	0.073393, 	97.720001
49, 	0.073198, 	97.759995
50, 	0.073006, 	97.809998


==> data/main/old_MNIST/noattack_mom_ex_noregret.txt <==
x, loss, y
1, 	0.691393, 	83.699997
2, 	0.338008, 	90.470001
3, 	0.258682, 	92.430000
4, 	0.211588, 	93.750000
5, 	0.180129, 	94.519997
6, 	0.156168, 	95.239998
7, 	0.138253, 	95.820000
8, 	0.123729, 	96.169998
9, 	0.111993, 	96.489998
10, 	0.101762, 	96.790001
11, 	0.093766, 	97.049995
12, 	0.088024, 	97.250000
13, 	0.082943, 	97.339996
14, 	0.077431, 	97.529999
15, 	0.072903, 	97.729996
16, 	0.070304, 	97.799995
17, 	0.066835, 	97.939995
18, 	0.063066, 	97.970001
19, 	0.061311, 	98.059998
20, 	0.058870, 	98.129997
21, 	0.057045, 	98.250000
22, 	0.055156, 	98.239998
23, 	0.053853, 	98.269997
24, 	0.051852, 	98.269997
25, 	0.050427, 	98.349998
26, 	0.049083, 	98.339996
27, 	0.047949, 	98.419998
28, 	0.046413, 	98.439995
29, 	0.045573, 	98.449997
30, 	0.045064, 	98.489998
31, 	0.043687, 	98.489998
32, 	0.042888, 	98.509995
33, 	0.042249, 	98.559998
34, 	0.041268, 	98.589996
35, 	0.040446, 	98.599998
36, 	0.040414, 	98.599998
37, 	0.039266, 	98.639999
38, 	0.038942, 	98.639999
39, 	0.038444, 	98.649994
40, 	0.037815, 	98.689995
41, 	0.037350, 	98.629997
42, 	0.037308, 	98.659996
43, 	0.036641, 	98.709999
44, 	0.036351, 	98.720001
45, 	0.035521, 	98.699997
46, 	0.035052, 	98.769997
47, 	0.034860, 	98.759995
48, 	0.034792, 	98.739998
49, 	0.034232, 	98.799995
50, 	0.034376, 	98.769997


==> data/main/old_MNIST/noattack_mom_filterl2.txt <==
x, loss, y
1, 	0.538019, 	86.659996
2, 	0.301558, 	91.579994
3, 	0.233621, 	93.139999
4, 	0.192206, 	94.220001
5, 	0.163157, 	95.119995
6, 	0.141619, 	95.709999
7, 	0.123292, 	96.239998
8, 	0.111754, 	96.500000
9, 	0.098550, 	97.040001
10, 	0.091883, 	97.269997
11, 	0.084221, 	97.459999
12, 	0.078684, 	97.629997
13, 	0.073619, 	97.820000
14, 	0.070000, 	97.939995
15, 	0.065909, 	98.040001
16, 	0.062777, 	98.070000
17, 	0.060448, 	98.159996
18, 	0.058026, 	98.250000
19, 	0.055912, 	98.269997
20, 	0.053823, 	98.320000
21, 	0.052262, 	98.360001
22, 	0.051379, 	98.320000
23, 	0.049702, 	98.379997
24, 	0.048807, 	98.399994
25, 	0.047320, 	98.430000
26, 	0.046054, 	98.439995
27, 	0.045066, 	98.500000
28, 	0.044022, 	98.519997
29, 	0.043007, 	98.579994
30, 	0.042595, 	98.599998
31, 	0.041606, 	98.610001
32, 	0.041157, 	98.619995
33, 	0.040780, 	98.649994
34, 	0.040089, 	98.639999
35, 	0.039290, 	98.709999
36, 	0.039294, 	98.689995
37, 	0.038629, 	98.689995
38, 	0.038183, 	98.709999
39, 	0.037649, 	98.729996
40, 	0.037178, 	98.709999
41, 	0.037150, 	98.729996
42, 	0.036331, 	98.779999
43, 	0.036205, 	98.750000
44, 	0.035767, 	98.769997
45, 	0.035406, 	98.849998
46, 	0.035405, 	98.790001
47, 	0.035002, 	98.829994
48, 	0.034921, 	98.799995
49, 	0.034593, 	98.779999
50, 	0.034102, 	98.829994


==> data/main/old_MNIST/noattack_trimmedmean.txt <==
x, loss, y
1, 	0.565295, 	86.110001
2, 	0.301138, 	91.579994
3, 	0.232783, 	93.540001
4, 	0.193402, 	94.470001
5, 	0.164314, 	95.220001
6, 	0.143121, 	95.829994
7, 	0.125453, 	96.299995
8, 	0.113156, 	96.680000
9, 	0.102432, 	97.000000
10, 	0.093912, 	97.250000
11, 	0.086777, 	97.449997
12, 	0.081758, 	97.729996
13, 	0.076522, 	97.799995
14, 	0.072118, 	97.879997
15, 	0.069239, 	97.989998
16, 	0.065821, 	98.040001
17, 	0.063213, 	98.089996
18, 	0.060962, 	98.129997
19, 	0.058457, 	98.250000
20, 	0.056392, 	98.220001
21, 	0.054753, 	98.269997
22, 	0.053449, 	98.329994
23, 	0.051922, 	98.329994
24, 	0.050542, 	98.389999
25, 	0.049295, 	98.409996
26, 	0.048595, 	98.470001
27, 	0.047003, 	98.430000
28, 	0.046405, 	98.500000
29, 	0.045026, 	98.519997
30, 	0.044412, 	98.529999
31, 	0.043836, 	98.509995
32, 	0.042955, 	98.529999
33, 	0.042265, 	98.519997
34, 	0.041592, 	98.540001
35, 	0.040687, 	98.579994
36, 	0.040033, 	98.589996
37, 	0.039453, 	98.579994
38, 	0.039161, 	98.559998
39, 	0.038393, 	98.629997
40, 	0.038157, 	98.589996
41, 	0.037883, 	98.619995
42, 	0.037115, 	98.619995
43, 	0.036585, 	98.680000
44, 	0.036603, 	98.669998
45, 	0.035967, 	98.689995
46, 	0.035588, 	98.689995
47, 	0.035148, 	98.699997
48, 	0.034837, 	98.739998
49, 	0.034698, 	98.689995
50, 	0.034500, 	98.729996


==> data/main/old_MNIST/trimmedmean_average.txt <==
x, loss, y
1, 	1.108594, 	82.009995
2, 	0.424237, 	90.019997
3, 	0.334008, 	90.949997
4, 	0.299996, 	91.599998
5, 	0.283904, 	92.070000
6, 	0.272615, 	92.299995
7, 	0.267560, 	92.399994
8, 	0.266953, 	92.339996
9, 	0.269702, 	92.129997
10, 	0.281514, 	91.570000
11, 	0.298499, 	90.759995
12, 	0.325078, 	89.680000
13, 	0.346898, 	88.769997
14, 	0.382650, 	87.379997
15, 	0.414607, 	86.360001
16, 	0.473352, 	84.430000
17, 	0.549768, 	82.250000
18, 	0.619245, 	80.439995
19, 	0.671612, 	78.809998
20, 	0.648328, 	79.169998
21, 	0.614829, 	80.419998
22, 	0.612258, 	80.639999
23, 	0.574582, 	81.839996
24, 	0.662465, 	79.220001
25, 	0.713207, 	78.159996
26, 	0.765621, 	76.680000
27, 	0.924803, 	73.330002
28, 	0.998400, 	72.199997
29, 	1.191061, 	69.209999
30, 	1.290169, 	67.409996

==> data/main/old_MNIST/trimmedmean_bulyankrum.txt <==
x, loss, y
1, 	0.703778, 	84.000000
2, 	0.332874, 	91.110001
3, 	0.260164, 	92.779999
4, 	0.220696, 	93.689995
5, 	0.194021, 	94.430000
6, 	0.174792, 	94.979996
7, 	0.160947, 	95.449997
8, 	0.150055, 	95.669998
9, 	0.140670, 	95.989998
10, 	0.133514, 	96.149994
11, 	0.127687, 	96.349998
12, 	0.122204, 	96.489998
13, 	0.117735, 	96.610001
14, 	0.113936, 	96.750000
15, 	0.111922, 	96.779999
16, 	0.109699, 	96.809998
17, 	0.107643, 	96.919998
18, 	0.106311, 	96.939995
19, 	0.104333, 	97.029999
20, 	0.103279, 	97.049995
21, 	0.103330, 	97.070000
22, 	0.102836, 	97.079994
23, 	0.100872, 	97.139999
24, 	0.099673, 	97.169998
25, 	0.098508, 	97.149994
26, 	0.098884, 	97.129997
27, 	0.098387, 	97.189995
28, 	0.098639, 	97.169998
29, 	0.098393, 	97.070000
30, 	0.097306, 	97.129997
31, 	0.096182, 	97.250000
32, 	0.097522, 	97.199997
33, 	0.096955, 	97.180000
34, 	0.096259, 	97.189995
35, 	0.096312, 	97.209999
36, 	0.097366, 	97.169998
37, 	0.095606, 	97.209999
38, 	0.096187, 	97.169998
39, 	0.096686, 	97.169998
40, 	0.096937, 	97.169998
41, 	0.095696, 	97.169998
42, 	0.096143, 	97.189995
43, 	0.096655, 	97.169998
44, 	0.097012, 	97.159996
45, 	0.095563, 	97.189995
46, 	0.095989, 	97.209999
47, 	0.095327, 	97.199997
48, 	0.093813, 	97.229996
49, 	0.094655, 	97.209999
50, 	0.095345, 	97.180000


==> data/main/old_MNIST/trimmedmean_bulyantrimmedmean.txt <==
x, loss, y
1, 	1.133795, 	82.720001
2, 	0.520090, 	88.259995
3, 	0.446243, 	88.110001
4, 	0.460172, 	86.320000
5, 	0.513720, 	83.970001
6, 	0.613847, 	80.070000
7, 	0.768567, 	74.430000
8, 	1.013452, 	65.860001
9, 	1.201789, 	62.639999
10, 	1.654857, 	56.959999
11, 	2.287065, 	50.459999
12, 	3.004684, 	44.849998
13, 	3.923557, 	39.590000
14, 	5.196084, 	33.980000
15, 	5.911047, 	30.900000
16, 	7.570751, 	25.049999
17, 	9.718809, 	17.850000
18, 	10.351199, 	18.219999
19, 	13.229450, 	14.170000
20, 	13.559184, 	15.150000
21, 	13.855380, 	14.690000
22, 	15.269759, 	14.210000
23, 	20.971273, 	11.599999
24, 	13.812706, 	16.299999
25, 	28.387040, 	9.790000
26, 	15.963851, 	12.960000
27, 	38.030643, 	9.740000
28, 	21.185624, 	11.090000
29, 	51.548826, 	9.740000
30, 	20.860892, 	11.840000
31, 	52.277791, 	9.740000
32, 	22.774656, 	11.509999
33, 	58.840682, 	9.760000
34, 	29.451196, 	11.570000
35, 	57.553192, 	9.809999
36, 	33.268202, 	12.110000
37, 	62.548214, 	9.860000
38, 	56.837011, 	10.120000
39, 	63.777637, 	10.660000
40, 	54.610409, 	11.360000
41, 	61.326264, 	11.670000
42, 	87.275742, 	10.440000
43, 	54.073979, 	14.910000
44, 	100.116334, 	11.320000
45, 	39.456711, 	18.010000
46, 	112.272634, 	11.179999
47, 	59.781983, 	18.299999
48, 	104.321523, 	15.870000
49, 	88.025364, 	17.580000
50, 	129.375209, 	16.639999


==> data/main/old_MNIST/trimmedmean_ex_noregret.txt <==
x, loss, y
1, 	0.903140, 	83.419998
2, 	0.371632, 	89.919998
3, 	0.305166, 	91.089996
4, 	0.271206, 	91.879997
5, 	0.256466, 	92.119995
6, 	0.248639, 	92.320000
7, 	0.236774, 	92.680000
8, 	0.228228, 	93.059998
9, 	0.216543, 	93.459999
10, 	0.214149, 	93.529999
11, 	0.199270, 	94.000000
12, 	0.198277, 	94.019997
13, 	0.187456, 	94.269997
14, 	0.169243, 	94.809998
15, 	0.143153, 	95.570000
16, 	0.124878, 	96.119995
17, 	0.108912, 	96.610001
18, 	0.098949, 	96.919998
19, 	0.089527, 	97.269997
20, 	0.084652, 	97.339996
21, 	0.080082, 	97.589996
22, 	0.075587, 	97.639999
23, 	0.071406, 	97.820000
24, 	0.067807, 	97.879997
25, 	0.064810, 	98.049995
26, 	0.063723, 	98.049995
27, 	0.060577, 	98.149994
28, 	0.058888, 	98.279999
29, 	0.056221, 	98.290001
30, 	0.054892, 	98.369995
31, 	0.052925, 	98.430000
32, 	0.051964, 	98.389999
33, 	0.050648, 	98.430000
34, 	0.049318, 	98.529999
35, 	0.049024, 	98.479996
36, 	0.047052, 	98.579994
37, 	0.045954, 	98.639999
38, 	0.044861, 	98.610001
39, 	0.044196, 	98.639999
40, 	0.043145, 	98.720001
41, 	0.042340, 	98.729996
42, 	0.042157, 	98.739998
43, 	0.041271, 	98.769997
44, 	0.040320, 	98.820000
45, 	0.040019, 	98.809998
46, 	0.039401, 	98.849998
47, 	0.039029, 	98.820000
48, 	0.038662, 	98.829994
49, 	0.037864, 	98.860001
50, 	0.038039, 	98.849998


==> data/main/old_MNIST/trimmedmean_filterl2.txt <==
x, loss, y
1, 	0.588488, 	86.540001
2, 	0.347376, 	89.989998
3, 	0.286720, 	91.689995
4, 	0.252488, 	92.589996
5, 	0.231510, 	93.059998
6, 	0.216766, 	93.449997
7, 	0.211616, 	93.689995
8, 	0.207774, 	93.729996
9, 	0.199950, 	93.889999
10, 	0.195206, 	94.009995
11, 	0.187682, 	94.189995
12, 	0.176201, 	94.579994
13, 	0.163207, 	94.809998
14, 	0.137538, 	95.720001
15, 	0.126470, 	96.149994
16, 	0.113714, 	96.579994
17, 	0.103951, 	96.860001
18, 	0.094474, 	97.159996
19, 	0.088884, 	97.309998
20, 	0.083956, 	97.529999
21, 	0.078763, 	97.649994
22, 	0.075678, 	97.739998
23, 	0.072417, 	97.809998
24, 	0.069654, 	97.820000
25, 	0.067092, 	97.879997
26, 	0.064483, 	98.019997
27, 	0.062912, 	98.019997
28, 	0.060450, 	98.119995
29, 	0.059010, 	98.110001
30, 	0.057781, 	98.149994
31, 	0.056126, 	98.180000
32, 	0.054821, 	98.259995
33, 	0.054057, 	98.269997
34, 	0.052276, 	98.279999
35, 	0.051256, 	98.329994
36, 	0.050338, 	98.299995
37, 	0.049344, 	98.379997
38, 	0.048001, 	98.409996
39, 	0.047094, 	98.430000
40, 	0.046493, 	98.439995
41, 	0.045916, 	98.459999
42, 	0.045247, 	98.559998
43, 	0.045165, 	98.559998
44, 	0.044145, 	98.529999
45, 	0.044172, 	98.519997
46, 	0.043425, 	98.570000
47, 	0.042704, 	98.579994
48, 	0.042043, 	98.570000
49, 	0.041736, 	98.599998
50, 	0.040924, 	98.649994


==> data/main/old_MNIST/trimmedmean_krum.txt <==
x, loss, y
1, 	0.619185, 	83.369995
2, 	0.310935, 	91.049995
3, 	0.245644, 	92.739998
4, 	0.207803, 	93.849998
5, 	0.171619, 	94.909996
6, 	0.158306, 	95.369995
7, 	0.144726, 	95.659996
8, 	0.136377, 	95.759995
9, 	0.117511, 	96.479996
10, 	0.111846, 	96.489998
11, 	0.109566, 	96.739998
12, 	0.103277, 	96.689995
13, 	0.098613, 	97.059998
14, 	0.097012, 	96.889999
15, 	0.095566, 	96.970001
16, 	0.093872, 	97.129997
17, 	0.097144, 	96.699997
18, 	0.087479, 	97.320000
19, 	0.085665, 	97.320000
20, 	0.085838, 	97.250000
21, 	0.083563, 	97.339996
22, 	0.084344, 	97.399994
23, 	0.083645, 	97.409996
24, 	0.081796, 	97.389999
25, 	0.078843, 	97.449997
26, 	0.077955, 	97.500000
27, 	0.076499, 	97.599998
28, 	0.076026, 	97.559998
29, 	0.076134, 	97.559998
30, 	0.074296, 	97.659996
31, 	0.074095, 	97.659996
32, 	0.075392, 	97.579994
33, 	0.074068, 	97.639999
34, 	0.072841, 	97.709999
35, 	0.075294, 	97.619995
36, 	0.072671, 	97.709999
37, 	0.071030, 	97.799995
38, 	0.071227, 	97.799995
39, 	0.070891, 	97.779999
40, 	0.070934, 	97.799995
41, 	0.069616, 	97.849998
42, 	0.070686, 	97.809998
43, 	0.069807, 	97.820000
44, 	0.069055, 	97.949997
45, 	0.069574, 	97.879997
46, 	0.069421, 	97.939995
47, 	0.068288, 	97.930000
48, 	0.068278, 	97.939995
49, 	0.067895, 	97.959999
50, 	0.070830, 	97.799995


==> data/main/old_MNIST/trimmedmean_mom_ex_noregret.txt <==
x, loss, y
1, 	0.658829, 	85.199997
2, 	0.367478, 	89.680000
3, 	0.299562, 	91.320000
4, 	0.264853, 	92.119995
5, 	0.242302, 	92.779999
6, 	0.227303, 	93.269997
7, 	0.215244, 	93.540001
8, 	0.204716, 	93.799995
9, 	0.196974, 	94.079994
10, 	0.187806, 	94.399994
11, 	0.180934, 	94.610001
12, 	0.171573, 	94.879997
13, 	0.159286, 	95.059998
14, 	0.144922, 	95.529999
15, 	0.129856, 	95.930000
16, 	0.116005, 	96.369995
17, 	0.107822, 	96.779999
18, 	0.097800, 	96.949997
19, 	0.090434, 	97.229996
20, 	0.084123, 	97.399994
21, 	0.079927, 	97.549995
22, 	0.074782, 	97.599998
23, 	0.071300, 	97.829994
24, 	0.069390, 	97.809998
25, 	0.066246, 	97.829994
26, 	0.064415, 	97.839996
27, 	0.062001, 	97.919998
28, 	0.059874, 	97.979996
29, 	0.057908, 	98.139999
30, 	0.056523, 	98.139999
31, 	0.054856, 	98.119995
32, 	0.054219, 	98.220001
33, 	0.053094, 	98.229996
34, 	0.052900, 	98.139999
35, 	0.050726, 	98.199997
36, 	0.049544, 	98.320000
37, 	0.048839, 	98.259995
38, 	0.047525, 	98.369995
39, 	0.046912, 	98.430000
40, 	0.046173, 	98.439995
41, 	0.046001, 	98.519997
42, 	0.045221, 	98.439995
43, 	0.044186, 	98.519997
44, 	0.043929, 	98.519997
45, 	0.043297, 	98.549995
46, 	0.042980, 	98.589996
47, 	0.042603, 	98.579994
48, 	0.042294, 	98.519997
49, 	0.041940, 	98.599998
50, 	0.041225, 	98.579994


==> data/main/old_MNIST/trimmedmean_mom_filterl2.txt <==
x, loss, y
1, 	0.815364, 	81.729996
2, 	0.374873, 	89.459999
3, 	0.302557, 	91.019997
4, 	0.266114, 	92.000000
5, 	0.241211, 	92.709999
6, 	0.223798, 	93.369995
7, 	0.213376, 	93.639999
8, 	0.205754, 	93.879997
9, 	0.200822, 	93.930000
10, 	0.194095, 	94.169998
11, 	0.186862, 	94.439995
12, 	0.178846, 	94.629997
13, 	0.165315, 	94.970001
14, 	0.151225, 	95.290001
15, 	0.133266, 	95.989998
16, 	0.118038, 	96.459999
17, 	0.109211, 	96.669998
18, 	0.100608, 	97.009995
19, 	0.093169, 	97.250000
20, 	0.088207, 	97.409996
21, 	0.082675, 	97.599998
22, 	0.078539, 	97.669998
23, 	0.074217, 	97.779999
24, 	0.070423, 	97.839996
25, 	0.068279, 	97.930000
26, 	0.065772, 	97.970001
27, 	0.063340, 	97.989998
28, 	0.061316, 	98.049995
29, 	0.059522, 	98.119995
30, 	0.057214, 	98.119995
31, 	0.055658, 	98.159996
32, 	0.054348, 	98.199997
33, 	0.053348, 	98.220001
34, 	0.051768, 	98.279999
35, 	0.050563, 	98.360001
36, 	0.049377, 	98.339996
37, 	0.048510, 	98.389999
38, 	0.048215, 	98.430000
39, 	0.046901, 	98.470001
40, 	0.046343, 	98.479996
41, 	0.045714, 	98.500000
42, 	0.045051, 	98.500000
43, 	0.044319, 	98.540001
44, 	0.043632, 	98.570000
45, 	0.043898, 	98.570000
46, 	0.042813, 	98.570000
47, 	0.042171, 	98.579994
48, 	0.041398, 	98.610001
49, 	0.041647, 	98.599998
50, 	0.040820, 	98.610001


==> data/main/old_MNIST/trimmedmean_trimmedmean.txt <==
x, loss, y
1, 	0.743738, 	84.610001
2, 	0.385594, 	89.820000
3, 	0.313998, 	91.439995
4, 	0.279939, 	92.369995
5, 	0.259370, 	92.889999
6, 	0.244331, 	93.269997
7, 	0.231527, 	93.540001
8, 	0.222925, 	93.680000
9, 	0.216379, 	93.899994
10, 	0.211524, 	94.009995
11, 	0.211350, 	94.079994
12, 	0.211695, 	93.989998
13, 	0.214912, 	93.930000
14, 	0.214953, 	93.899994
15, 	0.220470, 	93.589996
16, 	0.226627, 	93.299995
17, 	0.236481, 	92.979996
18, 	0.244963, 	92.629997
19, 	0.248889, 	92.470001
20, 	0.258522, 	92.259995
21, 	0.261544, 	92.180000
22, 	0.252941, 	92.559998
23, 	0.254451, 	92.549995
24, 	0.253107, 	92.669998
25, 	0.256105, 	92.629997
26, 	0.259345, 	92.570000
27, 	0.266008, 	92.360001
28, 	0.267990, 	92.149994
29, 	0.269270, 	92.099998
30, 	0.277183, 	91.970001
31, 	0.283959, 	91.939995
32, 	0.298321, 	91.449997
33, 	0.302004, 	91.399994
34, 	0.309870, 	91.220001
35, 	0.322388, 	90.869995
36, 	0.320199, 	91.029999
37, 	0.310415, 	91.279999
38, 	0.324016, 	90.949997
39, 	0.324794, 	91.040001
40, 	0.339962, 	90.619995
41, 	0.350948, 	90.269997
42, 	0.348614, 	90.400002
43, 	0.379434, 	89.650002
44, 	0.368499, 	89.939995
45, 	0.386970, 	89.599998
46, 	0.398575, 	89.269997
47, 	0.411818, 	88.869995
48, 	0.426810, 	88.299995
49, 	0.454140, 	87.729996
50, 	0.465139, 	87.589996


==> data/main/old_fashionMNIST/backdoor_average.txt <==
x, loss, y
1, 	-15263.048618, 	66.339996
2, 	-38881.162292, 	57.739998
3, 	-43141.271422, 	49.689999
4, 	-45735.578530, 	44.959999
5, 	-47025.744986, 	39.570000
6, 	-49842.557749, 	38.849998
7, 	-50127.930233, 	35.599998
8, 	-50062.475293, 	31.349998
9, 	-51137.327384, 	31.379999
10, 	-50811.556890, 	28.849998
11, 	-52950.329506, 	29.629999
12, 	-53020.643208, 	28.230000
13, 	-53357.028589, 	27.090000
14, 	-52737.528270, 	25.559999
15, 	-55348.484155, 	27.570000
16, 	-53532.654582, 	23.930000
17, 	-54945.134909, 	24.730000
18, 	-55557.512405, 	25.070000
19, 	-56189.549452, 	24.230000
20, 	-56456.208730, 	24.480000
21, 	-56109.039309, 	23.129999
22, 	-57605.121857, 	24.180000
23, 	-57076.959168, 	23.090000
24, 	-58100.537758, 	23.180000
25, 	-56912.385144, 	22.269999
26, 	-57401.876464, 	22.609999
27, 	-58705.965851, 	22.980000
28, 	-57603.679967, 	22.070000
29, 	-58942.245040, 	22.670000
30, 	-57477.523234, 	21.430000


==> data/main/old_fashionMNIST/backdoor_bulyankrum.txt <==
x, loss, y
1, 	-1734.463170, 	92.629997
2, 	-16102.490810, 	30.369999
3, 	-22484.355619, 	18.520000
4, 	-23807.024267, 	14.889999
5, 	-24706.076673, 	13.880000
6, 	-26753.012177, 	14.139999
7, 	-29141.213387, 	15.250000
8, 	-31096.286907, 	15.660000
9, 	-29348.945209, 	14.530000
10, 	-29631.477954, 	14.960000
11, 	-28107.117563, 	14.120000
12, 	-31448.481300, 	15.270000
13, 	-30051.770754, 	15.210000
14, 	-29761.486551, 	14.900000
15, 	-29671.410571, 	14.740000
16, 	-31449.857141, 	15.620000
17, 	-30538.967419, 	15.179999
18, 	-30256.716012, 	15.219999
19, 	-30239.584720, 	15.259999
20, 	-29617.560386, 	15.129999
21, 	-30206.761895, 	14.730000
22, 	-29152.526281, 	14.540000
23, 	-30683.019843, 	15.110000
24, 	-31125.084260, 	15.170000
25, 	-30036.585959, 	14.700000
26, 	-30511.852125, 	15.030000
27, 	-30795.794689, 	15.250000
28, 	-29786.743459, 	14.690000
29, 	-31928.445115, 	15.540000
30, 	-29771.666724, 	14.820000
31, 	-30040.553294, 	15.049999
32, 	-31785.802079, 	15.559999
33, 	-31475.452441, 	15.559999
34, 	-31426.855790, 	15.370000
35, 	-30911.960350, 	15.219999
36, 	-29778.954937, 	15.059999
37, 	-29114.026324, 	14.929999
38, 	-29711.428125, 	15.040000
39, 	-27619.899950, 	14.469999
40, 	-28173.922048, 	14.690000
41, 	-28643.099852, 	14.980000
42, 	-27896.370372, 	14.860000
43, 	-29060.896924, 	15.099999
44, 	-29355.496593, 	15.440000
45, 	-27567.997460, 	14.929999
46, 	-27738.474450, 	15.049999
47, 	-26749.491366, 	14.839999
48, 	-26210.214319, 	14.389999
49, 	-27536.373642, 	15.150000
50, 	-26267.636263, 	14.980000


==> data/main/old_fashionMNIST/backdoor_bulyantrimmedmean.txt <==
x, loss, y
1, 	-19833.077523, 	100.000000
2, 	-60262.842714, 	75.400002
3, 	-67189.899294, 	65.239998
4, 	-72319.338876, 	60.649998
5, 	-75616.309434, 	59.840000
6, 	-75719.161605, 	58.369999
7, 	-77834.970664, 	58.439999
8, 	-77021.803610, 	57.119999
9, 	-78692.362562, 	57.689999
10, 	-78725.483178, 	57.160000
11, 	-79440.775775, 	56.680000
12, 	-78567.515359, 	55.590000
13, 	-80118.937166, 	56.000000
14, 	-78177.341018, 	53.719997
15, 	-81404.596256, 	55.899998
16, 	-78995.422638, 	52.509998
17, 	-79062.948847, 	51.599998
18, 	-80215.948384, 	52.570000
19, 	-79648.373882, 	51.059998
20, 	-79106.183720, 	49.029999
21, 	-79608.263985, 	47.410000
22, 	-81287.524788, 	49.379997
23, 	-79731.915331, 	45.989998
24, 	-81520.371731, 	46.869999
25, 	-80600.499093, 	45.529999
26, 	-80643.629769, 	44.570000
27, 	-81750.643532, 	44.959999
28, 	-79823.825631, 	42.820000
29, 	-80551.970174, 	41.849998
30, 	-80125.931480, 	40.759998
31, 	-80867.347666, 	40.459999
32, 	-79880.951262, 	39.119999
33, 	-79729.670515, 	37.879997
34, 	-80606.277967, 	39.320000
35, 	-80588.616230, 	38.559998
36, 	-81137.957318, 	38.899998
37, 	-80106.157134, 	36.869999
38, 	-78996.465773, 	36.000000
39, 	-78590.673855, 	35.369999
40, 	-78642.055534, 	34.759998
41, 	-79531.565930, 	35.540001
42, 	-78395.829717, 	33.090000
43, 	-77347.827789, 	32.200001
44, 	-78766.248620, 	33.059998
45, 	-77228.012537, 	31.650000
46, 	-77538.244017, 	31.629999
47, 	-77004.569717, 	31.199999
48, 	-76004.337733, 	30.070000
49, 	-75699.792577, 	29.420000
50, 	-74754.045829, 	29.099998


==> data/main/old_fashionMNIST/backdoor_ex_noregret.txt <==
x, loss, y
1, 	-13577.346690, 	69.759995
2, 	-33744.545887, 	49.570000
3, 	-38181.065090, 	39.279999
4, 	-47558.879426, 	45.899998
5, 	-51217.555893, 	44.789997
6, 	-50769.080760, 	39.379997
7, 	-50976.799325, 	36.629997
8, 	-51973.844632, 	35.759998
9, 	-52768.559078, 	33.759998
10, 	-52061.289095, 	31.349998
11, 	-51428.177190, 	28.490000
12, 	-51374.993476, 	27.240000
13, 	-51867.681649, 	27.320000
14, 	-52149.479744, 	26.529999
15, 	-51821.135691, 	25.629999
16, 	-52600.411207, 	26.119999
17, 	-52132.419972, 	24.719999
18, 	-51368.470793, 	23.410000
19, 	-52789.525312, 	24.209999
20, 	-52630.675852, 	23.590000
21, 	-53191.513039, 	23.209999
22, 	-52752.103560, 	23.109999
23, 	-52628.045404, 	22.400000
24, 	-51834.597823, 	21.080000
25, 	-52623.673356, 	20.879999
26, 	-54303.774068, 	22.330000
27, 	-53283.983573, 	20.959999
28, 	-54374.540324, 	21.379999
29, 	-53963.905014, 	20.779999
30, 	-54744.064521, 	20.809999
31, 	-54817.651910, 	20.639999
32, 	-55370.479820, 	20.840000
33, 	-55403.582997, 	21.000000
34, 	-54395.949130, 	20.100000
35, 	-55255.183564, 	20.119999
36, 	-54097.965011, 	19.369999
37, 	-53882.058100, 	19.000000
38, 	-55049.468392, 	19.660000
39, 	-55613.440390, 	19.719999
40, 	-55078.362568, 	19.400000
41, 	-55441.811536, 	19.170000
42, 	-55867.593552, 	19.260000
43, 	-55489.101341, 	19.160000
44, 	-55908.626778, 	19.600000
45, 	-55549.169527, 	19.420000
46, 	-56365.481853, 	19.750000
47, 	-55505.430414, 	18.990000
48, 	-55518.726835, 	18.799999
49, 	-55315.354128, 	18.650000
50, 	-56366.673514, 	19.160000


==> data/main/old_fashionMNIST/backdoor_filterl2.txt <==
x, loss, y
1, 	-4978.185928, 	100.000000
2, 	-28629.644355, 	54.149998
3, 	-30190.568553, 	38.079998
4, 	-35598.294350, 	37.579998
5, 	-43787.722590, 	43.520000
6, 	-43386.712390, 	37.799999
7, 	-43324.364885, 	32.840000
8, 	-45471.695200, 	33.410000
9, 	-47292.222963, 	33.469997
10, 	-47574.945946, 	30.859999
11, 	-47749.032673, 	29.439999
12, 	-48458.137282, 	28.119999
13, 	-48929.421541, 	28.209999
14, 	-48650.935311, 	27.000000
15, 	-48697.255491, 	25.679998
16, 	-51096.445135, 	27.320000
17, 	-51178.661860, 	26.230000
18, 	-49937.728100, 	24.559999
19, 	-52068.827637, 	25.500000
20, 	-52230.267491, 	24.959999
21, 	-50558.633818, 	23.049999
22, 	-51988.990696, 	23.680000
23, 	-52080.381983, 	23.010000
24, 	-53054.785428, 	23.230000
25, 	-52779.826679, 	22.539999
26, 	-54058.152504, 	23.580000
27, 	-53682.581492, 	23.059999
28, 	-54002.061323, 	22.830000
29, 	-54984.204862, 	23.170000
30, 	-53735.664945, 	21.889999
31, 	-54641.885431, 	22.209999
32, 	-55636.203107, 	22.170000
33, 	-53811.267187, 	20.809999
34, 	-53969.550441, 	20.699999
35, 	-55544.165490, 	21.910000
36, 	-54415.159443, 	20.939999
37, 	-55092.552074, 	21.510000
38, 	-55002.406846, 	21.279999
39, 	-54598.950224, 	20.639999
40, 	-53872.276766, 	20.029999
41, 	-55414.454692, 	21.250000
42, 	-53293.701821, 	19.980000
43, 	-54533.616484, 	20.689999
44, 	-54443.365089, 	20.609999
45, 	-54831.535234, 	20.449999
46, 	-56026.134977, 	21.189999
47, 	-54645.802890, 	20.430000
48, 	-55066.296709, 	20.730000
49, 	-53862.651278, 	19.980000
50, 	-54224.034113, 	20.109999


==> data/main/old_fashionMNIST/backdoor_krum.txt <==
x, loss, y
1, 	-826.692934, 	12.700000
2, 	-5789.110298, 	11.179999
3, 	-9424.266501, 	11.139999
4, 	-12414.288201, 	10.190000
5, 	-11731.846259, 	9.690000
6, 	-18586.828189, 	12.340000
7, 	-11828.128298, 	9.650000
8, 	-16260.249486, 	9.940000
9, 	-21368.072343, 	11.500000
10, 	-17599.628735, 	10.830000
11, 	-16146.707662, 	10.849999
12, 	-20401.171130, 	11.620000
13, 	-19036.804800, 	11.620000
14, 	-22010.347274, 	11.400000
15, 	-19368.624549, 	10.160000
16, 	-20835.129759, 	11.590000
17, 	-19725.055401, 	11.200000
18, 	-21116.373211, 	11.410000
19, 	-20100.157297, 	10.950000
20, 	-18286.311995, 	9.880000
21, 	-24283.405892, 	12.650000
22, 	-22357.244027, 	10.880000
23, 	-19926.671898, 	11.380000
24, 	-21550.052429, 	10.110000
25, 	-22567.368870, 	12.179999
26, 	-21315.609860, 	9.770000
27, 	-16856.524893, 	7.420000
28, 	-17328.426925, 	7.470000
29, 	-18714.402087, 	10.610000
30, 	-19842.331575, 	8.830000
31, 	-18850.028251, 	9.760000
32, 	-24232.724623, 	11.900000
33, 	-21817.165367, 	10.090000
34, 	-21341.164032, 	10.059999
35, 	-21520.917646, 	11.540000
36, 	-25353.122926, 	12.080000
37, 	-17995.563820, 	9.490000
38, 	-23701.927147, 	11.740000
39, 	-16661.014141, 	9.790000
40, 	-19695.529127, 	10.740000
41, 	-20632.188527, 	11.110000
42, 	-15179.550902, 	8.260000
43, 	-16636.914255, 	9.389999
44, 	-15928.015560, 	8.940000
45, 	-17679.599530, 	10.280000
46, 	-19187.072133, 	10.450000
47, 	-18949.643133, 	10.400000
48, 	-17159.702778, 	10.530000
49, 	-19118.784844, 	10.910000
50, 	-17958.455212, 	9.490000


==> data/main/old_fashionMNIST/backdoor_mom_ex_noregret.txt <==
x, loss, y
1, 	-5297.026277, 	84.389999
2, 	-32165.197068, 	54.520000
3, 	-34562.275445, 	43.180000
4, 	-42650.383676, 	44.590000
5, 	-46014.844913, 	43.469997
6, 	-47144.666877, 	40.849998
7, 	-48824.790826, 	38.520000
8, 	-49192.998732, 	35.930000
9, 	-48786.440343, 	32.110001
10, 	-47234.272605, 	28.179998
11, 	-49061.058754, 	28.420000
12, 	-50222.846555, 	30.070000
13, 	-50102.616445, 	27.439999
14, 	-51456.983916, 	28.379999
15, 	-51051.558619, 	26.510000
16, 	-48782.764543, 	24.719999
17, 	-50097.053470, 	25.180000
18, 	-51222.843230, 	25.049999
19, 	-50028.372517, 	23.830000
20, 	-51429.058317, 	24.049999
21, 	-50611.920158, 	23.230000
22, 	-50388.892536, 	23.139999
23, 	-52447.443121, 	24.049999
24, 	-51417.158713, 	22.289999
25, 	-51710.824723, 	21.969999
26, 	-52727.075989, 	22.910000
27, 	-53681.775186, 	22.910000
28, 	-52916.275562, 	22.170000
29, 	-52641.675668, 	21.519999
30, 	-52392.968103, 	20.809999
31, 	-52857.930043, 	21.150000
32, 	-53586.460007, 	21.180000
33, 	-54356.926440, 	21.600000
34, 	-53412.539717, 	20.180000
35, 	-53332.162708, 	20.500000
36, 	-52563.783932, 	20.260000
37, 	-53545.714692, 	20.299999
38, 	-53193.868889, 	19.830000
39, 	-54318.047309, 	20.400000
40, 	-54037.135078, 	20.490000
41, 	-52951.991482, 	19.609999
42, 	-53829.059313, 	19.930000
43, 	-54665.772928, 	20.119999
44, 	-52728.592763, 	19.209999
45, 	-53940.208045, 	19.469999
46, 	-53100.274293, 	19.180000
47, 	-53852.775297, 	19.730000
48, 	-53257.138395, 	19.150000
49, 	-52768.487765, 	18.889999
50, 	-54131.793556, 	19.709999


==> data/main/old_fashionMNIST/backdoor_mom_filterl2.txt <==
x, loss, y
1, 	-11318.657544, 	66.139999
2, 	-34369.802219, 	49.119999
3, 	-35964.664807, 	38.309998
4, 	-46773.174332, 	45.789997
5, 	-46468.076739, 	41.379997
6, 	-47758.919994, 	38.579998
7, 	-49858.468526, 	38.029999
8, 	-50853.139667, 	35.829998
9, 	-50861.007744, 	33.770000
10, 	-51557.022606, 	33.110001
11, 	-51784.166008, 	30.240000
12, 	-52782.057005, 	30.660000
13, 	-51954.105407, 	28.769999
14, 	-52910.658437, 	28.199999
15, 	-53199.131691, 	27.529999
16, 	-52836.200145, 	26.059999
17, 	-53522.196816, 	26.469999
18, 	-52615.064912, 	25.660000
19, 	-52543.151755, 	23.849998
20, 	-53384.927564, 	24.639999
21, 	-54790.059454, 	25.379999
22, 	-52852.313398, 	22.619999
23, 	-53890.143798, 	23.689999
24, 	-53794.881107, 	22.639999
25, 	-54007.120424, 	22.480000
26, 	-55557.881718, 	23.650000
27, 	-55393.780678, 	23.289999
28, 	-53642.255312, 	21.410000
29, 	-55197.568814, 	22.250000
30, 	-54217.658156, 	21.709999
31, 	-55366.764587, 	22.150000
32, 	-54379.376741, 	21.180000
33, 	-54065.779093, 	20.840000
34, 	-56025.920826, 	22.359999
35, 	-53717.579129, 	20.320000
36, 	-55445.016684, 	21.820000
37, 	-53298.003326, 	20.059999
38, 	-53856.130472, 	20.119999
39, 	-55648.792432, 	21.320000
40, 	-54859.800170, 	20.400000
41, 	-54535.983462, 	20.010000
42, 	-54704.507332, 	20.029999
43, 	-54749.317938, 	20.320000
44, 	-55717.063705, 	20.799999
45, 	-54703.512603, 	20.129999
46, 	-55168.610426, 	20.359999
47, 	-54539.689453, 	20.100000
48, 	-54695.167398, 	20.129999
49, 	-55035.865576, 	20.059999
50, 	-54345.430663, 	19.760000


==> data/main/old_fashionMNIST/backdoor_trimmedmean.txt <==
x, loss, y
1, 	-4826.717471, 	77.129997
2, 	-25126.710015, 	51.730000
3, 	-29343.760865, 	39.329998
4, 	-34717.073218, 	35.879997
5, 	-37493.327819, 	32.770000
6, 	-38520.822756, 	28.599998
7, 	-41838.550324, 	30.259998
8, 	-41366.142651, 	26.750000
9, 	-41649.854161, 	25.180000
10, 	-42565.722829, 	25.510000
11, 	-42431.169093, 	24.609999
12, 	-43585.189455, 	25.129999
13, 	-42935.771495, 	24.420000
14, 	-42512.897080, 	22.740000
15, 	-44422.000465, 	24.549999
16, 	-42451.250100, 	22.330000
17, 	-41538.347093, 	21.199999
18, 	-42915.413561, 	22.010000
19, 	-42925.551356, 	21.930000
20, 	-42797.005371, 	21.519999
21, 	-42578.228484, 	21.350000
22, 	-44327.787838, 	21.959999
23, 	-42873.109784, 	20.889999
24, 	-43316.886704, 	21.129999
25, 	-41977.966985, 	19.740000
26, 	-43654.562917, 	20.639999
27, 	-43502.588832, 	20.850000
28, 	-42640.915116, 	19.990000
29, 	-42843.407378, 	19.910000
30, 	-43252.255064, 	20.100000
31, 	-43031.786766, 	20.029999
32, 	-42633.400530, 	19.189999
33, 	-44092.608652, 	20.539999
34, 	-42377.897743, 	19.270000
35, 	-43115.482984, 	19.400000
36, 	-43646.790973, 	19.469999
37, 	-42631.319423, 	19.289999
38, 	-42885.025247, 	19.270000
39, 	-43016.333545, 	19.209999
40, 	-43935.357351, 	19.680000
41, 	-42733.967167, 	18.689999
42, 	-43230.177881, 	19.500000
43, 	-42863.577032, 	19.119999
44, 	-43586.988766, 	19.529999
45, 	-41925.926481, 	18.340000
46, 	-42640.606388, 	18.850000
47, 	-42682.843362, 	18.939999
48, 	-43035.374580, 	19.129999
49, 	-42942.626020, 	18.869999
50, 	-42091.457398, 	18.340000


==> data/main/old_fashionMNIST/dba_average.txt <==
x, loss, y
0,	0,	19.5
1,	0,	42.24444444
2,	0,	78.56666667
3,	0,	62.87777778
4,	0,	66.26666667
5,	0,	86.35555556
6,	0,	77.02222222
7,	0,	89.67777778
8,	0,	81.67777778
9,	0,	72.14444444
10,	0,	90.4
11,	0,	79.44444444
12,	0,	88.36666667
13,	0,	83.57777778
14,	0,	81.68888889
15,	0,	58.37777778
16,	0,	85.93333333
17,	0,	73.05555556
18,	0,	81.7
19,	0,	39.95555556
20,	0,	81.27777778
21,	0,	62.78888889
22,	0,	83.67777778
23,	0,	82.01111111
24,	0,	88.77777778
25,	0,	53.83333333
26,	0,	82.3
27,	0,	71.33333333
28,	0,	70.86666667
29,	0,	73.33333333
30,	0,	88.22222222
31,	0,	65.72222222
32,	0,	84.25555556
33,	0,	80.33333333
34,	0,	82.9
35,	0,	83.37777778
36,	0,	73.71111111
37,	0,	85.06666667
38,	0,	82.91111111
39,	0,	86.37777778
40,	0,	77.38888889
41,	0,	81.94444444
42,	0,	84.84444444
43,	0,	86.36666667
44,	0,	84.45555556
45,	0,	83.21111111
46,	0,	85.18888889
47,	0,	84.05555556
48,	0,	84.27777778
49,	0,	84.98888889

==> data/main/old_fashionMNIST/dba_bulyankrum.txt <==
x,loss,y
0,	0,	6.344444444
1,	0,	4.477777778
2,	0,	4.033333333
3,	0,	3.188888889
4,	0,	2.688888889
5,	0,	2.766666667
6,	0,	1.933333333
7,	0,	2.977777778
8,	0,	2.355555556
9,	0,	2.633333333
10,	0,	2.344444444
11,	0,	1.744444444
12,	0,	1.866666667
13,	0,	1.855555556
14,	0,	1.722222222
15,	0,	2.055555556
16,	0,	1.4
17,	0,	1.766666667
18,	0,	1.511111111
19,	0,	1.2
20,	0,	1.3
21,	0,	1.966666667
22,	0,	1.477777778
23,	0,	1.277777778
24,	0,	1.511111111
25,	0,	1.344444444
26,	0,	1.166666667
27,	0,	1.322222222
28,	0,	1.333333333
29,	0,	1.422222222
30,	0,	1.244444444
31,	0,	1.244444444
32,	0,	0.922222222
33,	0,	1.2
34,	0,	0.922222222
35,	0,	1.411111111
36,	0,	1.288888889
37,	0,	1.388888889
38,	0,	1.255555556
39,	0,	1.544444444
40,	0,	1.2
41,	0,	1.444444444
42,	0,	1
43,	0,	1.333333333
44,	0,	1.222222222
45,	0,	1.155555556
46,	0,	1.022222222
47,	0,	1.422222222
48,	0,	1.222222222
49,	0,	1.222222222

==> data/main/old_fashionMNIST/dba_bulyantrm.txt <==
x,loss,y
0,	0,	3.3
1,	0,	58.23333333
2,	0,	84.16666667
3,	0,	34.77777778
4,	0,	72.8
5,	0,	19.64444444
6,	0,	94.35555556
7,	0,	15.54444444
8,	0,	80.15555556
9,	0,	15.35555556
10,	0,	58.78888889
11,	0,	39.18888889
12,	0,	69.26666667
13,	0,	37.95555556
14,	0,	37.13333333
15,	0,	7.833333333
16,	0,	89.01111111
17,	0,	22.85555556
18,	0,	82.08888889
19,	0,	17.43333333
20,	0,	78.12222222
21,	0,	54.42222222
22,	0,	36.82222222
23,	0,	72.73333333
24,	0,	54.03333333
25,	0,	92.28888889
26,	0,	50.13333333
27,	0,	87.02222222
28,	0,	53.14444444
29,	0,	81.66666667
30,	0,	56.07777778
31,	0,	74.38888889
32,	0,	67.85555556
33,	0,	72.77777778
34,	0,	73.36666667
35,	0,	55.18888889
36,	0,	75.61111111
37,	0,	5.655555556
38,	0,	82.13333333
39,	0,	33.94444444
40,	0,	39.76666667
41,	0,	13.02222222
42,	0,	48.51111111
43,	0,	25.87777778
44,	0,	100
45,	0,	6.8
46,	0,	74.01111111
47,	0,	25.66666667
48,	0,	62.78888889
49,	0,	36.27777778

==> data/main/old_fashionMNIST/dba_ex_noregret.txt <==
x,loss,y
0,	0,	2.722222222
1,	0,	2.344444444
2,	0,	2.411111111
3,	0,	2.033333333
4,	0,	2.1
5,	0,	2.066666667
6,	0,	2.155555556
7,	0,	1.788888889
8,	0,	1.8
9,	0,	1.966666667
10,	0,	2
11,	0,	1.933333333
12,	0,	1.9
13,	0,	1.777777778
14,	0,	1.811111111
15,	0,	1.733333333
16,	0,	1.633333333
17,	0,	2
18,	0,	2.044444444
19,	0,	1.733333333
20,	0,	1.955555556
21,	0,	1.888888889
22,	0,	1.711111111
23,	0,	1.988888889
24,	0,	1.855555556
25,	0,	1.755555556
26,	0,	1.777777778
27,	0,	1.9
28,	0,	1.8
29,	0,	1.9
30,	0,	1.822222222
31,	0,	1.755555556
32,	0,	1.866666667

==> data/main/old_fashionMNIST/dba_filterL2.txt <==
x,loss,y
0,	0,	2.411111111
1,	0,	2.388888889
2,	0,	2.522222222
3,	0,	2.255555556
4,	0,	1.944444444
5,	0,	1.811111111
6,	0,	2.222222222
7,	0,	2.477777778
8,	0,	1.744444444
9,	0,	2.011111111
10,	0,	1.866666667
11,	0,	1.555555556
12,	0,	1.8
13,	0,	2
14,	0,	1.666666667
15,	0,	1.611111111
16,	0,	1.622222222
17,	0,	5.988888889
18,	0,	1.488888889
19,	0,	1.511111111
20,	0,	1.722222222
21,	0,	1.655555556
22,	0,	1.766666667
23,	0,	1.677777778
24,	0,	1.511111111
25,	0,	1.711111111
26,	0,	1.922222222
27,	0,	1.733333333
28,	0,	1.644444444
29,	0,	1.7
30,	0,	1.688888889
31,	0,	1.733333333
32,	0,	1.666666667
33,	0,	1.6
34,	0,	1.677777778
35,	0,	1.622222222
36,	0,	1.488888889
37,	0,	1.777777778
38,	0,	1.755555556
39,	0,	1.688888889
40,	0,	1.811111111
41,	0,	1.755555556
42,	0,	1.877777778
43,	0,	1.811111111
44,	0,	2.022222222
45,	0,	1.811111111
46,	0,	1.844444444
47,	0,	1.822222222
48,	0,	1.777777778
49,	0,	1.922222222

==> data/main/old_fashionMNIST/dba_krum.txt <==
x,loss,y
0,	0,	2.055555556
1,	0,	2.333333333
2,	0,	3.555555556
3,	0,	3.7
4,	0,	4.233333333
5,	0,	2.788888889
6,	0,	2.922222222
7,	0,	2.711111111
8,	0,	2.655555556
9,	0,	2.511111111
10,	0,	2.733333333
11,	0,	2.588888889
12,	0,	2.566666667
13,	0,	2.922222222
14,	0,	2.444444444
15,	0,	2.188888889
16,	0,	2.622222222
17,	0,	2.577777778
18,	0,	2.933333333
19,	0,	2.633333333
20,	0,	2.577777778
21,	0,	2.288888889
22,	0,	2.677777778
23,	0,	2.755555556
24,	0,	2.644444444
25,	0,	2.544444444
26,	0,	2.522222222
27,	0,	2.122222222
28,	0,	2.577777778
29,	0,	2.766666667
30,	0,	3.3
31,	0,	2.988888889
32,	0,	2.911111111
33,	0,	2.677777778
34,	0,	2.677777778
35,	0,	2.644444444
36,	0,	2.644444444
37,	0,	3.111111111
38,	0,	2.611111111
39,	0,	2.633333333
40,	0,	2.722222222
41,	0,	2.644444444
42,	0,	2.655555556
43,	0,	2.966666667
44,	0,	2.655555556
45,	0,	2.577777778
46,	0,	2.822222222
47,	0,	2.577777778
48,	0,	2.577777778
49,	0,	2.588888889

==> data/main/old_fashionMNIST/dba_trimmedmean.txt <==
x,loss,y
0,	0,	27.95555556
1,	0,	2.322222222
2,	0,	4.366666667
3,	0,	1.077777778
4,	0,	14.65555556
5,	0,	14.82222222
6,	0,	30.96666667
7,	0,	21.1
8,	0,	25.28888889
9,	0,	19.52222222
10,	0,	31.52222222
11,	0,	17.65555556
12,	0,	28.36666667
13,	0,	22.73333333
14,	0,	33.98888889
15,	0,	43.54444444
16,	0,	13.58888889
17,	0,	12.56666667
18,	0,	20.45555556
19,	0,	19.24444444
20,	0,	16.4
21,	0,	11.81111111
22,	0,	35.76666667
23,	0,	25.8
24,	0,	9.155555556
25,	0,	19.38888889
26,	0,	23.67777778
27,	0,	25.92222222
28,	0,	28
29,	0,	30.63333333
30,	0,	24.4
31,	0,	30.57777778
32,	0,	29.75555556
33,	0,	28.07777778
34,	0,	14.94444444
35,	0,	21.07777778
36,	0,	46.85555556
37,	0,	35.54444444
38,	0,	29.31111111
39,	0,	40.87777778
40,	0,	20.44444444
41,	0,	47
42,	0,	35.61111111
43,	0,	34.01111111
44,	0,	28.4
45,	0,	33.72222222
46,	0,	39.4
47,	0,	20.85555556
48,	0,	36.31111111
49,	0,	27.94444444

==> data/main/old_fashionMNIST/krum_average.txt <==
x, loss, y
1, 	2.022239, 	52.389999
2, 	1.011845, 	64.040001
3, 	0.822420, 	69.720001
4, 	0.752772, 	72.269997
5, 	0.706812, 	74.699997
6, 	0.681022, 	75.119995
7, 	0.661324, 	76.019997
8, 	0.643079, 	76.809998
9, 	0.628449, 	77.269997
10, 	0.617298, 	77.309998
11, 	0.604185, 	78.080002
12, 	0.592528, 	78.459999
13, 	0.583733, 	78.650002
14, 	0.573422, 	79.250000
15, 	0.563622, 	79.400002
16, 	0.554391, 	79.650002
17, 	0.546604, 	80.079994
18, 	0.538054, 	80.419998
19, 	0.529855, 	80.849998
20, 	0.523671, 	80.979996
21, 	0.516133, 	81.189995
22, 	0.508913, 	81.619995
23, 	0.502377, 	81.900002
24, 	0.496966, 	82.119995
25, 	0.490271, 	82.419998
26, 	0.483937, 	82.689995
27, 	0.478157, 	83.009995
28, 	0.473715, 	83.239998
29, 	0.468672, 	83.500000
30, 	0.465976, 	83.659996


==> data/main/old_fashionMNIST/krum_bulyankrum.txt <==
x, loss, y
1, 	1.941627, 	51.969997
2, 	0.928947, 	65.799995
3, 	0.804771, 	70.199997
4, 	0.754857, 	71.720001
5, 	0.717516, 	73.739998
6, 	0.686886, 	74.519997
7, 	0.665629, 	75.930000
8, 	0.641104, 	77.309998
9, 	0.625708, 	77.589996
10, 	0.613314, 	77.979996
11, 	0.601925, 	78.309998
12, 	0.592055, 	78.439995
13, 	0.578937, 	78.860001
14, 	0.570674, 	79.229996
15, 	0.561166, 	79.529999
16, 	0.549877, 	80.129997
17, 	0.540633, 	80.290001
18, 	0.531535, 	80.639999
19, 	0.522632, 	80.930000
20, 	0.515418, 	81.269997
21, 	0.507704, 	81.650002
22, 	0.500587, 	81.900002
23, 	0.494259, 	82.259995
24, 	0.489068, 	82.419998
25, 	0.483226, 	82.909996
26, 	0.477244, 	82.970001
27, 	0.473498, 	83.189995
28, 	0.468065, 	83.430000
29, 	0.463556, 	83.619995
30, 	0.458773, 	83.839996
31, 	0.454219, 	84.089996
32, 	0.449676, 	84.180000
33, 	0.446383, 	84.349998
34, 	0.443823, 	84.320000
35, 	0.440501, 	84.529999
36, 	0.438405, 	84.729996
37, 	0.433856, 	84.900002
38, 	0.430691, 	84.919998
39, 	0.428602, 	84.919998
40, 	0.425122, 	85.150002
41, 	0.422856, 	85.119995
42, 	0.420438, 	85.229996
43, 	0.417725, 	85.290001
44, 	0.416019, 	85.419998
45, 	0.413360, 	85.489998
46, 	0.411341, 	85.680000
47, 	0.409917, 	85.699997
48, 	0.407454, 	85.699997
49, 	0.405184, 	85.779999
50, 	0.404164, 	85.839996


==> data/main/old_fashionMNIST/krum_bulyantrimmedmean.txt <==
x, loss, y
1, 	2.241294, 	29.639999
2, 	1.480373, 	60.489998
3, 	0.953992, 	67.360001
4, 	0.818490, 	70.099998
5, 	0.760088, 	72.830002
6, 	0.721160, 	74.379997
7, 	0.693142, 	75.500000
8, 	0.671340, 	76.229996
9, 	0.653912, 	76.739998
10, 	0.640810, 	76.830002
11, 	0.627528, 	77.540001
12, 	0.616214, 	77.549995
13, 	0.606878, 	77.959999
14, 	0.596674, 	78.269997
15, 	0.588024, 	78.459999
16, 	0.580485, 	78.820000
17, 	0.570664, 	79.229996
18, 	0.563355, 	79.229996
19, 	0.554739, 	79.570000
20, 	0.548707, 	80.019997
21, 	0.539487, 	80.250000
22, 	0.530055, 	80.809998
23, 	0.522328, 	81.209999
24, 	0.515032, 	81.409996
25, 	0.509571, 	81.680000
26, 	0.500959, 	82.320000
27, 	0.493903, 	82.579994
28, 	0.488063, 	82.639999
29, 	0.482073, 	82.729996
30, 	0.475546, 	83.169998
31, 	0.471837, 	83.339996
32, 	0.465869, 	83.500000
33, 	0.462378, 	83.720001
34, 	0.458395, 	83.799995
35, 	0.455668, 	83.879997
36, 	0.450968, 	84.029999
37, 	0.448991, 	84.129997
38, 	0.444331, 	84.379997
39, 	0.441481, 	84.489998
40, 	0.439267, 	84.500000
41, 	0.436283, 	84.470001
42, 	0.433787, 	84.729996
43, 	0.429715, 	84.939995
44, 	0.426689, 	84.949997
45, 	0.425117, 	84.860001
46, 	0.421125, 	84.949997
47, 	0.418615, 	85.099998
48, 	0.416095, 	85.229996
49, 	0.413693, 	85.269997
50, 	0.411139, 	85.519997


==> data/main/old_fashionMNIST/krum_ex_noregret.txt <==
x, loss, y
1, 	1.970354, 	52.099998
2, 	0.933941, 	65.709999
3, 	0.811619, 	69.959999
4, 	0.750830, 	72.959999
5, 	0.711759, 	73.970001
6, 	0.684923, 	75.589996
7, 	0.668876, 	76.009995
8, 	0.650880, 	76.639999
9, 	0.639061, 	76.970001
10, 	0.630646, 	77.299995
11, 	0.617911, 	77.650002
12, 	0.607502, 	77.839996
13, 	0.597560, 	78.369995
14, 	0.589095, 	78.239998
15, 	0.580914, 	78.849998
16, 	0.571157, 	79.079994
17, 	0.562619, 	79.339996
18, 	0.555408, 	79.629997
19, 	0.546428, 	79.989998
20, 	0.539966, 	80.139999
21, 	0.531295, 	80.459999
22, 	0.524170, 	80.930000
23, 	0.517572, 	81.049995
24, 	0.511279, 	81.379997
25, 	0.506404, 	81.680000
26, 	0.498668, 	81.989998
27, 	0.492959, 	82.239998
28, 	0.488032, 	82.290001
29, 	0.483137, 	82.680000
30, 	0.478524, 	82.759995
31, 	0.473859, 	82.900002
32, 	0.469537, 	83.119995
33, 	0.465450, 	83.239998
34, 	0.461996, 	83.479996
35, 	0.457968, 	83.570000
36, 	0.454513, 	83.790001
37, 	0.449971, 	84.049995
38, 	0.446544, 	84.139999
39, 	0.443487, 	84.379997
40, 	0.440211, 	84.409996
41, 	0.437276, 	84.489998
42, 	0.434690, 	84.610001
43, 	0.431270, 	84.579994
44, 	0.428806, 	84.680000
45, 	0.425902, 	84.769997
46, 	0.423911, 	84.849998
47, 	0.421453, 	84.889999
48, 	0.419333, 	85.079994
49, 	0.416921, 	85.150002
50, 	0.414587, 	85.110001


==> data/main/old_fashionMNIST/krum_filterl2_Fashion-MNIST.txt <==
1, 	2.270427, 	24.580000
2, 	1.804562, 	59.779999
3, 	0.890002, 	67.949997
4, 	0.764948, 	72.769997
5, 	0.711279, 	74.479996
6, 	0.682829, 	75.479996
7, 	0.661031, 	76.110001
8, 	0.643603, 	76.309998
9, 	0.628770, 	76.750000
10, 	0.614135, 	77.430000
11, 	0.603176, 	77.799995
12, 	0.590160, 	78.279999
13, 	0.579891, 	78.790001
14, 	0.568146, 	79.079994
15, 	0.558727, 	79.139999
16, 	0.548025, 	79.729996
17, 	0.540136, 	80.169998
18, 	0.530426, 	80.369995
19, 	0.522592, 	80.709999
20, 	0.514856, 	81.369995
21, 	0.508342, 	81.519997
22, 	0.500236, 	81.919998
23, 	0.493794, 	82.159996
24, 	0.487786, 	82.430000
25, 	0.482775, 	82.610001
26, 	0.476894, 	82.970001
27, 	0.472025, 	83.009995
28, 	0.467107, 	83.229996
29, 	0.463446, 	83.199997
30, 	0.459806, 	83.360001
31, 	0.454635, 	83.610001
32, 	0.450865, 	83.820000
33, 	0.447436, 	83.809998
34, 	0.443747, 	84.119995
35, 	0.441412, 	84.159996
36, 	0.437575, 	84.339996
37, 	0.435193, 	84.320000
38, 	0.434000, 	84.369995
39, 	0.429372, 	84.549995
40, 	0.426554, 	84.659996
41, 	0.424318, 	84.790001
42, 	0.422540, 	84.729996
43, 	0.419683, 	84.970001
44, 	0.417426, 	84.949997
45, 	0.416021, 	84.959999
46, 	0.414080, 	84.919998
47, 	0.411072, 	85.150002
48, 	0.411310, 	85.220001
49, 	0.408678, 	85.150002
50, 	0.406225, 	85.360001


==> data/main/old_fashionMNIST/krum_krum.txt <==
x, loss, y
1, 	1.732618, 	58.809998
2, 	0.879388, 	65.489998
3, 	0.814841, 	68.580002
4, 	0.730979, 	73.529999
5, 	0.704442, 	74.949997
6, 	0.681703, 	74.559998
7, 	0.668705, 	75.180000
8, 	0.663514, 	75.470001
9, 	0.659801, 	75.619995
10, 	0.660907, 	75.489998
11, 	0.657906, 	75.669998
12, 	0.655749, 	75.830002
13, 	0.659100, 	75.680000
14, 	0.658105, 	75.750000
15, 	0.658248, 	75.839996
16, 	0.627813, 	76.720001
17, 	0.633260, 	76.459999
18, 	0.635761, 	76.339996
19, 	0.635000, 	76.320000
20, 	0.639402, 	76.119995
21, 	0.636235, 	76.229996
22, 	0.634136, 	76.379997
23, 	0.640250, 	76.080002
24, 	0.641249, 	75.939995
25, 	0.643142, 	75.790001
26, 	0.601098, 	78.080002
27, 	0.601862, 	77.979996
28, 	0.602332, 	77.869995
29, 	0.603888, 	77.729996
30, 	0.603872, 	77.750000
31, 	0.602825, 	78.009995
32, 	0.602506, 	78.059998
33, 	0.602238, 	77.970001
34, 	0.605017, 	77.650002
35, 	0.607479, 	77.610001
36, 	0.608666, 	77.570000
37, 	0.607536, 	77.459999
38, 	0.609406, 	77.400002
39, 	0.609490, 	77.360001
40, 	0.608437, 	77.379997
41, 	0.609271, 	77.360001
42, 	0.610401, 	77.320000
43, 	0.611045, 	77.309998
44, 	0.616838, 	77.080002
45, 	0.617911, 	77.040001
46, 	0.619191, 	76.979996
47, 	0.619755, 	76.939995
48, 	0.620285, 	76.900002
49, 	0.571360, 	79.430000
50, 	0.572620, 	79.470001


==> data/main/old_fashionMNIST/krum_mom_ex_noregret.txt <==
x, loss, y
1, 	2.255349, 	27.129999
2, 	1.243082, 	61.539997
3, 	0.859029, 	67.949997
4, 	0.783884, 	70.889999
5, 	0.741139, 	72.959999
6, 	0.706022, 	74.900002
7, 	0.680000, 	75.570000
8, 	0.656443, 	76.919998
9, 	0.638496, 	77.479996
10, 	0.623275, 	77.849998
11, 	0.611045, 	78.110001
12, 	0.598882, 	78.619995
13, 	0.587763, 	78.909996
14, 	0.578115, 	79.279999
15, 	0.568419, 	79.549995
16, 	0.558758, 	79.820000
17, 	0.550145, 	80.209999
18, 	0.541942, 	80.419998
19, 	0.534965, 	80.709999
20, 	0.525744, 	81.059998
21, 	0.517631, 	81.470001
22, 	0.510781, 	81.659996
23, 	0.503689, 	82.029999
24, 	0.497877, 	82.279999
25, 	0.493565, 	82.369995
26, 	0.485742, 	82.659996
27, 	0.479124, 	82.759995
28, 	0.473657, 	83.089996
29, 	0.469508, 	83.409996
30, 	0.465195, 	83.529999
31, 	0.460295, 	83.669998
32, 	0.456263, 	84.000000
33, 	0.453690, 	83.909996
34, 	0.449128, 	84.029999
35, 	0.445505, 	84.150002
36, 	0.441818, 	84.299995
37, 	0.439667, 	84.360001
38, 	0.436137, 	84.559998
39, 	0.433468, 	84.629997
40, 	0.430440, 	84.790001
41, 	0.427223, 	84.879997
42, 	0.425462, 	84.820000
43, 	0.422659, 	84.949997
44, 	0.420954, 	85.059998
45, 	0.418126, 	85.089996
46, 	0.416602, 	85.099998
47, 	0.414052, 	85.229996
48, 	0.411881, 	85.409996
49, 	0.409506, 	85.500000
50, 	0.407449, 	85.459999


==> data/main/old_fashionMNIST/krum_mom_filterl2.txt <==
x, loss, y
1, 	2.149090, 	42.189999
2, 	0.982024, 	66.419998
3, 	0.817982, 	70.299995
4, 	0.752729, 	72.939995
5, 	0.711357, 	74.220001
6, 	0.682611, 	75.799995
7, 	0.663686, 	76.019997
8, 	0.643332, 	76.970001
9, 	0.631060, 	77.320000
10, 	0.619594, 	77.589996
11, 	0.608282, 	77.989998
12, 	0.598245, 	78.360001
13, 	0.589450, 	78.669998
14, 	0.579594, 	78.939995
15, 	0.570853, 	79.290001
16, 	0.561433, 	79.639999
17, 	0.554873, 	79.650002
18, 	0.545876, 	80.110001
19, 	0.537789, 	80.309998
20, 	0.530531, 	80.739998
21, 	0.522965, 	80.989998
22, 	0.517554, 	81.110001
23, 	0.509308, 	81.599998
24, 	0.504539, 	81.699997
25, 	0.497783, 	82.000000
26, 	0.491883, 	82.189995
27, 	0.487590, 	82.479996
28, 	0.482644, 	82.629997
29, 	0.477284, 	82.879997
30, 	0.472137, 	83.159996
31, 	0.468598, 	83.299995
32, 	0.464282, 	83.459999
33, 	0.459903, 	83.699997
34, 	0.455972, 	83.750000
35, 	0.452110, 	83.939995
36, 	0.448222, 	84.019997
37, 	0.445745, 	84.189995
38, 	0.442873, 	84.059998
39, 	0.440552, 	84.239998
40, 	0.436242, 	84.559998
41, 	0.433441, 	84.619995
42, 	0.430271, 	84.809998
43, 	0.429572, 	84.739998
44, 	0.425965, 	84.849998
45, 	0.422322, 	84.919998
46, 	0.419685, 	85.070000
47, 	0.418085, 	85.139999
48, 	0.416190, 	85.169998
49, 	0.413802, 	85.339996
50, 	0.411284, 	85.419998


==> data/main/old_fashionMNIST/krum_trimmedmean.txt <==
x, loss, y
1, 	1.493089, 	61.750000
2, 	0.872444, 	69.629997
3, 	0.761228, 	73.570000
4, 	0.710797, 	74.290001
5, 	0.682400, 	75.299995
6, 	0.664199, 	76.159996
7, 	0.645717, 	76.830002
8, 	0.632914, 	77.059998
9, 	0.620568, 	77.479996
10, 	0.610660, 	77.900002
11, 	0.599845, 	78.129997
12, 	0.589931, 	78.449997
13, 	0.581028, 	78.769997
14, 	0.573084, 	78.869995
15, 	0.562621, 	79.269997
16, 	0.554499, 	79.509995
17, 	0.547676, 	79.979996
18, 	0.538766, 	80.379997
19, 	0.530691, 	80.619995
20, 	0.522878, 	81.040001
21, 	0.516064, 	81.339996
22, 	0.509799, 	81.489998
23, 	0.503391, 	81.860001
24, 	0.497224, 	82.070000
25, 	0.491361, 	82.229996
26, 	0.485858, 	82.559998
27, 	0.481488, 	82.739998
28, 	0.475964, 	82.939995
29, 	0.470908, 	83.169998
30, 	0.466590, 	83.439995
31, 	0.461829, 	83.559998
32, 	0.457954, 	83.809998
33, 	0.453670, 	84.029999
34, 	0.450706, 	84.040001
35, 	0.446265, 	84.320000
36, 	0.442933, 	84.349998
37, 	0.440243, 	84.579994
38, 	0.437783, 	84.509995
39, 	0.434116, 	84.549995
40, 	0.431159, 	84.750000
41, 	0.429134, 	84.839996
42, 	0.425680, 	84.979996
43, 	0.423309, 	85.040001
44, 	0.421029, 	85.259995
45, 	0.419626, 	85.180000
46, 	0.416821, 	85.239998
47, 	0.415071, 	85.239998
48, 	0.412821, 	85.360001
49, 	0.411444, 	85.400002
50, 	0.409532, 	85.459999


==> data/main/old_fashionMNIST/modelpoisoning_average.txt <==
x, loss, y
1, 	-1194.867920, 	30.000000
2, 	-1114.559570, 	30.000000
3, 	-586.789551, 	40.000000
4, 	-468.648804, 	30.000000
5, 	-308.047089, 	30.000000
6, 	-268.127167, 	30.000000
7, 	-174.359131, 	30.000000
8, 	-200.497864, 	30.000000
9, 	-135.787827, 	60.000000
10, 	-156.507965, 	30.000000
11, 	-123.584190, 	60.000000
12, 	-133.778427, 	30.000000
13, 	-115.654251, 	40.000000
14, 	-132.725388, 	30.000000
15, 	-113.002800, 	70.000000
16, 	-124.113762, 	40.000000
17, 	-121.197151, 	80.000000
18, 	-120.036552, 	70.000000
19, 	-124.229790, 	80.000000
20, 	-121.078659, 	100.000000
21, 	-124.110008, 	100.000000
22, 	-125.162628, 	100.000000
23, 	-124.310600, 	100.000000
24, 	-123.975861, 	100.000000
25, 	-124.466286, 	100.000000
26, 	-125.716164, 	100.000000
27, 	-124.505722, 	100.000000
28, 	-124.869614, 	100.000000
29, 	-125.939430, 	100.000000
30, 	-127.116669, 	100.000000

==> data/main/old_fashionMNIST/modelpoisoning_bulyankrum.txt <==
x, loss, y
1, 	-5.537032, 	40.000000
2, 	-15.991043, 	10.000000
3, 	-17.272924, 	10.000000
4, 	-19.510374, 	20.000000
5, 	-22.627110, 	20.000000
6, 	-24.039181, 	20.000000
7, 	-28.288761, 	20.000000
8, 	-29.419741, 	20.000000
9, 	-30.993227, 	20.000000
10, 	-31.406006, 	20.000000
11, 	-32.844872, 	20.000000
12, 	-33.635323, 	20.000000
13, 	-35.591286, 	20.000000
14, 	-36.641994, 	20.000000
15, 	-37.757935, 	40.000000
16, 	-38.279594, 	30.000000
17, 	-40.385834, 	40.000000
18, 	-40.732983, 	40.000000
19, 	-41.351860, 	40.000000
20, 	-41.972015, 	40.000000
21, 	-43.241009, 	40.000000
22, 	-42.155056, 	40.000000
23, 	-43.013477, 	40.000000
24, 	-43.593201, 	40.000000
25, 	-45.299530, 	40.000000
26, 	-44.840286, 	40.000000
27, 	-46.043907, 	40.000000
28, 	-46.145863, 	50.000000
29, 	-46.285656, 	50.000000
30, 	-46.482861, 	50.000000
31, 	-47.536255, 	60.000000
32, 	-48.399143, 	50.000000
33, 	-47.918064, 	60.000000
34, 	-48.882500, 	60.000000
35, 	-49.347225, 	70.000000
36, 	-48.965115, 	60.000000
37, 	-48.944923, 	60.000000
38, 	-50.311161, 	60.000000
39, 	-50.387646, 	60.000000
40, 	-51.038063, 	60.000000
41, 	-51.089539, 	60.000000
42, 	-51.968063, 	60.000000
43, 	-51.722267, 	70.000000
44, 	-52.302704, 	70.000000
45, 	-52.851654, 	70.000000
46, 	-52.941952, 	60.000000
47, 	-54.124905, 	70.000000
48, 	-54.013702, 	60.000000
49, 	-54.928558, 	60.000000
50, 	-55.205006, 	70.000000


==> data/main/old_fashionMNIST/modelpoisoning_bulyantrimmedmean.txt <==
x, loss, y
1, 	-61.597496, 	40.000000
2, 	-104.857635, 	50.000000
3, 	-100.050964, 	60.000000
4, 	-96.431259, 	60.000000
5, 	-97.460808, 	70.000000
6, 	-96.400299, 	80.000000
7, 	-94.909622, 	90.000000
8, 	-94.365829, 	80.000000
9, 	-95.331848, 	80.000000
10, 	-95.985924, 	90.000000
11, 	-95.987946, 	100.000000
12, 	-97.591904, 	100.000000
13, 	-97.325653, 	100.000000
14, 	-98.942001, 	100.000000
15, 	-96.778839, 	100.000000
16, 	-102.013306, 	100.000000
17, 	-100.565285, 	100.000000
18, 	-102.807755, 	100.000000
19, 	-101.990646, 	100.000000
20, 	-100.501228, 	100.000000
21, 	-103.465019, 	100.000000
22, 	-104.035133, 	100.000000
23, 	-104.736687, 	100.000000
24, 	-103.646912, 	100.000000
25, 	-103.291176, 	100.000000
26, 	-106.192131, 	100.000000
27, 	-105.398651, 	100.000000
28, 	-103.874886, 	100.000000
29, 	-105.979233, 	100.000000
30, 	-104.398804, 	100.000000
31, 	-106.450478, 	100.000000
32, 	-104.488754, 	100.000000
33, 	-106.760742, 	100.000000
34, 	-107.239471, 	100.000000
35, 	-106.473877, 	100.000000
36, 	-105.313873, 	100.000000
37, 	-107.242630, 	100.000000
38, 	-109.322273, 	100.000000
39, 	-106.329926, 	100.000000
40, 	-108.823586, 	100.000000
41, 	-109.804314, 	100.000000
42, 	-107.708824, 	100.000000
43, 	-107.697548, 	100.000000
44, 	-107.092300, 	100.000000
45, 	-110.488823, 	100.000000
46, 	-109.135406, 	100.000000
47, 	-109.059921, 	100.000000
48, 	-108.446907, 	100.000000
49, 	-110.108086, 	100.000000
50, 	-109.657089, 	100.000000


==> data/main/old_fashionMNIST/modelpoisoning_ex_noregret.txt <==
x, loss, y
1, 	-0.846440, 	10.000000
2, 	-3.606471, 	0.000000
3, 	-4.893965, 	0.000000
4, 	-5.966206, 	10.000000
5, 	-6.924287, 	10.000000
6, 	-9.452196, 	10.000000
7, 	-10.296308, 	10.000000
8, 	-10.909469, 	10.000000
9, 	-12.227876, 	10.000000
10, 	-12.742748, 	20.000000
11, 	-12.940155, 	10.000000
12, 	-13.545026, 	20.000000
13, 	-13.410723, 	10.000000
14, 	-14.470058, 	20.000000
15, 	-14.816924, 	20.000000
16, 	-15.368946, 	20.000000
17, 	-16.540865, 	20.000000
18, 	-16.521473, 	20.000000
19, 	-17.997496, 	20.000000
20, 	-17.909704, 	20.000000
21, 	-18.934164, 	20.000000
22, 	-19.840418, 	20.000000
23, 	-20.283707, 	20.000000
24, 	-21.397552, 	20.000000
25, 	-22.222330, 	20.000000
26, 	-22.999458, 	20.000000
27, 	-23.378738, 	20.000000
28, 	-24.203957, 	20.000000
29, 	-24.171509, 	20.000000
30, 	-25.817125, 	20.000000
31, 	-26.672123, 	20.000000
32, 	-27.678787, 	20.000000
33, 	-28.528145, 	20.000000
34, 	-29.210125, 	20.000000
35, 	-29.678606, 	20.000000
36, 	-30.448257, 	20.000000
37, 	-31.320787, 	20.000000
38, 	-32.492001, 	20.000000
39, 	-33.408562, 	20.000000
40, 	-34.714317, 	20.000000
41, 	-35.108910, 	20.000000
42, 	-36.204330, 	20.000000
43, 	-37.870651, 	20.000000
44, 	-38.953548, 	20.000000
45, 	-40.916584, 	20.000000
46, 	-42.131279, 	20.000000
47, 	-42.962021, 	20.000000
48, 	-44.492676, 	30.000000
49, 	-45.719723, 	20.000000
50, 	-48.015377, 	50.000000


==> data/main/old_fashionMNIST/modelpoisoning_filterl2.txt <==
x, loss, y
1, 	-1.310750, 	10.000000
2, 	-4.388945, 	0.000000
3, 	-5.738524, 	0.000000
4, 	-5.691936, 	10.000000
5, 	-6.685546, 	10.000000
6, 	-8.391750, 	10.000000
7, 	-9.418179, 	20.000000
8, 	-10.552332, 	20.000000
9, 	-11.727090, 	20.000000
10, 	-12.670249, 	20.000000
11, 	-13.163141, 	20.000000
12, 	-13.136139, 	20.000000
13, 	-13.752754, 	10.000000
14, 	-14.903973, 	10.000000
15, 	-15.735470, 	20.000000
16, 	-16.293537, 	20.000000
17, 	-17.440096, 	10.000000
18, 	-18.068811, 	20.000000
19, 	-19.026335, 	20.000000
20, 	-20.041918, 	20.000000
21, 	-20.376129, 	20.000000
22, 	-20.904245, 	20.000000
23, 	-22.205593, 	20.000000
24, 	-23.786537, 	20.000000
25, 	-23.460920, 	20.000000
26, 	-24.406012, 	20.000000
27, 	-25.587688, 	20.000000
28, 	-26.427839, 	20.000000
29, 	-26.343723, 	20.000000
30, 	-28.193981, 	20.000000
31, 	-29.266027, 	20.000000
32, 	-28.996490, 	20.000000
33, 	-31.256844, 	20.000000
34, 	-32.505062, 	20.000000
35, 	-33.957588, 	20.000000
36, 	-35.365730, 	20.000000
37, 	-36.428478, 	20.000000
38, 	-37.931881, 	20.000000
39, 	-39.306755, 	20.000000
40, 	-41.315002, 	20.000000
41, 	-43.113892, 	20.000000
42, 	-44.150589, 	20.000000
43, 	-46.059208, 	30.000000
44, 	-46.949524, 	30.000000
45, 	-48.008072, 	30.000000
46, 	-51.324043, 	30.000000
47, 	-52.984039, 	30.000000
48, 	-54.627884, 	30.000000
49, 	-56.790909, 	40.000000
50, 	-58.730293, 	30.000000

==> data/main/old_fashionMNIST/modelpoisoning_krum.txt <==
x, loss, y
1, 	0.153035, 	0.000000
2, 	0.210860, 	0.000000
3, 	0.563757, 	0.000000
4, 	-0.770769, 	0.000000
5, 	-1.886063, 	0.000000
6, 	-1.350015, 	0.000000
7, 	-3.177482, 	0.000000
8, 	-2.450957, 	0.000000
9, 	-3.644942, 	10.000000
10, 	-2.618603, 	0.000000
11, 	-2.308007, 	0.000000
12, 	-0.529285, 	10.000000
13, 	-2.561862, 	0.000000
14, 	-0.840266, 	0.000000
15, 	-3.180687, 	0.000000
16, 	-2.330834, 	0.000000
17, 	-3.337947, 	0.000000
18, 	-3.849009, 	0.000000
19, 	-4.251250, 	0.000000
20, 	-3.754179, 	0.000000
21, 	-1.089091, 	0.000000
22, 	-3.396838, 	0.000000
23, 	-4.610470, 	0.000000
24, 	-5.322077, 	0.000000
25, 	-5.135653, 	0.000000
26, 	-4.377597, 	0.000000
27, 	-3.010370, 	0.000000
28, 	-5.706296, 	0.000000
29, 	-3.404049, 	0.000000
30, 	-4.881240, 	0.000000
31, 	-4.883267, 	0.000000
32, 	-3.595965, 	0.000000
33, 	-4.856241, 	0.000000
34, 	-5.965526, 	0.000000
35, 	-4.126487, 	0.000000
36, 	-4.863816, 	0.000000
37, 	-5.318286, 	0.000000
38, 	-3.531414, 	0.000000
39, 	-4.799459, 	0.000000
40, 	-3.183980, 	0.000000
41, 	-1.871081, 	0.000000
42, 	-3.292183, 	0.000000
43, 	-2.277204, 	0.000000
44, 	-2.488173, 	0.000000
45, 	-1.134031, 	0.000000
46, 	-1.279156, 	0.000000
47, 	0.042313, 	0.000000
48, 	-1.228374, 	0.000000
49, 	-1.190781, 	0.000000
50, 	-0.493415, 	0.000000


==> data/main/old_fashionMNIST/modelpoisoning_mom_ex_noregret.txt <==
x, loss, y
1, 	0.106926, 	0.000000
2, 	1.882129, 	0.000000
3, 	1.838918, 	0.000000
4, 	1.498097, 	0.000000
5, 	-0.481214, 	0.000000
6, 	-1.586668, 	0.000000
7, 	-3.304661, 	10.000000
8, 	-4.604170, 	10.000000
9, 	-5.788584, 	10.000000
10, 	-6.374348, 	20.000000
11, 	-7.523606, 	20.000000
12, 	-9.014091, 	20.000000
13, 	-9.357544, 	10.000000
14, 	-10.539026, 	20.000000
15, 	-11.726139, 	20.000000
16, 	-12.166916, 	20.000000
17, 	-13.163489, 	20.000000
18, 	-14.082729, 	20.000000
19, 	-14.468118, 	20.000000
20, 	-15.458797, 	20.000000
21, 	-16.623989, 	20.000000
22, 	-17.647181, 	20.000000
23, 	-18.324669, 	20.000000
24, 	-19.747776, 	20.000000
25, 	-20.223118, 	20.000000
26, 	-21.523869, 	20.000000
27, 	-22.145693, 	20.000000
28, 	-23.572300, 	20.000000
29, 	-24.395229, 	20.000000
30, 	-26.233120, 	20.000000
31, 	-27.239330, 	20.000000
32, 	-28.123154, 	20.000000
33, 	-29.697350, 	20.000000
34, 	-31.692909, 	20.000000
35, 	-31.985390, 	20.000000
36, 	-33.384922, 	20.000000
37, 	-34.838455, 	20.000000
38, 	-36.537979, 	20.000000
39, 	-38.445480, 	30.000000
40, 	-39.535145, 	30.000000
41, 	-41.803764, 	30.000000
42, 	-42.827259, 	30.000000
43, 	-44.504486, 	30.000000
44, 	-45.899521, 	30.000000
45, 	-47.242599, 	50.000000
46, 	-48.615135, 	50.000000


==> data/main/old_fashionMNIST/modelpoisoning_mom_filterl2.txt <==
x, loss, y
1, 	-0.741601, 	0.000000
2, 	1.385538, 	0.000000
3, 	1.539334, 	0.000000
4, 	0.063122, 	10.000000
5, 	-1.088444, 	10.000000
6, 	-1.677175, 	10.000000
7, 	-2.030490, 	10.000000
8, 	-2.708473, 	10.000000
9, 	-2.908864, 	20.000000
10, 	-3.452823, 	10.000000
11, 	-3.582937, 	10.000000
12, 	-3.338399, 	20.000000
13, 	-4.099428, 	10.000000
14, 	-4.406725, 	10.000000
15, 	-4.707663, 	10.000000
16, 	-5.070128, 	20.000000
17, 	-5.256135, 	20.000000
18, 	-5.856748, 	20.000000
19, 	-6.219549, 	20.000000
20, 	-7.034804, 	20.000000
21, 	-7.897364, 	20.000000
22, 	-8.079003, 	20.000000
23, 	-9.137556, 	20.000000
24, 	-9.749334, 	20.000000
25, 	-10.582270, 	20.000000
26, 	-11.971870, 	20.000000
27, 	-12.283726, 	20.000000
28, 	-13.859469, 	20.000000
29, 	-14.365568, 	20.000000
30, 	-15.027678, 	20.000000
31, 	-15.589928, 	20.000000
32, 	-16.588745, 	20.000000
33, 	-18.252922, 	20.000000
34, 	-19.682043, 	20.000000
35, 	-20.339844, 	20.000000
36, 	-20.964207, 	20.000000
37, 	-23.403219, 	20.000000
38, 	-24.527798, 	20.000000
39, 	-25.381607, 	20.000000
40, 	-26.463366, 	20.000000
41, 	-28.500311, 	30.000000
42, 	-29.413918, 	30.000000
43, 	-31.297922, 	30.000000
44, 	-33.652206, 	30.000000
45, 	-35.194527, 	30.000000
46, 	-37.070820, 	30.000000
47, 	-38.005157, 	40.000000
48, 	-40.353149, 	40.000000
49, 	-42.142776, 	40.000000
50, 	-42.821743, 	40.000000

==> data/main/old_fashionMNIST/modelpoisoning_trimmedmean.txt <==
x, loss, y
1, 	-18.447290, 	30.000000
2, 	-36.761486, 	40.000000
3, 	-37.494942, 	50.000000
4, 	-40.177143, 	50.000000
5, 	-43.755272, 	70.000000
6, 	-47.579960, 	70.000000
7, 	-50.749691, 	70.000000
8, 	-52.532726, 	100.000000
9, 	-54.913994, 	100.000000
10, 	-56.957386, 	100.000000
11, 	-58.678555, 	100.000000
12, 	-61.474667, 	100.000000
13, 	-63.470371, 	100.000000
14, 	-63.931259, 	100.000000
15, 	-66.286301, 	100.000000
16, 	-66.600540, 	100.000000
17, 	-68.275246, 	100.000000
18, 	-69.322388, 	100.000000
19, 	-69.674301, 	100.000000
20, 	-72.701836, 	100.000000
21, 	-72.015625, 	100.000000
22, 	-71.828415, 	100.000000
23, 	-73.577118, 	100.000000
24, 	-74.553589, 	100.000000
25, 	-75.615982, 	100.000000
26, 	-76.098549, 	100.000000
27, 	-75.194450, 	100.000000
28, 	-76.039406, 	100.000000
29, 	-78.622322, 	100.000000
30, 	-78.358162, 	100.000000
31, 	-78.720726, 	100.000000
32, 	-79.167412, 	100.000000
33, 	-79.223305, 	100.000000
34, 	-80.734138, 	100.000000
35, 	-79.336319, 	100.000000
36, 	-80.903221, 	100.000000
37, 	-81.749252, 	100.000000
38, 	-82.508377, 	100.000000
39, 	-83.538803, 	100.000000
40, 	-83.119507, 	100.000000
41, 	-83.993690, 	100.000000
42, 	-84.726677, 	100.000000
43, 	-84.862671, 	100.000000
44, 	-84.327637, 	100.000000
45, 	-86.312935, 	100.000000
46, 	-85.173073, 	100.000000
47, 	-86.086372, 	100.000000
48, 	-86.716934, 	100.000000
49, 	-85.908096, 	100.000000
50, 	-86.458885, 	100.000000


==> data/main/old_fashionMNIST/noattack_average.txt <==
x, loss, y
1, 	2.208153, 	28.820000
2, 	1.018254, 	64.979996
3, 	0.811154, 	69.820000
4, 	0.745856, 	73.199997
5, 	0.699429, 	74.949997
6, 	0.670354, 	75.860001
7, 	0.650200, 	76.599998
8, 	0.633282, 	77.080002
9, 	0.619154, 	77.570000
10, 	0.606592, 	78.000000
11, 	0.593352, 	78.400002
12, 	0.581609, 	78.849998
13, 	0.572299, 	78.739998
14, 	0.559553, 	79.339996
15, 	0.548995, 	79.680000
16, 	0.541866, 	79.919998
17, 	0.528386, 	80.509995
18, 	0.517725, 	81.000000
19, 	0.508314, 	81.409996
20, 	0.502498, 	81.680000
21, 	0.493353, 	82.089996
22, 	0.485319, 	82.540001
23, 	0.478169, 	82.750000
24, 	0.471339, 	82.949997
25, 	0.465720, 	83.159996
26, 	0.459208, 	83.519997
27, 	0.454425, 	83.750000
28, 	0.448129, 	83.879997
29, 	0.444997, 	84.079994
30, 	0.437484, 	84.439995


==> data/main/old_fashionMNIST/noattack_bulyankrum.txt <==
x, loss, y
1, 	2.207856, 	32.380001
2, 	0.966460, 	66.199997
3, 	0.779956, 	72.430000
4, 	0.715707, 	74.199997
5, 	0.686277, 	74.979996
6, 	0.660742, 	76.110001
7, 	0.641740, 	76.849998
8, 	0.626180, 	77.470001
9, 	0.612505, 	77.989998
10, 	0.599811, 	78.309998
11, 	0.586801, 	78.599998
12, 	0.573958, 	78.989998
13, 	0.564564, 	79.360001
14, 	0.552010, 	79.750000
15, 	0.541962, 	80.239998
16, 	0.533076, 	80.669998
17, 	0.522638, 	81.029999
18, 	0.515191, 	81.360001
19, 	0.504354, 	81.709999
20, 	0.498137, 	82.089996
21, 	0.489063, 	82.449997
22, 	0.481833, 	82.779999
23, 	0.475849, 	82.959999
24, 	0.467187, 	83.479996
25, 	0.461949, 	83.529999
26, 	0.456674, 	83.809998
27, 	0.453786, 	83.779999
28, 	0.447623, 	83.970001
29, 	0.441937, 	84.400002
30, 	0.436784, 	84.589996
31, 	0.430143, 	84.839996
32, 	0.428354, 	84.869995
33, 	0.423779, 	84.959999
34, 	0.419965, 	84.989998
35, 	0.415764, 	85.329994
36, 	0.411749, 	85.379997
37, 	0.408193, 	85.529999
38, 	0.405237, 	85.809998
39, 	0.401195, 	85.729996
40, 	0.399662, 	85.889999
41, 	0.395616, 	86.079994
42, 	0.392833, 	86.250000
43, 	0.391717, 	86.180000
44, 	0.388596, 	86.349998
45, 	0.385441, 	86.419998
46, 	0.384931, 	86.269997
47, 	0.381191, 	86.489998
48, 	0.378550, 	86.680000
49, 	0.377713, 	86.729996
50, 	0.374443, 	86.769997


==> data/main/old_fashionMNIST/noattack_bulyantrimmedmean.txt <==
x, loss, y
1, 	1.531875, 	61.189999
2, 	0.836884, 	69.650002
3, 	0.748777, 	72.709999
4, 	0.698403, 	74.729996
5, 	0.664954, 	76.180000
6, 	0.638814, 	76.729996
7, 	0.620826, 	77.470001
8, 	0.606069, 	77.979996
9, 	0.592215, 	78.229996
10, 	0.579135, 	78.939995
11, 	0.569767, 	79.000000
12, 	0.555681, 	79.629997
13, 	0.543435, 	80.269997
14, 	0.532297, 	80.619995
15, 	0.522834, 	81.169998
16, 	0.511633, 	81.680000
17, 	0.504001, 	82.009995
18, 	0.495420, 	82.239998
19, 	0.486349, 	82.709999
20, 	0.479063, 	83.139999
21, 	0.472711, 	83.459999
22, 	0.466778, 	83.589996
23, 	0.459671, 	83.839996
24, 	0.453185, 	83.970001
25, 	0.450153, 	84.209999
26, 	0.444229, 	84.419998
27, 	0.438902, 	84.610001
28, 	0.435783, 	84.739998
29, 	0.430135, 	84.909996
30, 	0.425975, 	85.000000
31, 	0.423082, 	85.139999
32, 	0.422678, 	84.949997
33, 	0.415470, 	85.309998
34, 	0.413297, 	85.329994
35, 	0.409971, 	85.439995
36, 	0.406686, 	85.599998
37, 	0.406558, 	85.529999
38, 	0.401555, 	85.790001
39, 	0.398892, 	85.779999
40, 	0.397663, 	85.779999
41, 	0.394393, 	85.989998
42, 	0.392026, 	85.879997
43, 	0.390230, 	86.009995
44, 	0.388004, 	86.139999
45, 	0.386275, 	86.150002
46, 	0.383731, 	86.309998
47, 	0.381783, 	86.360001
48, 	0.379358, 	86.449997
49, 	0.377685, 	86.629997
50, 	0.376086, 	86.579994


==> data/main/old_fashionMNIST/noattack_ex_noregret.txt <==
x, loss, y
1, 	1.504751, 	56.590000
2, 	0.866248, 	67.070000
3, 	0.781438, 	70.680000
4, 	0.729478, 	73.549995
5, 	0.691990, 	75.169998
6, 	0.659077, 	76.339996
7, 	0.634636, 	77.110001
8, 	0.617369, 	77.779999
9, 	0.599666, 	78.489998
10, 	0.587124, 	78.639999
11, 	0.573525, 	79.169998
12, 	0.561547, 	79.459999
13, 	0.549390, 	80.000000
14, 	0.537958, 	80.389999
15, 	0.528357, 	80.820000
16, 	0.518884, 	81.290001
17, 	0.509338, 	81.509995
18, 	0.502107, 	81.939995
19, 	0.493674, 	82.369995
20, 	0.485967, 	82.669998
21, 	0.479132, 	83.000000
22, 	0.472931, 	83.110001
23, 	0.468697, 	83.369995
24, 	0.461092, 	83.739998
25, 	0.456435, 	83.779999
26, 	0.449782, 	84.059998
27, 	0.447204, 	84.189995
28, 	0.440528, 	84.459999
29, 	0.437724, 	84.610001
30, 	0.434347, 	84.680000
31, 	0.430482, 	84.909996
32, 	0.424498, 	85.019997
33, 	0.420090, 	85.089996
34, 	0.418371, 	85.159996
35, 	0.413713, 	85.400002
36, 	0.409726, 	85.610001
37, 	0.406936, 	85.509995
38, 	0.405413, 	85.489998
39, 	0.402315, 	85.540001
40, 	0.400126, 	85.650002
41, 	0.396996, 	85.860001
42, 	0.392749, 	85.939995
43, 	0.390432, 	86.139999
44, 	0.388886, 	86.279999
45, 	0.387174, 	86.279999
46, 	0.383590, 	86.339996
47, 	0.381637, 	86.430000
48, 	0.379598, 	86.579994
49, 	0.377123, 	86.599998
50, 	0.377334, 	86.650002


==> data/main/old_fashionMNIST/noattack_filterl2.txt <==
x, loss, y
1, 	1.625424, 	58.139999
2, 	0.865935, 	68.159996
3, 	0.767927, 	72.290001
4, 	0.711163, 	74.019997
5, 	0.677141, 	75.070000
6, 	0.652685, 	76.409996
7, 	0.631836, 	77.199997
8, 	0.619210, 	77.529999
9, 	0.599831, 	78.299995
10, 	0.585987, 	78.699997
11, 	0.574632, 	79.040001
12, 	0.560370, 	79.479996
13, 	0.548077, 	80.029999
14, 	0.537387, 	80.519997
15, 	0.526567, 	81.029999
16, 	0.516181, 	81.220001
17, 	0.506504, 	81.729996
18, 	0.498458, 	81.989998
19, 	0.488430, 	82.389999
20, 	0.480189, 	82.949997
21, 	0.472573, 	83.339996
22, 	0.466277, 	83.500000
23, 	0.459211, 	83.839996
24, 	0.453951, 	83.970001
25, 	0.448017, 	84.220001
26, 	0.443172, 	84.320000
27, 	0.439172, 	84.659996
28, 	0.432599, 	84.669998
29, 	0.428193, 	85.009995
30, 	0.424290, 	85.019997
31, 	0.420278, 	85.279999
32, 	0.418879, 	85.199997
33, 	0.412849, 	85.459999
34, 	0.410473, 	85.449997
35, 	0.405532, 	85.610001
36, 	0.402615, 	85.769997
37, 	0.399134, 	86.000000
38, 	0.396324, 	86.029999
39, 	0.393290, 	86.040001
40, 	0.391891, 	86.059998
41, 	0.389062, 	86.159996
42, 	0.386558, 	86.329994
43, 	0.384150, 	86.419998
44, 	0.382713, 	86.509995
45, 	0.379707, 	86.720001
46, 	0.378887, 	86.619995
47, 	0.375628, 	86.650002
48, 	0.373900, 	86.769997
49, 	0.372574, 	86.900002
50, 	0.370216, 	86.909996


==> data/main/old_fashionMNIST/noattack_krum.txt <==
x, loss, y
1, 	1.437143, 	55.439999
2, 	0.871753, 	66.439995
3, 	0.796003, 	70.759995
4, 	0.756316, 	71.290001
5, 	0.722836, 	73.309998
6, 	0.702643, 	74.009995
7, 	0.673630, 	75.659996
8, 	0.648045, 	76.379997
9, 	0.642605, 	76.919998
10, 	0.613495, 	77.709999
11, 	0.625473, 	76.610001
12, 	0.659907, 	75.070000
13, 	0.587184, 	78.729996
14, 	0.582752, 	79.189995
15, 	0.569409, 	78.930000
16, 	0.556800, 	79.669998
17, 	0.554292, 	79.860001
18, 	0.543094, 	79.959999
19, 	0.538347, 	80.269997
20, 	0.524593, 	80.869995
21, 	0.537715, 	80.259995
22, 	0.533571, 	80.610001
23, 	0.512328, 	81.269997
24, 	0.506951, 	81.089996
25, 	0.503353, 	81.339996
26, 	0.498373, 	81.689995
27, 	0.483073, 	82.309998
28, 	0.494796, 	81.829994
29, 	0.489329, 	82.159996
30, 	0.471956, 	83.009995
31, 	0.459197, 	83.579994
32, 	0.460830, 	83.209999
33, 	0.454363, 	83.900002
34, 	0.450885, 	84.079994
35, 	0.459263, 	83.379997
36, 	0.462455, 	83.509995
37, 	0.459752, 	83.110001
38, 	0.448229, 	83.769997
39, 	0.442963, 	83.860001
40, 	0.439623, 	84.049995
41, 	0.436305, 	84.449997
42, 	0.444587, 	83.869995
43, 	0.453897, 	83.529999
44, 	0.435109, 	84.449997
45, 	0.445104, 	84.259995
46, 	0.429412, 	84.529999
47, 	0.425960, 	84.930000
48, 	0.420381, 	85.099998
49, 	0.425038, 	84.570000
50, 	0.422520, 	84.919998


==> data/main/old_fashionMNIST/noattack_mom_ex_noregret.txt <==
x, loss, y
1, 	1.782052, 	57.209999
2, 	0.867255, 	67.439995
3, 	0.782557, 	71.389999
4, 	0.735631, 	73.070000
5, 	0.697124, 	75.009995
6, 	0.670704, 	75.229996
7, 	0.645499, 	76.889999
8, 	0.627869, 	77.489998
9, 	0.612789, 	77.949997
10, 	0.598278, 	78.549995
11, 	0.587129, 	78.639999
12, 	0.575311, 	79.099998
13, 	0.564474, 	79.309998
14, 	0.552401, 	79.669998
15, 	0.543360, 	80.089996
16, 	0.532667, 	80.659996
17, 	0.523918, 	81.089996
18, 	0.516061, 	81.500000
19, 	0.508854, 	81.809998
20, 	0.499084, 	81.949997
21, 	0.490664, 	82.309998
22, 	0.483914, 	82.629997
23, 	0.476199, 	82.839996
24, 	0.470447, 	83.299995
25, 	0.463809, 	83.389999
26, 	0.458046, 	83.479996
27, 	0.452523, 	83.790001
28, 	0.447923, 	83.790001
29, 	0.443006, 	84.199997
30, 	0.438754, 	84.360001
31, 	0.433973, 	84.579994
32, 	0.429659, 	84.779999
33, 	0.426213, 	85.040001
34, 	0.420709, 	85.019997
35, 	0.417848, 	84.970001
36, 	0.413939, 	85.029999
37, 	0.411899, 	85.229996
38, 	0.409867, 	85.279999
39, 	0.405783, 	85.479996
40, 	0.401528, 	85.619995
41, 	0.399800, 	85.599998
42, 	0.397236, 	85.689995
43, 	0.393993, 	85.959999
44, 	0.392305, 	86.040001
45, 	0.389321, 	86.029999
46, 	0.386723, 	86.099998
47, 	0.385644, 	86.199997
48, 	0.382765, 	86.269997
49, 	0.380534, 	86.470001
50, 	0.378622, 	86.529999


==> data/main/old_fashionMNIST/noattack_mom_filterl2.txt <==
x, loss, y
1, 	1.936543, 	53.169998
2, 	0.890664, 	66.790001
3, 	0.792756, 	70.519997
4, 	0.735280, 	73.589996
5, 	0.695568, 	74.860001
6, 	0.663829, 	76.189995
7, 	0.643149, 	76.959999
8, 	0.623663, 	77.709999
9, 	0.608863, 	78.339996
10, 	0.594200, 	78.629997
11, 	0.580970, 	79.000000
12, 	0.567410, 	79.290001
13, 	0.557874, 	79.610001
14, 	0.544910, 	80.139999
15, 	0.534641, 	80.320000
16, 	0.526849, 	81.000000
17, 	0.514218, 	81.529999
18, 	0.505128, 	81.849998
19, 	0.497600, 	82.029999
20, 	0.489179, 	82.540001
21, 	0.481983, 	82.930000
22, 	0.475038, 	83.079994
23, 	0.467589, 	83.349998
24, 	0.462346, 	83.430000
25, 	0.454976, 	83.879997
26, 	0.448832, 	84.049995
27, 	0.443622, 	84.279999
28, 	0.440035, 	84.419998
29, 	0.433132, 	84.680000
30, 	0.429005, 	84.839996
31, 	0.423901, 	84.919998
32, 	0.420017, 	84.989998
33, 	0.415344, 	85.329994
34, 	0.411585, 	85.479996
35, 	0.408544, 	85.680000
36, 	0.405388, 	85.699997
37, 	0.401890, 	85.860001
38, 	0.398330, 	86.000000
39, 	0.395713, 	85.959999
40, 	0.393112, 	86.139999
41, 	0.390226, 	86.189995
42, 	0.387847, 	86.400002
43, 	0.384727, 	86.279999
44, 	0.383469, 	86.689995
45, 	0.379462, 	86.589996
46, 	0.378436, 	86.650002
47, 	0.374879, 	86.729996
48, 	0.373394, 	86.839996
49, 	0.371042, 	87.019997
50, 	0.369241, 	87.099998


==> data/main/old_fashionMNIST/noattack_trimmedmean.txt <==
x, loss, y
1, 	2.152446, 	51.859997
2, 	0.930522, 	66.189995
3, 	0.796003, 	70.739998
4, 	0.736454, 	73.479996
5, 	0.691917, 	75.299995
6, 	0.662482, 	76.199997
7, 	0.642840, 	77.129997
8, 	0.627574, 	77.290001
9, 	0.611172, 	77.849998
10, 	0.599322, 	78.239998
11, 	0.585521, 	78.689995
12, 	0.573190, 	79.079994
13, 	0.561423, 	79.389999
14, 	0.550477, 	79.669998
15, 	0.540313, 	80.369995
16, 	0.529095, 	80.720001
17, 	0.520974, 	81.089996
18, 	0.510815, 	81.540001
19, 	0.502120, 	81.849998
20, 	0.494684, 	82.189995
21, 	0.487517, 	82.579994
22, 	0.481366, 	82.750000
23, 	0.474805, 	83.189995
24, 	0.470073, 	83.250000
25, 	0.462072, 	83.659996
26, 	0.456689, 	83.979996
27, 	0.454563, 	83.869995
28, 	0.448975, 	84.049995
29, 	0.442714, 	84.439995
30, 	0.440723, 	84.519997
31, 	0.433870, 	84.659996
32, 	0.431087, 	84.559998
33, 	0.426587, 	84.689995
34, 	0.422360, 	84.900002
35, 	0.418992, 	84.979996
36, 	0.415835, 	85.129997
37, 	0.412675, 	85.239998
38, 	0.411244, 	85.159996
39, 	0.407630, 	85.279999
40, 	0.404732, 	85.430000
41, 	0.401100, 	85.650002
42, 	0.399863, 	85.639999
43, 	0.396559, 	85.829994
44, 	0.394586, 	85.860001
45, 	0.391645, 	85.939995
46, 	0.389744, 	86.009995
47, 	0.388039, 	86.180000
48, 	0.386299, 	86.110001
49, 	0.384409, 	86.349998
50, 	0.382140, 	86.419998


==> data/main/old_fashionMNIST/trimmedmean_average.txt <==
x, loss, y
1, 	2.165277, 	35.619999
2, 	1.046472, 	62.539997
3, 	0.885238, 	66.479996
4, 	0.837591, 	68.019997
5, 	0.815983, 	68.939995
6, 	0.811664, 	68.790001
7, 	0.805179, 	69.169998
8, 	0.798565, 	69.720001
9, 	0.788747, 	70.459999
10, 	0.783386, 	70.860001
11, 	0.787252, 	71.000000
12, 	0.785164, 	71.470001
13, 	0.772045, 	71.909996
14, 	0.788605, 	71.229996
15, 	0.820188, 	70.500000
16, 	0.856020, 	69.599998
17, 	0.902398, 	68.619995
18, 	0.906187, 	68.629997
19, 	0.942180, 	67.790001
20, 	1.008976, 	66.930000
21, 	1.024798, 	67.220001
22, 	1.132847, 	66.459999
23, 	1.224043, 	65.830002
24, 	1.364363, 	64.409996
25, 	1.505136, 	63.639999
26, 	1.666565, 	62.329998
27, 	1.674565, 	62.209999
28, 	1.930822, 	61.129997
29, 	1.994808, 	61.049999
30, 	2.340994, 	59.549999


==> data/main/old_fashionMNIST/trimmedmean_bulyankrum.txt <==
x, loss, y
1, 	1.746465, 	58.489998
2, 	0.912222, 	65.549995
3, 	0.812552, 	69.639999
4, 	0.764814, 	71.839996
5, 	0.729243, 	73.709999
6, 	0.701279, 	74.879997
7, 	0.677593, 	75.689995
8, 	0.661939, 	76.250000
9, 	0.647510, 	76.589996
10, 	0.636952, 	76.949997
11, 	0.629712, 	77.239998
12, 	0.619981, 	77.509995
13, 	0.612143, 	77.659996
14, 	0.605889, 	77.930000
15, 	0.603005, 	77.979996
16, 	0.594936, 	78.189995
17, 	0.588365, 	78.409996
18, 	0.582480, 	78.579994
19, 	0.577434, 	78.879997
20, 	0.572619, 	79.079994
21, 	0.569579, 	79.239998
22, 	0.563652, 	79.430000
23, 	0.557755, 	79.599998
24, 	0.554103, 	79.869995
25, 	0.550525, 	80.049995
26, 	0.545573, 	80.309998
27, 	0.540204, 	80.549995
28, 	0.537870, 	80.479996
29, 	0.533866, 	80.860001
30, 	0.531000, 	80.930000
31, 	0.527490, 	81.099998
32, 	0.523287, 	81.329994
33, 	0.521001, 	81.269997
34, 	0.518904, 	81.470001
35, 	0.515692, 	81.570000
36, 	0.509892, 	81.949997
37, 	0.507360, 	81.970001
38, 	0.505499, 	82.059998
39, 	0.504441, 	82.089996
40, 	0.502544, 	82.239998
41, 	0.500565, 	82.229996
42, 	0.498044, 	82.309998
43, 	0.494197, 	82.449997
44, 	0.490843, 	82.699997
45, 	0.489153, 	82.909996
46, 	0.487477, 	82.849998
47, 	0.484766, 	83.040001
48, 	0.485870, 	82.919998
49, 	0.484790, 	82.889999
50, 	0.483494, 	82.930000


==> data/main/old_fashionMNIST/trimmedmean_bulyantrimmedmean.txt <==
x, loss, y
1, 	2.291401, 	16.279999
2, 	1.471703, 	56.930000
3, 	0.992074, 	61.969997
4, 	0.933802, 	64.110001
5, 	0.934284, 	64.260002
6, 	0.958244, 	63.480000
7, 	1.037130, 	61.649998
8, 	1.190596, 	59.180000
9, 	1.364699, 	57.099998
10, 	1.578515, 	53.980000
11, 	1.930567, 	49.149998
12, 	2.587153, 	40.000000
13, 	2.949598, 	36.169998
14, 	3.829169, 	31.900000
15, 	5.066395, 	23.920000
16, 	7.464006, 	16.410000
17, 	10.511174, 	12.730000
18, 	14.595909, 	11.349999
19, 	21.759610, 	10.620000
20, 	24.575336, 	10.679999
21, 	24.967710, 	10.960000
22, 	33.390628, 	10.590000
23, 	43.454293, 	10.490000
24, 	41.950009, 	10.660000
25, 	42.241537, 	10.820000
26, 	48.164139, 	10.920000
27, 	40.648400, 	11.759999
28, 	33.610554, 	13.969999
29, 	40.860703, 	13.740000
30, 	27.732056, 	19.609999
31, 	75.350677, 	11.940000
32, 	4.777447, 	43.099998
33, 	189.639877, 	10.620000
34, 	2.370469, 	45.539997
35, 	4.938607, 	41.989998
36, 	162.436284, 	12.700000
37, 	4.029662, 	36.349998
38, 	111.094284, 	16.279999
39, 	22.231420, 	33.209999
40, 	180.894425, 	14.969999
41, 	11.452916, 	32.809998
42, 	197.565574, 	16.049999
43, 	10.675513, 	36.110001
44, 	177.735947, 	17.760000
45, 	14.653698, 	33.000000
46, 	181.692095, 	18.939999
47, 	90.317521, 	23.369999
48, 	236.829642, 	16.619999
49, 	25.929957, 	31.609999
50, 	598.262535, 	13.690000


==> data/main/old_fashionMNIST/trimmedmean_ex_noregret.txt <==
x, loss, y
1, 	2.032394, 	50.119999
2, 	0.953561, 	64.339996
3, 	0.834606, 	68.259995
4, 	0.794329, 	69.799995
5, 	0.769916, 	70.830002
6, 	0.760647, 	70.830002
7, 	0.736938, 	72.339996
8, 	0.731486, 	72.360001
9, 	0.709869, 	73.580002
10, 	0.690774, 	74.599998
11, 	0.675451, 	75.369995
12, 	0.665543, 	75.580002
13, 	0.653788, 	76.320000
14, 	0.642163, 	77.040001
15, 	0.628936, 	77.330002
16, 	0.620285, 	77.580002
17, 	0.604994, 	78.070000
18, 	0.590623, 	78.250000
19, 	0.573513, 	78.989998
20, 	0.556599, 	79.759995
21, 	0.543531, 	80.400002
22, 	0.531891, 	80.559998
23, 	0.520497, 	81.290001
24, 	0.510128, 	81.709999
25, 	0.500046, 	82.059998
26, 	0.491850, 	82.349998
27, 	0.481159, 	82.759995
28, 	0.475084, 	83.000000
29, 	0.466975, 	83.269997
30, 	0.464040, 	83.419998
31, 	0.455802, 	83.610001
32, 	0.450977, 	83.979996
33, 	0.446208, 	84.150002
34, 	0.441053, 	84.269997
35, 	0.439023, 	84.239998
36, 	0.432595, 	84.500000
37, 	0.430190, 	84.750000
38, 	0.425933, 	84.839996
39, 	0.423555, 	84.939995
40, 	0.420605, 	85.049995
41, 	0.416475, 	85.199997
42, 	0.413620, 	85.269997
43, 	0.411774, 	85.279999
44, 	0.408444, 	85.409996
45, 	0.406585, 	85.570000
46, 	0.405354, 	85.519997
47, 	0.402872, 	85.540001
48, 	0.402145, 	85.699997
49, 	0.397330, 	85.669998
50, 	0.397377, 	85.799995


==> data/main/old_fashionMNIST/trimmedmean_filterl2.txt <==
x, loss, y
1, 	1.933497, 	44.619999
2, 	0.934791, 	64.159996
3, 	0.832660, 	68.309998
4, 	0.788517, 	70.389999
5, 	0.761612, 	71.709999
6, 	0.733273, 	73.199997
7, 	0.715819, 	74.089996
8, 	0.697433, 	74.989998
9, 	0.687055, 	75.269997
10, 	0.678686, 	75.409996
11, 	0.659573, 	76.360001
12, 	0.653046, 	76.479996
13, 	0.647773, 	76.799995
14, 	0.637649, 	77.229996
15, 	0.631614, 	77.389999
16, 	0.615635, 	77.809998
17, 	0.604480, 	78.110001
18, 	0.591356, 	78.559998
19, 	0.579787, 	79.040001
20, 	0.567507, 	79.409996
21, 	0.558695, 	79.599998
22, 	0.545185, 	80.250000
23, 	0.534274, 	80.820000
24, 	0.522323, 	81.239998
25, 	0.513986, 	81.500000
26, 	0.503323, 	81.959999
27, 	0.496575, 	82.189995
28, 	0.489066, 	82.470001
29, 	0.483648, 	82.860001
30, 	0.476332, 	82.970001
31, 	0.470498, 	83.180000
32, 	0.464163, 	83.409996
33, 	0.459051, 	83.540001
34, 	0.454587, 	83.729996
35, 	0.451250, 	83.919998
36, 	0.445721, 	84.070000
37, 	0.440719, 	84.439995
38, 	0.437860, 	84.489998
39, 	0.434309, 	84.529999
40, 	0.430225, 	84.709999
41, 	0.428651, 	84.599998
42, 	0.424548, 	84.860001
43, 	0.421156, 	85.049995
44, 	0.418558, 	85.089996
45, 	0.415995, 	85.239998
46, 	0.412789, 	85.339996
47, 	0.410736, 	85.299995
48, 	0.408760, 	85.419998
49, 	0.406052, 	85.489998
50, 	0.404000, 	85.659996


==> data/main/old_fashionMNIST/trimmedmean_krum.txt <==
x, loss, y
1, 	1.713558, 	58.939999
2, 	0.900394, 	66.809998
3, 	0.821221, 	69.909996
4, 	0.750427, 	72.449997
5, 	0.753158, 	70.949997
6, 	0.723237, 	73.119995
7, 	0.665690, 	76.009995
8, 	0.663323, 	75.669998
9, 	0.656872, 	76.220001
10, 	0.645893, 	76.790001
11, 	0.616586, 	77.949997
12, 	0.656217, 	75.320000
13, 	0.611337, 	77.860001
14, 	0.591527, 	78.589996
15, 	0.589119, 	78.360001
16, 	0.573546, 	79.159996
17, 	0.584865, 	78.750000
18, 	0.572763, 	79.379997
19, 	0.543512, 	80.739998
20, 	0.540616, 	80.659996
21, 	0.529814, 	81.119995
22, 	0.550014, 	79.500000
23, 	0.517257, 	81.650002
24, 	0.512698, 	81.689995
25, 	0.507283, 	81.849998
26, 	0.501152, 	82.029999
27, 	0.511982, 	81.519997
28, 	0.493232, 	82.389999
29, 	0.484867, 	82.610001
30, 	0.491198, 	82.699997
31, 	0.477674, 	83.129997
32, 	0.493493, 	81.849998
33, 	0.483198, 	82.589996
34, 	0.473320, 	83.239998
35, 	0.473362, 	82.970001
36, 	0.465009, 	83.639999
37, 	0.458808, 	83.689995
38, 	0.458931, 	83.889999
39, 	0.464482, 	83.360001
40, 	0.454971, 	83.669998
41, 	0.454185, 	83.680000
42, 	0.454751, 	83.669998
43, 	0.449572, 	84.259995
44, 	0.445325, 	84.079994
45, 	0.445338, 	84.269997
46, 	0.441781, 	84.329994
47, 	0.439312, 	84.470001
48, 	0.445114, 	84.019997
49, 	0.438741, 	84.739998
50, 	0.431773, 	84.669998


==> data/main/old_fashionMNIST/trimmedmean_mom_ex_noregret.txt <==
x, loss, y
1, 	2.202570, 	28.510000
2, 	1.020544, 	63.579998
3, 	0.853625, 	67.500000
4, 	0.815680, 	68.430000
5, 	0.777727, 	70.540001
6, 	0.758880, 	71.900002
7, 	0.732205, 	72.889999
8, 	0.712541, 	73.570000
9, 	0.695533, 	74.019997
10, 	0.681029, 	74.750000
11, 	0.668179, 	76.009995
12, 	0.666244, 	76.139999
13, 	0.664663, 	75.889999
14, 	0.655682, 	76.369995
15, 	0.647138, 	76.519997
16, 	0.631262, 	77.169998
17, 	0.612013, 	77.699997
18, 	0.594553, 	78.579994
19, 	0.578762, 	79.279999
20, 	0.565736, 	79.519997
21, 	0.551491, 	79.930000
22, 	0.540114, 	80.500000
23, 	0.528533, 	80.889999
24, 	0.519625, 	81.209999
25, 	0.510634, 	81.619995
26, 	0.501312, 	82.059998
27, 	0.493693, 	82.439995
28, 	0.486251, 	82.650002
29, 	0.479558, 	82.860001
30, 	0.472047, 	83.389999
31, 	0.467393, 	83.619995
32, 	0.462100, 	83.659996
33, 	0.458063, 	83.759995
34, 	0.451627, 	84.159996
35, 	0.446085, 	84.250000
36, 	0.442841, 	84.349998
37, 	0.437948, 	84.489998
38, 	0.434207, 	84.650002
39, 	0.432686, 	84.739998
40, 	0.427155, 	84.669998
41, 	0.426640, 	84.709999
42, 	0.423212, 	84.739998
43, 	0.419625, 	85.089996
44, 	0.415785, 	85.129997
45, 	0.413293, 	85.369995
46, 	0.410774, 	85.400002
47, 	0.408332, 	85.720001
48, 	0.404825, 	85.599998
49, 	0.404127, 	85.809998
50, 	0.401593, 	85.900002


==> data/main/old_fashionMNIST/trimmedmean_mom_filterl2.txt <==
x, loss, y
1, 	1.771904, 	55.770000
2, 	0.928501, 	66.110001
3, 	0.839163, 	68.659996
4, 	0.799047, 	71.199997
5, 	0.768728, 	72.180000
6, 	0.753362, 	73.110001
7, 	0.731704, 	74.129997
8, 	0.714511, 	74.799995
9, 	0.699773, 	74.949997
10, 	0.688319, 	75.669998
11, 	0.678987, 	76.309998
12, 	0.669179, 	76.540001
13, 	0.664454, 	76.549995
14, 	0.659684, 	76.320000
15, 	0.648867, 	76.379997
16, 	0.628619, 	77.189995
17, 	0.613305, 	77.889999
18, 	0.598145, 	78.430000
19, 	0.584377, 	78.750000
20, 	0.569442, 	79.220001
21, 	0.555532, 	79.750000
22, 	0.545819, 	80.220001
23, 	0.533476, 	80.939995
24, 	0.525204, 	81.119995
25, 	0.516819, 	81.430000
26, 	0.507642, 	81.879997
27, 	0.499992, 	82.119995
28, 	0.493529, 	82.220001
29, 	0.485124, 	82.579994
30, 	0.480952, 	82.699997
31, 	0.472316, 	83.049995
32, 	0.467565, 	83.250000
33, 	0.461637, 	83.650002
34, 	0.456549, 	83.889999
35, 	0.452910, 	84.049995
36, 	0.447576, 	84.199997
37, 	0.444189, 	84.089996
38, 	0.439745, 	84.419998
39, 	0.436810, 	84.489998
40, 	0.434393, 	84.470001
41, 	0.429792, 	84.739998
42, 	0.427205, 	84.790001
43, 	0.423619, 	84.959999
44, 	0.420468, 	85.029999
45, 	0.418151, 	85.159996
46, 	0.414955, 	85.309998
47, 	0.412666, 	85.549995
48, 	0.410660, 	85.379997
49, 	0.407261, 	85.599998
50, 	0.405506, 	85.669998


==> data/main/old_fashionMNIST/trimmedmean_trimmedmean.txt <==
x, loss, y
1, 	2.030581, 	43.840000
2, 	0.963566, 	64.659996
3, 	0.846484, 	69.259995
4, 	0.808243, 	70.519997
5, 	0.783834, 	71.119995
6, 	0.764991, 	72.449997
7, 	0.749730, 	73.049995
8, 	0.736234, 	73.669998
9, 	0.726576, 	74.290001
10, 	0.716564, 	74.459999
11, 	0.708849, 	74.680000
12, 	0.699681, 	75.119995
13, 	0.697083, 	75.360001
14, 	0.689130, 	75.479996
15, 	0.678790, 	75.949997
16, 	0.678523, 	75.949997
17, 	0.677473, 	76.009995
18, 	0.673839, 	76.199997
19, 	0.674320, 	76.059998
20, 	0.669675, 	76.159996
21, 	0.678355, 	75.580002
22, 	0.687805, 	75.250000
23, 	0.700900, 	74.580002
24, 	0.696690, 	74.979996
25, 	0.710360, 	73.879997
26, 	0.701206, 	74.320000
27, 	0.694142, 	74.639999
28, 	0.703157, 	74.409996
29, 	0.702887, 	74.369995
30, 	0.699857, 	74.619995
31, 	0.722450, 	73.689995
32, 	0.726586, 	73.629997
33, 	0.731317, 	73.869995
34, 	0.732776, 	74.029999
35, 	0.716543, 	74.669998
36, 	0.741082, 	74.459999
37, 	0.729052, 	75.000000
38, 	0.750226, 	74.439995
39, 	0.778481, 	74.229996
40, 	0.768739, 	74.759995
41, 	0.803285, 	74.449997
42, 	0.805778, 	74.559998
43, 	0.823049, 	74.279999
44, 	0.810342, 	75.180000
45, 	0.840961, 	74.759995
46, 	0.834317, 	75.349998
47, 	0.854690, 	75.379997
48, 	0.916075, 	74.470001
49, 	0.863568, 	74.919998
50, 	0.862927, 	75.199997

